DeepFilterNet: Perceptually Motivated Real-Time Speech Enhancement

Multi-frame algorithms for single-channel speech enhancement are able to take advantage from short-time correlations within the speech signal. Deep Filtering (DF) was proposed to directly estimate a complex filter in frequency domain to take advantage of these correlations. In this work, we present a real-time speech enhancement demo using DeepFilterNet. DeepFilterNet's efficiency is enabled by exploiting domain knowledge of speech production and psychoacoustic perception. Our model is able to match state-of-the-art speech enhancement benchmarks while achieving a real-time-factor of 0.19 on a single threaded notebook CPU. The framework as well as pretrained weights have been published under an open source license.

==> assets/boxplot_dnsmos.tikz <==
% \tikzsetnextfilename{dnsmos}
\begin{tikzpicture}
  \begin{axis}[
    ymin=1.5,
    ymax=4.5,
    y tick label style={/pgf/number format/.cd, fixed, fixed zerofill, precision=1, /tikz/.cd},
    ylabel={MOS},
    x tick label as interval,
    xtick={0, 1, 2, 3, 4, 5, 6, 7, 8, 9},
    xticklabels={SIG, BAK, OVRL},
    grid=major,
    cycle list={{plt_tabblue},{plt_tabred},{plt_tabgreen}},
    boxplot={,
      draw direction=y,
      box extend=0.2,
      every median/.style={ultra thick},
      draw position={1/4 + floor(\plotnumofactualtype/3) + 1/4*mod(\plotnumofactualtype,3)},
    },
    width=0.8\linewidth,
    height=0.6\linewidth,
    boxplotcolor/.style={color=#1,mark options={color=#1,mark size=1.5pt}},
  ]
    % SIG assets/fb2-df-4_dnsmos5.csv
    \addplot+[
        mark=*,
        boxplotcolor=plt_tabblue,
        fill, fill opacity=0.5,
        boxplot prepared={
            median=3.0669091800281647,
            average=3.0420216602575514,
            lower quartile=2.8085196479079086,
            upper quartile=3.3517821661033067,
            lower whisker=2.0960468812403743,
            upper whisker=3.7135036582192025,
        }]
        coordinates {
            (1.0, 1.971181398386077) 
        };
    % SIG assets/fb2-wf-c1-i1-3_dnsmos5.csv
    \addplot+[
        mark=*,
        boxplotcolor=plt_tabred,
        fill, fill opacity=0.5,
        boxplot prepared={
            median=3.1011177046763754,
            average=3.0465180663728795,
            lower quartile=2.822196656279224,
            upper quartile=3.357245471346134,
            lower whisker=2.036180375148619,
            upper whisker=3.707878039746119,
        }]
        coordinates {
            (1.0, 1.5766912539281042) (1.0, 1.8358060670433705) (1.0, 1.446601368181809) (1.0, 1.8248361724205109) (1.0, 1.9863067837744013) 
        };
    % SIG assets/fb2-mvdr-c1-i1-3_dnsmos5.csv
    \addplot+[
        mark=*,
        boxplotcolor=plt_tabgreen,
        fill, fill opacity=0.5,
        boxplot prepared={
            median=3.0925278588471343,
            average=3.0400380756498606,
            lower quartile=2.84953361588148,
            upper quartile=3.3379576296696154,
            lower whisker=2.1526684227326123,
            upper whisker=3.700021090504925,
        }]
        coordinates {
            (1.0, 1.8340655317805787) (1.0, 2.0178129322902154) (1.0, 1.720057627320855) (1.0, 1.7117720982031832) (1.0, 2.037063225846915) (1.0, 1.9807937999463567) (1.0, 2.045818227855591) (1.0, 2.0551849065368226) 
        };
    % BAK assets/fb2-df-4_dnsmos5.csv
    \addplot+[
        mark=*,
        boxplotcolor=plt_tabblue,
        fill, fill opacity=0.5,
        boxplot prepared={
            median=3.6735490682533314,
            average=3.5778492233196975,
            lower quartile=3.3108161605306528,
            upper quartile=3.8915072275537788,
            lower whisker=2.447371407918757,
            upper whisker=4.210705524813283,
        }]
        coordinates {
            (1.0, 2.346632340402326) (1.0, 2.426616611758924) (1.0, 2.3372323976919964) (1.0, 2.359571624019703) (1.0, 2.3649009346474594) (1.0, 2.400986703675455) 
        };
    % BAK assets/fb2-wf-c1-i1-3_dnsmos5.csv
    \addplot+[
        mark=*,
        boxplotcolor=plt_tabred,
        fill, fill opacity=0.5,
        boxplot prepared={
            median=3.545501139279988,
            average=3.4294741983272,
            lower quartile=3.105270479933825,
            upper quartile=3.7913557293433677,
            lower whisker=2.106256660679477,
            upper whisker=4.201981524596902,
        }]
        coordinates {
            (1.0, 1.7336796686614406) (1.0, 1.7012387004294258) (1.0, 1.9686583009344896) 
        };
    % BAK assets/fb2-mvdr-c1-i1-3_dnsmos5.csv
    \addplot+[
        mark=*,
        boxplotcolor=plt_tabgreen,
        fill, fill opacity=0.5,
        boxplot prepared={
            median=3.5286197314665,
            average=3.439917314646738,
            lower quartile=3.1112592915987847,
            upper quartile=3.7974461944496443,
            lower whisker=2.2505361850833534,
            upper whisker=4.192865201881568,
        }]
        coordinates {
            (1.0, 1.8059122609302207) (1.0, 1.8970095033198424) (1.0, 2.0682429646344067) 
        };
    % OVRL assets/fb2-df-4_dnsmos5.csv
    \addplot+[
        mark=*,
        boxplotcolor=plt_tabblue,
        fill, fill opacity=0.5,
        boxplot prepared={
            median=2.585373187914172,
            average=2.587577485450271,
            lower quartile=2.2830398404429273,
            upper quartile=2.900119650123756,
            lower whisker=1.6303080778871173,
            upper whisker=3.528101700859277,
        }]
        coordinates {
            
        };
    % OVRL assets/fb2-wf-c1-i1-3_dnsmos5.csv
    \addplot+[
        mark=*,
        boxplotcolor=plt_tabred,
        fill, fill opacity=0.5,
        boxplot prepared={
            median=2.5196416705068723,
            average=2.524620593890159,
            lower quartile=2.2360514538208576,
            upper quartile=2.8096210434152877,
            lower whisker=1.4908095719154446,
            upper whisker=3.513052033774515,
        }]
        coordinates {
            (1.0, 1.2628884417880064) (1.0, 1.2635690236858927) 
        };
    % OVRL assets/fb2-mvdr-c1-i1-3_dnsmos5.csv
    \addplot+[
        mark=*,
        boxplotcolor=plt_tabgreen,
        fill, fill opacity=0.5,
        boxplot prepared={
            median=2.519477271614117,
            average=2.5259499293052823,
            lower quartile=2.267257893280483,
            upper quartile=2.776482868707088,
            lower whisker=1.507004228481547,
            upper whisker=3.499611390772156,
        }]
        coordinates {
            (1.0, 1.4462094613757328) (1.0, 1.1960698724658736) (1.0, 1.1446837826686618) 
        };
  \end{axis}
\end{tikzpicture}


==> assets/boxplot_dnsmos_v2.tikz <==
\begin{tikzpicture}
  \begin{axis}[
    ymin=1.0,
    ymax=4.5,
    y tick label style={/pgf/number format/.cd, fixed, fixed zerofill, precision=1, /tikz/.cd},
    ylabel={MOS},
    x tick label as interval,
    xtick={0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12},
    xticklabels={SIG, BAK, OVRL},
    grid=major,
    cycle list={{plt_tabblue},{plt_tabyellow},{plt_tabgreen},{plt_tabgrey}},
    boxplot={,
      draw direction=y,
      box extend=0.2,
      every median/.style={ultra thick},
      draw position={1/5 + floor(\plotnumofactualtype/4) + 1/5*mod(\plotnumofactualtype,4)},
    },
    width=1.0\linewidth,
    height=0.5\linewidth,
    boxplotcolor/.style={color=#1,mark options={color=#1,mark size=1.5pt}},
    legend entries = {Noisy, DF, WF, MVDR},
    legend style={at={(0.5,-0.25)}, anchor=north,legend columns=-1, font=\footnotesize},
    legend image code/.code={
      \draw[#1, draw=none] (0cm,-0.1cm) rectangle (0.6cm,0.1cm);
    },
  ]
    % SIG /tmp/data1/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy_dnsmos5.csv
    \addplot+[
        mark=*,
        boxplotcolor=plt_tabblue,
        fill, fill opacity=0.5,
        boxplot prepared={
            median=3.2216182975732135,
            lower quartile=2.7898907510366127,
            upper quartile=3.4257300480784343,
            lower whisker=1.8921941100436,
            upper whisker=3.693724868122197,
        }]
        coordinates {
            (1.0, 1.2796167021636615) (1.0, 1.6230331538063256) (1.0, 1.204126841795205) (1.0, 1.8357078440105188) (1.0, 1.6798516850276524) (1.0, 1.418716815637935) (1.0, 1.2622969426686708) (1.0, 1.1738797724045358) (1.0, 1.573349209913116) (1.0, 1.333569585370992) (1.0, 1.1625532920909816) (1.0, 1.2663191576954045) (1.0, 1.207395396169726) (1.0, 1.8059833415341504) (1.0, 1.661861361971335) (1.0, 1.6558788383884224) (1.0, 1.684542292310392) (1.0, 1.2137962107681182) (1.0, 1.165249261753936) (1.0, 1.3147182332639076) (1.0, 1.2985827274857171) (1.0, 1.238204197152645) (1.0, 1.311429641889659) (1.0, 1.175120036823355) (1.0, 1.7935506305781097) (1.0, 1.4565366296555384) (1.0, 1.333882897959279) (1.0, 1.2725547361915832) (1.0, 1.170643232715254) (1.0, 1.202678808888146) (1.0, 1.6175713686018731) (1.0, 1.268283397549401) 
        };
    % SIG /tmp/data1/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7_dnsmos5.csv
    \addplot+[
        mark=*,
        boxplotcolor=plt_tabyellow,
        fill, fill opacity=0.5,
        boxplot prepared={
            median=3.0966137931148188,
            lower quartile=2.858783134249043,
            upper quartile=3.3426530003525814,
            lower whisker=2.1386688264836504,
            upper whisker=3.696885134425382,
        }]
        coordinates {
            (1.0, 2.089136545238274) (1.0, 2.1184828314591475) (1.0, 1.875626691853962) (1.0, 2.0015284837650427) (1.0, 2.034503697383832) (1.0, 1.9980709434103952) (1.0, 1.9921638577535703) (1.0, 1.757049331582325) (1.0, 2.1204004107081977) (1.0, 2.1032379027324155) 
        };
    % SIG /tmp/data1/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4_dnsmos5.csv
    \addplot+[
        mark=*,
        boxplotcolor=plt_tabgreen,
        fill, fill opacity=0.5,
        boxplot prepared={
            median=3.0787770773741143,
            lower quartile=2.846420568867627,
            upper quartile=3.360686723207011,
            lower whisker=2.0967016214933323,
            upper whisker=3.699846923509652,
        }]
        coordinates {
            (1.0, 1.950266197274592) (1.0, 1.815248968006171) (1.0, 1.9204150481977524) (1.0, 1.663746909759767) (1.0, 1.937876135433214) (1.0, 2.055909028188531) (1.0, 1.823169986830006) 
        };
    % SIG /tmp/data1/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4_dnsmos5.csv
    \addplot+[
        mark=*,
        boxplotcolor=plt_tabgrey,
        fill, fill opacity=0.5,
        boxplot prepared={
            median=3.0659735780882085,
            lower quartile=2.8505069551763773,
            upper quartile=3.346467337472604,
            lower whisker=2.115498631570252,
            upper whisker=3.710385133315594,
        }]
        coordinates {
            (1.0, 2.05598779956822) (1.0, 2.106028855491397) (1.0, 1.925940241319196) (1.0, 2.072358163128788) (1.0, 1.8194938985202087) (1.0, 1.992129100796213) (1.0, 1.883566912069359) (1.0, 1.97656436181953) 
        };
    % BAK /tmp/data1/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy_dnsmos5.csv
    \addplot+[
        mark=*,
        boxplotcolor=plt_tabblue,
        fill, fill opacity=0.5,
        boxplot prepared={
            median=2.445582984743459,
            lower quartile=1.86693911105238,
            upper quartile=2.939972723674152,
            lower whisker=1.0869260932121343,
            upper whisker=4.156634011193534,
        }]
        coordinates {
            
        };
    % BAK /tmp/data1/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7_dnsmos5.csv
    \addplot+[
        mark=*,
        boxplotcolor=plt_tabyellow,
        fill, fill opacity=0.5,
        boxplot prepared={
            median=3.623915932877088,
            lower quartile=3.1518035490500154,
            upper quartile=3.8494404862278877,
            lower whisker=2.139400867982692,
            upper whisker=4.216822196552725,
        }]
        coordinates {
            (1.0, 1.8076982262051364) (1.0, 2.0447650900034824) (1.0, 1.953504282404262) (1.0, 2.0731833200234626) (1.0, 1.8213244778491475) (1.0, 1.6551030038330907) (1.0, 2.097306218957887) (1.0, 1.770549754271142) (1.0, 1.892149974364606) (1.0, 2.0752477624420997) 
        };
    % BAK /tmp/data1/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4_dnsmos5.csv
    \addplot+[
        mark=*,
        boxplotcolor=plt_tabgreen,
        fill, fill opacity=0.5,
        boxplot prepared={
            median=3.698942683110607,
            lower quartile=3.240206178295514,
            upper quartile=3.9047050150081484,
            lower whisker=2.258515067554684,
            upper whisker=4.214637790795832,
        }]
        coordinates {
            (1.0, 1.9945190468830656) (1.0, 2.211732760539464) (1.0, 2.0687296547846348) (1.0, 1.8015900572560068) (1.0, 2.143720537120416) (1.0, 2.236785209910906) (1.0, 1.951647086346069) (1.0, 2.126642073308237) (1.0, 2.201407050595769) 
        };
    % BAK /tmp/data1/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4_dnsmos5.csv
    \addplot+[
        mark=*,
        boxplotcolor=plt_tabgrey,
        fill, fill opacity=0.5,
        boxplot prepared={
            median=3.6277442845668038,
            lower quartile=3.135475275697136,
            upper quartile=3.8464325734077898,
            lower whisker=2.069302776121875,
            upper whisker=4.204837471185156,
        }]
        coordinates {
            (1.0, 1.9583070307700703) (1.0, 1.8325807602697852) (1.0, 1.9877043704044817) (1.0, 1.775067283668104) (1.0, 2.004130151311537) (1.0, 1.894513941255844) (1.0, 2.0638961595113354) (1.0, 1.9881459665890304) (1.0, 1.9162074009076835) (1.0, 1.940147530002035) (1.0, 2.0025287666899776) (1.0, 2.0492054192949203) (1.0, 2.041058918598122) (1.0, 1.9655078168421367) (1.0, 1.719906767625052) (1.0, 1.5784854645477793) 
        };
    % OVRL /tmp/data1/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy_dnsmos5.csv
    \addplot+[
        mark=*,
        boxplotcolor=plt_tabblue,
        fill, fill opacity=0.5,
        boxplot prepared={
            median=2.2009910875320156,
            lower quartile=1.8414137967723732,
            upper quartile=2.514559153122214,
            lower whisker=1.0680324560753132,
            upper whisker=3.378841139680811,
        }]
        coordinates {
            
        };
    % OVRL /tmp/data1/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7_dnsmos5.csv
    \addplot+[
        mark=*,
        boxplotcolor=plt_tabyellow,
        fill, fill opacity=0.5,
        boxplot prepared={
            median=2.5598994503110015,
            lower quartile=2.30227349238053,
            upper quartile=2.870569735910309,
            lower whisker=1.4906179705175724,
            upper whisker=3.489733356956517,
        }]
        coordinates {
            (1.0, 1.3888657550046288) (1.0, 1.4196676881570307) 
        };
    % OVRL /tmp/data1/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4_dnsmos5.csv
    \addplot+[
        mark=*,
        boxplotcolor=plt_tabgreen,
        fill, fill opacity=0.5,
        boxplot prepared={
            median=2.564925456768073,
            lower quartile=2.3171301621758813,
            upper quartile=2.8828399657156942,
            lower whisker=1.5533337022478664,
            upper whisker=3.516568249929515,
        }]
        coordinates {
            (1.0, 1.375380866276009) 
        };
    % OVRL /tmp/data1/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4_dnsmos5.csv
    \addplot+[
        mark=*,
        boxplotcolor=plt_tabgrey,
        fill, fill opacity=0.5,
        boxplot prepared={
            median=2.548025040501686,
            lower quartile=2.2897125115004737,
            upper quartile=2.848525921701512,
            lower whisker=1.5114271853120034,
            upper whisker=3.5167745132230324,
        }]
        coordinates {
            (1.0, 1.3318778930199828) 
        };
  \end{axis}
\end{tikzpicture}


==> assets/boxplot_sivantos_multitalker_dnsmos.tikz <==
\begin{tikzpicture}
  \begin{axis}[
    ymin=1.0,
    ymax=4.5,
    y tick label style={/pgf/number format/.cd, fixed, fixed zerofill, precision=1, /tikz/.cd},
    ylabel={MOS},
    x tick label as interval,
    xtick={0, 1, 2, 3, 4, 5, 6, 7, 8, 9},
    xticklabels={SIG, BAK, OVRL},
    grid=major,
    cycle list={{plt_tabblue},{plt_tabred},{plt_tabgreen}},
    boxplot={,
      draw direction=y,
      box extend=0.2,
      every median/.style={ultra thick},
      draw position={1/4 + floor(\plotnumofactualtype/3) + 1/4*mod(\plotnumofactualtype,3)},
    },
    width=1.0\linewidth,
    height=0.5\linewidth,
    boxplotcolor/.style={color=#1,mark options={color=#1,mark size=1.5pt}},
  ]
    % SIG assets/sivantos_sim_fb2-df-7_dnsmos5.csv
    \addplot+[
        mark=*,
        boxplotcolor=plt_tabblue,
        fill, fill opacity=0.5,
        boxplot prepared={
            median=2.5357554905336954,
            average=2.5366353825459083,
            lower quartile=2.3620516446650717,
            upper quartile=2.7155122500120976,
            lower whisker=2.070625374353306,
            upper whisker=3.0161639470505635,
        }]
        coordinates {
            
        };
    % SIG assets/sivantos_multitalker_fb2-wf-c1-i1-4_dnsmos5.csv
    \addplot+[
        mark=*,
        boxplotcolor=plt_tabred,
        fill, fill opacity=0.5,
        boxplot prepared={
            median=2.041821656425922,
            average=2.0908754754273153,
            lower quartile=1.9276897204150756,
            upper quartile=2.2779045101792295,
            lower whisker=1.7383107742475556,
            upper whisker=2.5462279195966784,
        }]
        coordinates {
            
        };
    % SIG assets/sivantos_multitalker_fb2-mvdr-c1-i1-4_dnsmos5.csv
    \addplot+[
        mark=*,
        boxplotcolor=plt_tabgreen,
        fill, fill opacity=0.5,
        boxplot prepared={
            median=2.0359514822893803,
            average=2.029561593108295,
            lower quartile=1.7163430290763777,
            upper quartile=2.3493066276922088,
            lower whisker=1.4194236937352684,
            upper whisker=2.5290857226842425,
        }]
        coordinates {
            
        };
    % BAK assets/sivantos_sim_fb2-df-7_dnsmos5.csv
    \addplot+[
        mark=*,
        boxplotcolor=plt_tabblue,
        fill, fill opacity=0.5,
        boxplot prepared={
            median=3.937945208979211,
            average=3.918863142479614,
            lower quartile=3.8319024139865294,
            upper quartile=4.020129595506586,
            lower whisker=3.65308848739901,
            upper whisker=4.113578145787317,
        }]
        coordinates {
            
        };
    % BAK assets/sivantos_multitalker_fb2-wf-c1-i1-4_dnsmos5.csv
    \addplot+[
        mark=*,
        boxplotcolor=plt_tabred,
        fill, fill opacity=0.5,
        boxplot prepared={
            median=3.339842171546973,
            average=3.300241299595679,
            lower quartile=3.173354756146112,
            upper quartile=3.422256964796259,
            lower whisker=2.952763327824606,
            upper whisker=3.515830875586116,
        }]
        coordinates {
            
        };
    % BAK assets/sivantos_multitalker_fb2-mvdr-c1-i1-4_dnsmos5.csv
    \addplot+[
        mark=*,
        boxplotcolor=plt_tabgreen,
        fill, fill opacity=0.5,
        boxplot prepared={
            median=2.0985460457482263,
            average=2.154601629959474,
            lower quartile=1.6486675933602517,
            upper quartile=2.6580845623144755,
            lower whisker=1.451666974142002,
            upper whisker=3.0984536439762373,
        }]
        coordinates {
            
        };
    % OVRL assets/sivantos_sim_fb2-df-7_dnsmos5.csv
    \addplot+[
        mark=*,
        boxplotcolor=plt_tabblue,
        fill, fill opacity=0.5,
        boxplot prepared={
            median=2.108206804597172,
            average=2.1214128574428384,
            lower quartile=1.9348743590529138,
            upper quartile=2.282263228961433,
            lower whisker=1.624461073038473,
            upper whisker=2.7084816459513776,
        }]
        coordinates {
            
        };
    % OVRL assets/sivantos_multitalker_fb2-wf-c1-i1-4_dnsmos5.csv
    \addplot+[
        mark=*,
        boxplotcolor=plt_tabred,
        fill, fill opacity=0.5,
        boxplot prepared={
            median=1.7129119127691124,
            average=1.7463291091277555,
            lower quartile=1.625704465054443,
            upper quartile=1.907900637692211,
            lower whisker=1.47169031306134,
            upper whisker=2.123669938578429,
        }]
        coordinates {
            
        };
    % OVRL assets/sivantos_multitalker_fb2-mvdr-c1-i1-4_dnsmos5.csv
    \addplot+[
        mark=*,
        boxplotcolor=plt_tabgreen,
        fill, fill opacity=0.5,
        boxplot prepared={
            median=1.5850389069854696,
            average=1.5703296901294561,
            lower quartile=1.3582026104549418,
            upper quartile=1.7630765873452616,
            lower whisker=1.205543374894376,
            upper whisker=1.9858099580258584,
        }]
        coordinates {
            
        };
  \end{axis}
\end{tikzpicture}


==> assets/boxplot_sivantos_sim_dnsmos.tikz <==
\begin{tikzpicture}
  \begin{axis}[
    ymin=1.0,
    ymax=4.5,
    y tick label style={/pgf/number format/.cd, fixed, fixed zerofill, precision=1, /tikz/.cd},
    ylabel={MOS},
    x tick label as interval,
    xtick={0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12},
    xticklabels={SIG, BAK, OVRL},
    grid=major,
    cycle list={{plt_tabgrey},{plt_tabblue},{plt_tabyellow},{plt_tabgreen}},
    boxplot={,
      draw direction=y,
      box extend=0.2,
      every median/.style={ultra thick},
      draw position={1/5 + floor(\plotnumofactualtype/4) + 1/5*mod(\plotnumofactualtype,4)},
    },
    width=1.0\linewidth,
    height=0.5\linewidth,
    boxplotcolor/.style={color=#1,mark options={color=#1,mark size=1.5pt}},
    legend entries = {Noisy, DF, WF, MVDR},
    legend style={at={(0.5,-0.25)}, anchor=north,legend columns=-1, font=\footnotesize},
    legend image code/.code={
      \draw[#1, draw=none] (0cm,-0.1cm) rectangle (0.6cm,0.1cm);
    },
  ]
    % SIG assets/sivantos_sim_dnsmos5.csv
    \addplot+[
        mark=*,
        boxplotcolor=plt_tabblue,
        fill, fill opacity=0.5,
        boxplot prepared={
            median=2.444950392635002,
            lower quartile=2.308802916740864,
            upper quartile=2.6621593550227596,
            lower whisker=2.1187355634502496,
            upper whisker=3.171329928983547,
        }]
        coordinates {
            (1.0, 3.204130754638096) 
        };
    % SIG assets/sivantos_sim_fb2-df-7_dnsmos5.csv
    \addplot+[
        mark=*,
        boxplotcolor=plt_tabyellow,
        fill, fill opacity=0.5,
        boxplot prepared={
            median=2.5357554905336954,
            lower quartile=2.3620516446650717,
            upper quartile=2.7155122500120976,
            lower whisker=2.070625374353306,
            upper whisker=3.0161639470505635,
        }]
        coordinates {
            
        };
    % SIG assets/sivantos_sim_fb2-wf-c1-i1-4_dnsmos5.csv
    \addplot+[
        mark=*,
        boxplotcolor=plt_tabgreen,
        fill, fill opacity=0.5,
        boxplot prepared={
            median=2.576508046172238,
            lower quartile=2.418390895783733,
            upper quartile=2.6677891703966163,
            lower whisker=2.216714056867184,
            upper whisker=3.040989566324053,
        }]
        coordinates {
            (1.0, 1.8911952713956708) 
        };
    % SIG assets/sivantos_sim_fb2-mvdr-c1-i1-4_dnsmos5.csv
    \addplot+[
        mark=*,
        boxplotcolor=plt_tabgrey,
        fill, fill opacity=0.5,
        boxplot prepared={
            median=2.6326176117588673,
            lower quartile=2.3750657382425944,
            upper quartile=2.7362236726849893,
            lower whisker=1.8485626381921192,
            upper whisker=3.137688425745556,
        }]
        coordinates {
            
        };
    % BAK assets/sivantos_sim_dnsmos5.csv
    \addplot+[
        mark=*,
        boxplotcolor=plt_tabblue,
        fill, fill opacity=0.5,
        boxplot prepared={
            median=2.5844925362853015,
            lower quartile=2.1832095324208636,
            upper quartile=3.092480991701332,
            lower whisker=1.7522681137267924,
            upper whisker=3.959516178526166,
        }]
        coordinates {
            
        };
    % BAK assets/sivantos_sim_fb2-df-7_dnsmos5.csv
    \addplot+[
        mark=*,
        boxplotcolor=plt_tabyellow,
        fill, fill opacity=0.5,
        boxplot prepared={
            median=3.937945208979211,
            lower quartile=3.8319024139865294,
            upper quartile=4.020129595506586,
            lower whisker=3.65308848739901,
            upper whisker=4.113578145787317,
        }]
        coordinates {
            
        };
    % BAK assets/sivantos_sim_fb2-wf-c1-i1-4_dnsmos5.csv
    \addplot+[
        mark=*,
        boxplotcolor=plt_tabgreen,
        fill, fill opacity=0.5,
        boxplot prepared={
            median=3.959086585753564,
            lower quartile=3.8290300747973056,
            upper quartile=4.041078390746839,
            lower whisker=3.690196173690662,
            upper whisker=4.113412781583385,
        }]
        coordinates {
            
        };
    % BAK assets/sivantos_sim_fb2-mvdr-c1-i1-4_dnsmos5.csv
    \addplot+[
        mark=*,
        boxplotcolor=plt_tabgrey,
        fill, fill opacity=0.5,
        boxplot prepared={
            median=3.967252751554353,
            lower quartile=3.785178681219939,
            upper quartile=4.011870742245324,
            lower whisker=3.458429568399491,
            upper whisker=4.124872620348845,
        }]
        coordinates {
            (1.0, 3.366289522189092) 
        };
    % OVRL assets/sivantos_sim_dnsmos5.csv
    \addplot+[
        mark=*,
        boxplotcolor=plt_tabblue,
        fill, fill opacity=0.5,
        boxplot prepared={
            median=1.8150179320789053,
            lower quartile=1.6451541200430089,
            upper quartile=1.9888574355737083,
            lower whisker=1.3918263775426334,
            upper whisker=2.4999851367156323,
        }]
        coordinates {
            (1.0, 2.5348729991227) (1.0, 2.5105928166210343) (1.0, 2.5628157109638776) 
        };
    % OVRL assets/sivantos_sim_fb2-df-7_dnsmos5.csv
    \addplot+[
        mark=*,
        boxplotcolor=plt_tabyellow,
        fill, fill opacity=0.5,
        boxplot prepared={
            median=2.108206804597172,
            lower quartile=1.9348743590529138,
            upper quartile=2.282263228961433,
            lower whisker=1.624461073038473,
            upper whisker=2.7084816459513776,
        }]
        coordinates {
            
        };
    % OVRL assets/sivantos_sim_fb2-wf-c1-i1-4_dnsmos5.csv
    \addplot+[
        mark=*,
        boxplotcolor=plt_tabgreen,
        fill, fill opacity=0.5,
        boxplot prepared={
            median=2.1696556788541894,
            lower quartile=1.9964054857796178,
            upper quartile=2.244579874623118,
            lower whisker=1.7456398632342405,
            upper whisker=2.456065120055672,
        }]
        coordinates {
            (1.0, 1.4992189646195606) (1.0, 2.725548543988634) (1.0, 2.6890975322760275) 
        };
    % OVRL assets/sivantos_sim_fb2-mvdr-c1-i1-4_dnsmos5.csv
    \addplot+[
        mark=*,
        boxplotcolor=plt_tabgrey,
        fill, fill opacity=0.5,
        boxplot prepared={
            median=2.1666796022622186,
            lower quartile=1.9725449858129875,
            upper quartile=2.3063335313335642,
            lower whisker=1.5776603535299203,
            upper whisker=2.714546761163052,
        }]
        coordinates {
            (1.0, 1.4651698785236058) (1.0, 2.8289138990609177) 
        };
  \end{axis}
\end{tikzpicture}


==> assets/boxplot_wacc.tikz <==
\begin{tikzpicture}
  \begin{axis}[
    ymin=0.0,
    ymax=1.0,
    y tick label style={/pgf/number format/.cd, fixed, fixed zerofill, precision=1, /tikz/.cd},
    ylabel=WACC,
    xtick={1},
    xticklabels={wacc},
    grid=major,
    cycle list={{plt_tabblue},{plt_tabred},{plt_tabgreen}},
    boxplot={,
      draw direction=y,
      box extend=0.2,
      every median/.style={ultra thick},
    },
    width=1.0\linewidth,
    height=0.5\linewidth,
    boxplotcolor/.style={color=#1,mark options={color=#1,mark size=1.5pt}},
  ]
    % wacc /tmp/data1/DNS5/V5_dev_testset/Track2_Speakerphone/fb2-df-7.csv
    \addplot+[
        mark=*,
        boxplotcolor=plt_tabblue,
        fill, fill opacity=0.5,
        boxplot prepared={
            median=0.75,
            average=0.6513996395763423,
            lower quartile=0.5714285714285714,
            upper quartile=0.8695652173913043,
            lower whisker=0.125,
            upper whisker=1.0,
        }]
        coordinates {
            (1.0, 0.0555555555555555) (1.0, -3.25) (1.0, 0.0344827586206896) (1.0, 0.0) (1.0, -3.8695652173913047) (1.0, -0.3157894736842106) (1.0, 0.0) (1.0, -0.2058823529411764) (1.0, -0.411764705882353) (1.0, -3.0) (1.0, -0.3076923076923077) (1.0, -0.3) (1.0, 0.0384615384615384) (1.0, 0.0) (1.0, -0.4166666666666667) (1.0, 0.0) (1.0, 0.1176470588235294) (1.0, 0.0555555555555555) (1.0, 0.0) (1.0, 0.0909090909090909) (1.0, 0.0952380952380952) (1.0, 0.0) (1.0, -1.5555555555555554) (1.0, 0.0769230769230768) (1.0, 0.0) (1.0, 0.0476190476190476) (1.0, -0.1666666666666667) (1.0, 0.0416666666666666) (1.0, 0.1176470588235294) (1.0, 0.0999999999999999) (1.0, -0.0476190476190476) (1.0, -0.0909090909090908) (1.0, 0.05) (1.0, -3.0) (1.0, 0.0) (1.0, -0.0666666666666666) (1.0, -0.0476190476190476) (1.0, 0.0) (1.0, 0.0) (1.0, -0.4666666666666665) 
        };
    % wacc /tmp/data1/DNS5/V5_dev_testset/Track2_Speakerphone/fb2-wf-c1-i1-4.csv
    \addplot+[
        mark=*,
        boxplotcolor=plt_tabred,
        fill, fill opacity=0.5,
        boxplot prepared={
            median=0.75,
            average=0.6339155243537592,
            lower quartile=0.5263157894736843,
            upper quartile=0.8695652173913043,
            lower whisker=0.0344827586206896,
            upper whisker=1.0,
        }]
        coordinates {
            (1.0, -1.75) (1.0, -0.2222222222222223) (1.0, 0.0) (1.0, 0.0) (1.0, 0.0) (1.0, -0.2941176470588236) (1.0, -3.0) (1.0, 0.0) (1.0, -0.5) (1.0, -0.2692307692307691) (1.0, -0.3333333333333332) (1.0, 0.0) (1.0, 0.0) (1.0, 0.0) (1.0, -0.0952380952380953) (1.0, 0.0) (1.0, -1.6666666666666663) (1.0, 0.0) (1.0, -0.1111111111111111) (1.0, 0.0) (1.0, 0.0) (1.0, -0.3636363636363635) (1.0, -11.0) (1.0, 0.0) (1.0, -0.2666666666666666) (1.0, -0.1666666666666667) (1.0, -0.3333333333333332) (1.0, 0.0) 
        };
    % wacc /tmp/data1/DNS5/V5_dev_testset/Track2_Speakerphone/fb2-mvdr-c1-i1-4.csv
    \addplot+[
        mark=*,
        boxplotcolor=plt_tabgreen,
        fill, fill opacity=0.5,
        boxplot prepared={
            median=0.75,
            average=0.5507187904471116,
            lower quartile=0.5555555555555556,
            upper quartile=0.8666666666666667,
            lower whisker=0.0952380952380952,
            upper whisker=1.0,
        }]
        coordinates {
            (1.0, 0.0) (1.0, 0.0) (1.0, 0.0344827586206896) (1.0, -4.0) (1.0, 0.0555555555555555) (1.0, 0.0526315789473684) (1.0, -0.2352941176470588) (1.0, -24.0) (1.0, -0.1999999999999999) (1.0, -5.230769230769231) (1.0, 0.0) (1.0, -0.25) (1.0, 0.0) (1.0, 0.0555555555555555) (1.0, 0.0) (1.0, -0.1111111111111111) (1.0, 0.0) (1.0, -1.8888888888888888) (1.0, 0.0) (1.0, -1.1666666666666663) (1.0, -0.1176470588235294) (1.0, -4.333333333333333) (1.0, 0.05) (1.0, 0.0) (1.0, 0.05) (1.0, -23.0) (1.0, 0.0) (1.0, -0.1333333333333333) (1.0, -0.0666666666666666) (1.0, -0.8333333333333333) (1.0, -0.2666666666666666) (1.0, 0.0) 
        };
  \end{axis}
\end{tikzpicture}


==> assets/fb-wf-c1-i1-4_dnsmos5.csv <==
""


==> assets/fb2-df-4_dnsmos5.csv <==
,filename,len_in_sec,sr,num_hops,OVRL_raw,SIG_raw,BAK_raw,OVRL,SIG,BAK,P808_MOS
0,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900051-euMhj96CP0u9lsDgoa0EkQ--SpeechNoise1--Blender-mic.wav,10.0,16000,1,2.4418159,2.7777483,4.003053,2.3663474565108844,2.7485044984590923,3.935568767176643,2.4892077
1,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-ap_mobile-Logitech_ZONE_TRUE_WIRELESS_BT-pid_900052-mobile-bdc7698c-6ce2-4e33-aefd-bd310710efaa-TwoSpeakersWithBackgroundNoise-mic.wav,10.0,16000,1,2.302194,3.3951871,2.5244987,2.255421962022369,3.182243504818738,2.827126492252525,3.099715
2,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-ap_mobile-Microsoft_Comp_Surface_HeadPhones_BT-pid_900042-mobile-ec91886c-d4c8-47fd-9018-79dca706301b-TwoSpeakers-mic.wav,10.0,16000,1,2.0305462,3.2619069,2.0474274,2.032046083887673,3.094035306657805,2.346632340402326,3.5617218
3,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-mt_A2HWF3DPE0MDCN_FanNoise_NoNeighbor_clip_2_subset2.wav,21.986375,16000,12,3.233724,3.5246198,3.9737303,2.9438554066495555,3.2622659196083568,3.9178376999446765,3.247897
4,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-ap_desktop-Echo_Cancelling_Speakerphone_Plantronics_P610-pid_900123-7DqrcOKEG06HzoBRBVuf4A--SpeechNoise1--Announcements-mic.wav,10.0,16000,1,3.4531598,3.809015,4.2078714,3.0910704105882396,3.4371129243326286,4.043719334335772,3.2264671
5,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-ap_mobile-Microsoft_Comp_Surface_HeadPhones_BT-pid_900042-mobile-6a75eadd-cfe3-4d28-9dd9-fe8c5d01a969-TwoSpeakersWithBackgroundNoise-mic.wav,10.0,16000,1,2.3695536,2.858628,2.9276116,2.3092664780343353,2.80896508517325,3.18641370699867,3.411809
6,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-ap_desktop-Echo_Cancelling_Speakerphone_P2418HZm-pid_900128-UHNRfFK07keQuKo5btGqmQ--SpeechNoise1--Baby-mic.wav,10.0,16000,1,2.3285298,2.7425926,3.20629,2.2765468089780714,2.721881693902713,3.4097775759131195,3.0115657
7,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-sa_a9766e3f-226a-42a3-b01a-275f4c41fa28_uploaded.wav,20.1386875,16000,11,2.3773608,3.3962727,2.3442574,2.3102142605702736,3.1819949487803956,2.635364821748571,3.760037
8,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-sa_dae85130-9ca2-4767-a2c1-9f258875888a_uploaded.wav,24.288,16000,15,2.3715012,2.7584302,3.361936,2.3101063497978735,2.7313978409230666,3.523141295171211,3.0661314
9,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900067-ZTexrSugp0CuPqLXYA3wVw--TwoSpeakersNoise2--Traffic-mic.wav,10.0,16000,1,2.3571997,2.7391312,3.4460213,2.299437233487279,2.7192492460336632,3.585561221567829,3.017417
10,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900062-SSmSbdwUh0y4MC3HNWS62w--TwoSpeakersNoise2--Fire_Alarm-mic.wav,10.0,16000,1,2.5560234,3.2455187,2.9311328,2.4551205781772683,3.0829832355916187,3.1893635633519692,2.825516
11,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900067-ZTexrSugp0CuPqLXYA3wVw--SpeechNoise1--Traffic-mic.wav,10.0,16000,1,2.8587592,3.1834018,3.9266386,2.6818954806907915,3.0406825721853146,3.892389826856424,2.5943174
12,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-mt_A58GP5CIF6DJ5_NoNoise_Neighbor_clip_2_subset5.wav,27.4186875,16000,18,3.3145053,3.8552368,3.5299728,2.997214433446537,3.4630433908656113,3.6297168167121794,3.8171742
13,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-ap_mobile-Google_Pixel_4a_(5G)_UNK-pid_900001-mobile-670a9ed8-286e-4dbe-8d5d-f5a1868ef1ef-TalkWithBackgroundNoise-mic.wav,10.0,16000,1,3.5954444,3.8423328,4.301145,3.1819242942256283,3.45638176264813,4.089309853925031,3.8234842
14,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-sa_2c7280ec-904a-467d-b57f-4f24e29904cf_uploaded.wav,25.166,16000,16,2.6360097,3.397867,2.8112476,2.514675682362756,3.183754247805004,3.079119761227093,3.560598
15,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-mt-win_viQW574zTkasMD34aUyxVA--SpeechNoise1--Vacuum_cleaner_mic.wav,24.2344375,16000,15,4.183099,4.3228264,4.5770655,3.528101700859277,3.7135036582192025,4.210705524813283,3.7121081
16,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-ap_desktop-Echo_Cancelling_Speakerphone_Plantronics_P610-pid_900123-7DqrcOKEG06HzoBRBVuf4A--Talk-mic.wav,10.0,16000,1,3.795697,4.094568,4.4639854,3.3051515196798364,3.596209692698538,4.163412027094509,3.7287476
17,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-ap_desktop-Echo_Cancelling_Speakerphone_EPOS_EXPAND_20-pid_900083-wt2HH7hyvkCg5F3BCfjOBQ--TwoSpeakers-mic.wav,10.0,16000,1,2.7774496,3.0325549,3.8224127,2.622205903683652,2.9352604049359416,3.8310168139151655,3.330628
18,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-mt-and_mobile--b8b33b8--A3S10B7I20LGTN--003--TwoSpeakersWithBackgroundNoise--No_Noise--Regular--4--48000--Type_15--mic.wav,32.88,16000,23,2.682424,3.4021072,2.9050686,2.5480379718048,3.1856360798240257,3.151652548346326,3.3144128
19,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-ap_mobile-Logitech_ZONE_TRUE_WIRELESS_BT-pid_900042-mobile-a7bf5478-2868-45ad-b9cd-61ff7810f82c-TalkWithBackgroundNoise-mic.wav,10.0,16000,1,2.7845933,3.6461194,2.9587839,2.627485989704655,3.340220754661549,3.212414503378437,3.1318665
20,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-mt-win_UJCIp50XakmA1xnF7tqi9Q--SpeechNoise1--Kitchen_utensils_mic.wav,27.007875,16000,18,3.5820339,3.9147675,4.1379213,3.1723361099704435,3.497088963732224,4.0034223169842695,2.9260726
21,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-mt-and_mobile--fb30c8d--A1DES5ILM2W3L5--005--TwoSpeakers--No_Noise--Regular--5--48000--Type_15--mic.wav,22.2,16000,13,2.6000302,2.7985842,3.9032662,2.488577592027353,2.7637176757779605,3.878692099901127,3.4695313
22,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-sa_91e316bd-3e36-46a2-b01e-54d5e9ca6709_uploaded.wav,23.3386875,16000,14,3.7057393,4.11786,3.9203053,3.2498318579899497,3.608058480610278,3.8863133601487534,3.6372879
23,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900060-vHLyopgi3EeienY33x00nQ--Talk-mic.wav,10.0,16000,1,2.9104247,3.318222,3.8734136,2.719358444576992,3.1316700575610272,3.861405880450592,3.4427762
24,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-ap_mobile-Google_Pixel_4a_(5G)_UNK-pid_900001-mobile-670a9ed8-286e-4dbe-8d5d-f5a1868ef1ef-TwoSpeakers-mic.wav,10.0,16000,1,2.5033443,2.8423774,3.913781,2.414392628240835,2.7969053406166635,3.884973315396839,3.3925743
25,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-mt-and_mobile--fb30c8d--A1DES5ILM2W3L5--005--TwoSpeakers--No_Noise--Regular--6--48000--Type_15--mic.wav,21.48,16000,12,2.267937,2.5666616,3.5135243,2.227291619242788,2.5850308228998515,3.630878559337212,3.2548804
26,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-mt-and_mobile--bfa1bfa--A1P9IF475VLU2C--005--TwoSpeakers--No_Noise--Regular--5--48000--Type_15--mic.wav,38.04,16000,29,2.6216028,2.9605553,3.595464,2.470911907540917,2.8344606982366636,3.684202329133736,3.18412
27,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-ap_desktop-Echo_Cancelling_Speakerphone_Plantronics_P610-pid_900120-DJk7Z90tpUS6H1RCtdT5hw--SpeechNoise1--Kids-mic.wav,10.0,16000,1,3.550268,3.8417802,4.143832,3.153374298362534,3.456063664138443,4.011091623435543,3.6776783
28,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-lk-RPABS_nextroom_mf_person3_0.5_secon_202212191114540013-in.trim.wav,120.86,16000,111,2.1815891,2.472262,3.6517549,2.0882681788599027,2.408427232087379,3.706822619910132,2.924571
29,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-ap_desktop-Echo_Cancelling_Speakerphone_EPOS_EXPAND_20-pid_900077-kNnkiThALk2BlCVfGoOXSg--SpeechNoise1--Typing-mic.wav,10.0,16000,1,3.539878,3.7576725,4.284621,3.1467690844933034,3.407054786619315,4.081400044978393,3.7515576
30,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-ap_desktop-Echo_Cancelling_Speakerphone_Plantronics_P610-pid_900123-7DqrcOKEG06HzoBRBVuf4A--TwoSpeakersNoise1--Announcements-mic.wav,10.0,16000,1,2.7436438,3.0776155,3.726165,2.597125620241131,2.967152138396912,3.7718011686638793,3.3656201
31,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-ap_mobile-Logitech_ZONE_TRUE_WIRELESS_BT-pid_900042-mobile-a7bf5478-2868-45ad-b9cd-61ff7810f82c-TwoSpeakers-mic.wav,10.0,16000,1,2.3387427,3.3497944,2.3942595,2.284713694104103,3.1525364599576076,2.7019004440033267,3.4088864
32,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900116-osmy1O3s0EmaR0A4gvS1Fg--TwoSpeakers-mic.wav,10.0,16000,1,2.0696692,2.4270113,3.2237406,2.0648324782606706,2.473603288134732,3.4230839891027305,3.1488135
33,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-mt_A58GP5CIF6DJ5_NoNoise_Neighbor_clip_1_subset5.wav,24.040875,16000,15,3.3442922,3.6493664,3.923634,3.0181421685226097,3.340568754696466,3.8878297033591047,3.5942502
34,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-lk-RPABS_sameroom_ff_person2_0.5_secon_1m_202301061037130003-in.trim.wav,143.4,16000,134,2.5972407,3.3139906,2.9801064,2.4775417081245323,3.1250942003869793,3.1555580180858236,3.4829109
35,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-lk-RPABS_csameroom_mm_person3_0.5_male_1m_202212161613110023-in.trim.wav,123.16,16000,114,2.2629416,2.5148907,3.4274619,2.193618059303547,2.493747378299396,3.560707594954129,3.1687126
36,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-lk-RPABS_csameroom_mf_person5_0.5_female_1m_202212161556230021-in.trim.wav,117.96,16000,108,2.013407,2.4454975,2.93727,2.0107329473562428,2.4590471999538046,3.1754857568079253,3.199874
37,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900060-vHLyopgi3EeienY33x00nQ--TwoSpeakers-mic.wav,10.0,16000,1,2.260478,2.9679053,3.3269792,2.221767859305214,2.8889089685087965,3.500164930365889,3.2193048
38,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-ap_desktop-Echo_Cancelling_Speakerphone_EPOS_EXPAND_20-pid_900117-CWjRg4XHh00f0e1ohLmSnA--SpeechNoise2--Fire_Alarm-mic.wav,10.0,16000,1,3.6344132,3.8656049,4.245036,3.2063293653738127,3.4697301977719044,4.062159347615476,3.7260532
39,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-sa_e38ac967-22bb-4bf2-ab56-e1b0990f0257_uploaded.wav,22.2826875,16000,13,3.0187812,3.8499227,3.0494616,2.7743350201109505,3.4577470926452163,3.1969635926532822,3.8402317
40,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-sa_28226df7-c840-4b95-b8aa-2bc847f1a40f_uploaded.wav,23.12675,16000,14,2.313654,2.907417,2.888015,2.2634141522300166,2.8412282657829917,3.140381596408119,3.0356183
41,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-mt-win_yyNPW9fSWESchaxT1EiEFg--SpeechNoise1--Kitchen_utensils_mic.wav,24.94975,16000,15,1.8671218,2.235804,3.9407926,1.892140605857686,2.3143025459442392,3.898884144214974,2.6761384
42,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-sa_603c74c9-c071-41a1-8b66-10bbd582894c_uploaded.wav,35.125375,16000,26,2.8983243,3.217231,3.7702434,2.7094859681831833,3.0623012809124166,3.7966927752807993,3.4898121
43,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-sa_5e655ba0-688f-477d-8d28-94dc4026d698_uploaded.wav,35.342,16000,26,2.8663692,3.3504367,3.3602252,2.680811921678688,3.149480670631595,3.502283365930528,3.477989
44,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-mt-and_mobile--3df94b5--A2TBSQTRSLDCGS--005--TwoSpeakersWithBackgroundNoise--Doorshutting--Regular--8--48000--Type_15--mic.wav,27.72,16000,18,2.7345936,3.051371,4.1546774,2.588126505669347,2.9447548635124043,4.014879040963656,3.4359434
45,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-mt-and_mobile--ebcbca8--A1PZ4U7O4KG56Q--005--TwoSpeakers--No_Noise--Regular--6--48000--Type_15--mic.wav,21.48,16000,12,2.8005493,3.05569,3.8825755,2.6378216676672346,2.949843029657469,3.861937939147986,3.6619747
46,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-mt-win_yyNPW9fSWESchaxT1EiEFg--TwoSpeakers_mic.wav,32.751625,16000,23,1.5700591,2.1005003,3.438909,1.6303080778871173,2.198433184498429,3.580042780421079,2.1282332
47,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-sa_0f6d820c-435c-46c2-8114-d79980e6ad31_uploaded.wav,30.336,16000,21,3.1748588,3.8569953,3.2147267,2.90377418699646,3.46383834149819,3.4059744294389,3.7754502
48,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-sa_beb97f0d-62fe-4aba-ad5f-5452cd35b029_uploaded.wav,29.391,16000,20,2.50725,3.115315,3.1716764,2.4166870112729013,2.9928766530434183,3.3767033199969694,3.3320124
49,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-lk-RPABS_sameroom_fm_person1_0.5_secon_2m_202212191109220011-in.trim.wav,133.0,16000,124,2.4658287,3.0626543,3.0384982,2.3772535631105702,2.94983795757481,3.2121856975257432,3.4597719
50,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-mt-and_mobile--f616cb4--ABJWQGIXLD08J--003--TwoSpeakersWithBackgroundNoise--Kitchenutensils--Speechwithhigh-base--3--48000--Type_15--mic.wav,30.36,16000,21,3.5037706,3.890873,3.9337535,3.1227349196433565,3.483859548224708,3.8924068355359354,3.9526787
51,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-sa_62e78e7f-2f03-49d8-9d97-a752674666ff_uploaded.wav,27.445375,16000,18,3.7190595,4.0938973,4.0067487,3.25758694562926,3.5952750598557253,3.935522169408891,3.62725
52,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-sa_a7e1289f-f6b4-43e5-8976-1872e4da92b8_uploaded.wav,27.8506875,16000,18,3.0049272,3.3314877,3.8986862,2.7837403242720113,3.1326346581963564,3.8688923099387442,3.127711
53,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-mt-and_mobile--a4ac736--A3EQ6C5226X6XN--003--TwoSpeakers--No_Noise--Throat-clear--1--48000--Type_15--mic.wav,26.64,16000,17,2.9950795,3.8763072,3.0335236,2.7794691198415493,3.474882148610466,3.272150599101576,3.381905
54,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-mt_A3OK13TYU0OUUQ_Typing_NoNeighbor_clip_2_subset2.wav,21.8,16000,12,2.103998,2.4376895,3.3625603,2.0931862426539847,2.4813499996781085,3.5227123592643865,2.9174545
55,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-ap_desktop-Echo_Cancelling_Speakerphone_P2418HZm-pid_900128-UHNRfFK07keQuKo5btGqmQ--Talk-mic.wav,10.0,16000,1,2.4484088,2.7885053,3.3924541,2.3715201721770613,2.756609076083452,3.5475959853788455,3.2649937
56,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-ap_mobile-Microsoft_Comp_Surface_HeadPhones_BT-pid_900023-mobile-b8471efa-f281-4206-aaaf-14800b73798c-TwoSpeakersWithBackgroundNoise-mic.wav,10.0,16000,1,2.9171164,3.89173,2.7126083,2.7241842051038283,3.484606785063229,3.000110443725413,3.1140988
57,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-sa_cd3dd050-33a6-4834-98c6-d4ba9e948a46_uploaded.wav,28.416,16000,19,3.0863216,3.665729,3.3290145,2.8412006242735646,3.3513018382561475,3.4811486137410803,3.205803
58,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-ap_desktop-Microphone_HD_Pro_Webcam_C920-pid_900133-vWbrXh6uWEOGNTKLSJvIwQ--SpeechNoise2--Traffic-mic.wav,10.0,16000,1,3.0839455,3.2759688,4.270748,2.842535419027979,3.103482615082743,4.07470401682058,3.0506501
59,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-mt-and_mobile--ebcbca8--A1PZ4U7O4KG56Q--005--TwoSpeakers--No_Noise--Regular--5--48000--Type_15--mic.wav,27.96,16000,18,2.4527104,2.8409061,3.2220137,2.374214582554481,2.7943572827609797,3.4192844877844215,3.3146565
60,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-sa_ba7634b5-a43c-454b-9068-510245afebda_uploaded.wav,22.2694375,16000,13,2.4735248,2.972637,3.297167,2.3906439252398948,2.889847997515837,3.4634718495363677,3.2584229
61,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-ap_desktop-Echo_Cancelling_Speakerphone_EPOS_EXPAND_20-pid_900083-wt2HH7hyvkCg5F3BCfjOBQ--SpeechNoise2--Copy_machine-mic.wav,10.0,16000,1,3.0820332,3.2833943,4.1708565,2.8412001032504235,3.108457965784037,4.02499208034757,2.9344764
62,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-sa_40b9cad3-a50d-4891-8903-11a76c28418d_uploaded.wav,44.5226875,16000,35,2.6682653,3.7412958,2.6786206,2.5383709575971913,3.3950127277523325,2.966047912590204,3.3974156
63,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-ap_desktop-Desktop_Mic_MSFT_LifeCam_HD-3000-pid_900083-KVbGTrqdIU0FIbN1ZuX68g--SpeechNoise1--Blender-mic.wav,10.0,16000,1,2.6921005,2.8373842,4.0199823,2.5585884521013034,2.7931909280988414,3.944926710789729,3.1573658
64,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-ap_desktop-Echo_Cancelling_Speakerphone_Plantronics_P610-pid_900120-DJk7Z90tpUS6H1RCtdT5hw--TwoSpeakersNoise1--Kids-mic.wav,10.0,16000,1,3.9101415,4.1384172,4.447091,3.3731390846890674,3.6194276743659572,4.156048735694601,3.700907
65,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-mt-and_mobile--b8b33b8--A3S10B7I20LGTN--005--TwoSpeakers--No_Noise--Regular--6--48000--Type_15--mic.wav,29.28,16000,20,3.6201632,3.9199212,4.1079674,3.196632794987555,3.4993881607019737,3.9914898839086006,3.6506343
66,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-sa_a7c92f97-01f3-41eb-8a0d-23386ddb6fa6_uploaded.wav,27.7346875,16000,18,2.2407238,2.7773292,2.8458683,2.204392508929599,2.745136240431917,3.115816279140194,3.1421964
67,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-ap_desktop-Microphone_HD_Pro_Webcam_C920-pid_900133-vWbrXh6uWEOGNTKLSJvIwQ--SpeechNoise1--Traffic-mic.wav,10.0,16000,1,2.6249557,2.8562233,3.8299396,2.507847233634441,2.8071833361118848,3.8355448196534523,2.9808972
68,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-ap_desktop-Echo_Cancelling_Speakerphone_EPOS_EXPAND_20-pid_900117-CWjRg4XHh00f0e1ohLmSnA--TwoSpeakersNoise2--Fire_Alarm-mic.wav,10.0,16000,1,2.8813121,3.2064388,3.700071,2.698293183997979,3.0564459980585,3.755326722527964,3.020527
69,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-sa_c151fe27-4f76-47b4-8327-8dfe35d13de9_uploaded.wav,27.317375,16000,18,2.2945926,2.6550634,3.3449132,2.244966055883322,2.6426652061324214,3.5092700453525487,3.0776932
70,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-mt-and_mobile--ba126ae--AYPXZRCOAR34--005--TwoSpeakers--No_Noise--Regular--6--48000--Type_15--mic.wav,31.2,16000,22,3.1649756,3.4901478,3.834084,2.898137133250693,3.2426086866037402,3.8365707181749853,3.6225512
71,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900116-osmy1O3s0EmaR0A4gvS1Fg--TwoSpeakersNoise1--Fire_Alarm-mic.wav,10.0,16000,1,2.03588,2.33213,3.5647743,2.036528260555053,2.3956866526903893,3.6670318697427398,2.9047937
72,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-mt-and_mobile--a4ac736--A3EQ6C5226X6XN--003--TwoSpeakersWithBackgroundNoise--Firealarm--hmmormhm--3--48000--Type_15--mic.wav,23.4,16000,14,3.1640677,3.6102977,3.6906838,2.8966003265294162,3.3179068973341708,3.7414567079415533,3.1492221
73,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-sa_83d62078-d1c9-4f35-9d30-b37fd4fc0fcf_uploaded.wav,42.667375,16000,33,3.8049276,4.136239,4.248762,3.3097791734519877,3.617982982876647,4.059872672365965,3.9685287
74,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-sa_8c28c0e2-923f-4e46-be9e-b28246c1fc34_uploaded.wav,30.4106875,16000,21,2.4730072,3.0752277,2.972707,2.3899786728392742,2.963711042186426,3.2190182401448704,3.3099186
75,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900060-vHLyopgi3EeienY33x00nQ--TwoSpeakersNoise1--Airport-mic.wav,10.0,16000,1,2.3295436,3.007161,3.056583,2.2773581038040334,2.9171375511595947,3.292327929909155,3.3115287
76,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-ap_mobile-Plantronics_Blackwire_C3210_USB-pid_900053-mobile-23710419-1b4d-4651-9623-962593d3b6e4-TwoSpeakersWithBackgroundNoise-mic.wav,10.0,16000,1,2.7930818,3.3293903,3.1968195,2.6337509793539358,3.1390703693817503,3.4025225869940856,3.1027803
77,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-sa_a754af7d-5a45-4fdf-8d52-f59f695be66b_uploaded.wav,34.4746875,16000,25,2.699184,3.2308278,3.2661843,2.5627241712673126,3.070928792939858,3.4522532634818353,3.8451238
78,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-sa_dc94785a-a6bc-45d7-bc32-daa8e0f07c76_uploaded.wav,33.649375,16000,24,2.9543712,3.187598,3.949501,2.7503802164668016,3.0430059527362796,3.9029991414210907,3.4737906
79,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-sa_cf8dcc05-f8cb-4860-9341-f15cb16edd88_uploaded.wav,37.088,16000,28,2.7620237,3.3353882,3.245637,2.609876336875941,3.1417112590102065,3.432745613112263,3.4336379
80,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-mt-and_mobile--544fb39--A1UN78WN3UI0DK--005--TwoSpeakers--No_Noise--Regular--5--48000--Type_15--mic.wav,25.68,16000,16,3.6585026,3.9259098,4.309456,3.219866702002167,3.5022162702084674,4.091844550937008,4.0035124
81,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-mt-win_OcV12R80GEeVIC7t35UJCA--SpeechNoise1--Other_mic.wav,24.3945625,16000,15,2.8417733,3.1680973,3.6745398,2.6687231899777895,3.0286377026673614,3.737817727467245,3.2897182
82,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-ap_mobile-Microsoft_Comp_Surface_HeadPhones_BT-pid_900023-mobile-2e3c86f9-b35c-41a7-8654-ce5a18b5245c-TwoSpeakers-mic.wav,10.0,16000,1,2.124426,3.1811635,2.2601163,2.110372500053139,3.0391462451615396,2.568251151975054,3.4172282
83,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-sa_a80c4ecb-2cc3-4aca-9326-207e0526c0f5_uploaded.wav,33.6426875,16000,24,2.6611483,3.3281026,2.978873,2.5293253564976075,3.1337811258949437,3.218653073972263,3.5068166
84,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-mt-win_viQW574zTkasMD34aUyxVA--TwoSpeakersNoise1--Coffee_machine_mic.wav,26.3464375,16000,17,3.6707108,3.9687977,4.184215,3.22807222730029,3.5275365083506904,4.028068296398705,3.7684047
85,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900067-ZTexrSugp0CuPqLXYA3wVw--TwoSpeakersNoise1--Traffic-mic.wav,10.0,16000,1,2.1830525,2.646068,3.2946308,2.158681359398275,2.6477182014561094,3.4763146151885294,2.7278736
86,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-lk-RPABS_sameroom_ff_person1_0.5_secon_2m_2202301061048090007-in.trim.wav,128.88,16000,119,2.1887228,2.7442741,2.9176843,2.1578202277995158,2.6973620676916297,3.152177996389348,3.2298324
87,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-ap_desktop-Echo_Cancelling_Speakerphone_P2418HZm-pid_900122-00RUTexyKEaW0VCzjL9QYg--SpeechNoise2--Airport-mic.wav,10.0,16000,1,2.7992146,2.9827232,4.038461,2.6382713375850253,2.8995949162862455,3.955055144182116,3.357964
88,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/lk-p228_sample_1-mixed_7ch.wav,362.997125,16000,353,2.717227,3.0957155,3.9370558,2.564134588608655,2.9648046259284575,3.8825496834599598,3.0628057
89,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-ap_desktop-Echo_Cancelling_Speakerphone_Plantronics_P610-pid_900129-6CEp0YTDG0KgRUWSBHqEMA--Talk-mic.wav,10.0,16000,1,3.5506337,3.8106701,4.373663,3.153606538631885,3.438074527513237,4.123172283263761,3.796755
90,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-sa_34143df8-ce8c-4cd3-aca2-17485b7f67b3_uploaded.wav,35.6266875,16000,26,3.1487296,3.7267919,3.552968,2.886640669703185,3.3874243463499383,3.6576563528039596,3.4191923
91,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/lk-p278_sample_0-mixed_7ch.wav,365.46475,16000,356,2.8010378,3.161617,4.023953,2.6245891698283033,3.0094247886754117,3.9296254112503854,3.0907257
92,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-mt-win_oJNvYBNqqku4XP9BY32P3A--SpeechNoise1--Kitchen_utensils_mic.wav,24.75725,16000,15,3.6195827,3.907266,4.2156534,3.196235888620233,3.492929679190896,4.044019249512466,3.4938283
93,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-ap_desktop-Desktop_Mic_MSFT_LifeCam_HD-3000-pid_900083-KVbGTrqdIU0FIbN1ZuX68g--TwoSpeakersNoise1--Blender-mic.wav,10.0,16000,1,2.5167432,2.6758406,3.996473,2.424787367943951,2.670760466527207,3.9319111021897175,2.8963623
94,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-mt-and_mobile--a201734--A2BOJK59PWBNXP--005--TwoSpeakers--No_Noise--Regular--5--48000--Type_15--mic.wav,25.08,16000,16,2.2813666,2.5524445,3.5427845,2.2378019867901306,2.573274001963654,3.649483599235,3.3216798
95,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-ap_desktop-Echo_Cancelling_Speakerphone_EPOS_EXPAND_20-pid_900117-CWjRg4XHh00f0e1ohLmSnA--TwoSpeakersNoise1--Fire_Alarm-mic.wav,10.0,16000,1,2.957532,3.4152117,3.4582124,2.7532013135731837,3.1952384569829118,3.5940959664257446,3.3041334
96,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-sa_81503961-02a6-478a-9245-2bbdd9c23486_uploaded.wav,39.421375,16000,30,3.6186833,3.8559422,4.243132,3.1901693533795696,3.457013491781549,4.054542962277891,3.8825052
97,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-ap_mobile-Google_Pixel_4a_(5G)_UNK-pid_900001-mobile-670a9ed8-286e-4dbe-8d5d-f5a1868ef1ef-TwoSpeakersWithBackgroundNoise-mic.wav,10.0,16000,1,2.38668,2.89184,3.0792944,2.3228586885202005,2.8334740650790637,3.3105255552366715,3.0894635
98,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-ap_desktop-Echo_Cancelling_Speakerphone_P2418HZm-pid_900122-00RUTexyKEaW0VCzjL9QYg--TwoSpeakers-mic.wav,10.0,16000,1,2.8616576,3.2291489,3.6478794,2.6840067298273658,3.071898515411686,3.7218374404238483,3.6032207
99,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-mt-and_mobile--1409f26--AUGK1PXH5GZ81--003--TwoSpeakers--No_Noise--Throat-clear--1--48000--Type_15--mic.wav,23.04,16000,14,2.9812186,3.2689404,3.8185883,2.769835997103151,3.098280066516345,3.8281881116308853,3.574567
100,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-ap_desktop-Echo_Cancelling_Speakerphone_EPOS_EXPAND_20-pid_900083-wt2HH7hyvkCg5F3BCfjOBQ--TwoSpeakersNoise1--Copy_machine-mic.wav,10.0,16000,1,2.0984256,2.2435622,3.738413,2.0887991837460964,2.3215903607530035,3.779472146203398,2.9940376
101,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-ap_mobile-Logitech_ZONE_TRUE_WIRELESS_BT-pid_900053-mobile-6b0ad56a-14c9-4dc7-8d37-994d5d168be7-TwoSpeakers-mic.wav,10.0,16000,1,2.44059,3.7494495,2.3638756,2.3653849555378677,3.4021995187320355,2.672043570758825,3.5241754
102,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-sa_be14e1e6-d266-45f2-b932-dbaff93255fc_uploaded.wav,23.930125,16000,14,2.2958286,2.6942127,2.9252894,2.2492060868364683,2.683078663341194,3.17972097301353,3.3277194
103,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/lk-p231_sample_3-mixed_7ch.wav,360.932125,16000,351,2.6435237,3.041448,3.8271117,2.510201733334294,2.92604298238997,3.8160291535423463,3.0055904
104,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-ap_desktop-Microphone_HD_Pro_Webcam_C920-pid_900133-vWbrXh6uWEOGNTKLSJvIwQ--TwoSpeakersNoise1--Traffic-mic.wav,10.0,16000,1,2.119094,2.5155632,3.0494719,2.1059558175619406,2.5449582941987208,3.2866022525529317,3.1040654
105,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-ap_desktop-Echo_Cancelling_Speakerphone_P2418HZm-pid_900128-UHNRfFK07keQuKo5btGqmQ--TwoSpeakers-mic.wav,10.0,16000,1,2.9974806,3.3802402,3.7744505,2.7816660291228716,3.1724997746824153,3.8018133728590975,3.552897
106,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-sa_fc2d1512-c9bb-45a2-b7e1-c10395a57953_uploaded.wav,41.8026875,16000,32,3.0183241,3.5479448,3.5494297,2.790916626402693,3.2789629835178116,3.6346063818260976,3.1917627
107,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-mt-win_767bBBIIL0OuMlgQoL09Lg---02-01-15-34-36--TwoSpeakers_mic.wav,32.05325,16000,23,2.6963603,3.4608314,2.947617,2.556272907665008,3.223566816844015,3.1765859807152887,3.4691708
108,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-sa_f51fbade-b3e1-4527-834b-cb2108123d90_uploaded.wav,34.8906875,16000,25,3.438373,3.7104824,4.130593,3.0797698987347664,3.377173018121526,4.002019669577911,3.785811
109,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-ap_desktop-Echo_Cancelling_Speakerphone_Plantronics_P610-pid_900120-DJk7Z90tpUS6H1RCtdT5hw--SpeechNoise2--Kids-mic.wav,10.0,16000,1,3.6335917,4.112668,3.961255,3.2058169469027673,3.605832789546483,3.912140773739605,3.7787876
110,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-ap_desktop-Echo_Cancelling_Speakerphone_Plantronics_P610-pid_900120-DJk7Z90tpUS6H1RCtdT5hw--Talk-mic.wav,10.0,16000,1,3.8897116,4.1178927,4.4878807,3.3611323691786206,3.608600297155082,4.173698291741534,3.7708452
111,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-ap_mobile-Logitech_ZONE_TRUE_WIRELESS_BT-pid_900001-mobile-9467b484-d1eb-4910-84f3-8ac4b8095b49-TwoSpeakersWithBackgroundNoise-mic.wav,10.0,16000,1,2.1323502,2.6901019,2.993105,2.116929391364098,2.6817451400333323,3.2407457435870004,2.73177
112,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-ap_mobile-Microsoft_Comp_Surface_HeadPhones_BT-pid_900042-mobile-6a75eadd-cfe3-4d28-9dd9-fe8c5d01a969-TwoSpeakers-mic.wav,10.0,16000,1,2.9027233,3.688447,3.0065544,2.713797029923229,3.365826252569148,3.25176333841078,3.418164
113,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/lk-p225_sample_0-mixed_7ch.wav,361.918,16000,352,2.6149533,2.998102,3.9213963,2.4843586053815825,2.8916629420759046,3.876505529573481,2.9118826
114,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-mt-win_ypDUTCRp0UWFxi6aiNrYVQ--TwoSpeakers_mic.wav,34.975875,16000,25,3.1840403,4.044799,3.096838,2.910402765718532,3.5663033228754886,3.3139633129976245,3.3285275
115,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-mt-win_0BZq3LcM1kOXnMcRcz3jSQ--TwoSpeakersNoise1--AC_mic.wav,29.42925,16000,20,2.7328277,3.1696255,3.3650982,2.5852479037142198,3.0232760370457332,3.5265739573781727,2.9786565
116,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-ap_desktop-Echo_Cancelling_Speakerphone_Plantronics_P610-pid_900123-7DqrcOKEG06HzoBRBVuf4A--SpeechNoise2--Announcements-mic.wav,10.0,16000,1,3.4013906,3.6448064,4.224508,3.0573341252993185,3.3394216801431913,4.052018774427837,3.6899357
117,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-mt-and_mobile--b8b33b8--A3S10B7I20LGTN--003--TwoSpeakersWithBackgroundNoise--No_Noise--Regular--3--48000--Type_15--mic.wav,76.92,16000,67,2.6230764,2.9839556,3.8916748,2.4803834012658834,2.869563533398733,3.850614311502536,2.7165174
118,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-sa_9aa08b68-ebe9-469d-9645-00569a7d9dd8_uploaded.wav,31.413375,16000,22,2.553511,3.2571108,2.8560815,2.4523671441705828,3.0896482120126465,3.1219087157320726,3.5279806
119,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-mt_A2HWF3DPE0MDCN_NoNoise_Neighbor_clip_3_subset2.wav,33.496,16000,24,2.9969275,3.36965,3.5916584,2.7797597321292185,3.1642062848495733,3.6820051543483836,3.2079613
120,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/lk-p272_sample_2-mixed_7ch.wav,361.987,16000,352,2.7201037,3.0904453,3.924655,2.5634919701302503,2.95686526681358,3.877917310719406,3.0798988
121,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/lk-p230_sample_3-mixed_7ch.wav,363.60625,16000,354,2.764302,3.165284,3.840857,2.598966865970924,3.0115453476933163,3.8105901566281437,3.0471797
122,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-mt-win_8IWBCCJmq0a3W6jY3SyK0Q--TwoSpeakers_mic.wav,26.239875,16000,17,1.971998,2.8703232,2.3038182,1.9823444143026758,2.8157477207046093,2.609771064792966,3.1025398
123,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900060-vHLyopgi3EeienY33x00nQ--SpeechNoise2--Airport-mic.wav,10.0,16000,1,3.1655142,3.539272,3.8900523,2.8990306103164407,3.2742465903387274,3.87117196958911,3.4213185
124,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-ap_desktop-Echo_Cancelling_Speakerphone_EPOS_EXPAND_20-pid_900083-wt2HH7hyvkCg5F3BCfjOBQ--SpeechNoise1--Copy_machine-mic.wav,10.0,16000,1,2.8425794,3.0543256,4.088523,2.670089145644236,2.9507112398780286,3.982042619311631,3.3250976
125,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-lk-RPABS_sameroom_mm_person5_0.5_secon_2m_202212161533060013-in.trim.wav,119.16,16000,110,2.5240319,3.037895,3.2473564,2.4220257167076764,2.931154606848648,3.3861956591760674,3.5217834
126,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-sa_1fce6036-3ceb-4f1c-8fb2-d2375c7b9462_uploaded.wav,44.485375,16000,35,2.2038362,2.5268414,3.418921,2.1742091143499107,2.5518067974057193,3.5507002486714403,2.555533
127,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-ap_mobile-Sennheiser_CX_TWS_BT-pid_900042-mobile-f2fd21e3-75ad-441e-b7a1-5042554885f0-TwoSpeakersWithBackgroundNoise-mic.wav,10.0,16000,1,3.1742742,3.6741056,3.6766684,2.9050443041296843,3.357184360136056,3.7403988922822755,3.6953251
128,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-sa_32a6e0d6-09b7-47f1-9838-fe74003fb6ce_uploaded.wav,26.6963125,16000,17,2.2215505,3.6102824,2.156655,2.1888365201331164,3.3177925196598097,2.45906599882347,2.819824
129,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-mt-win_O8DswbYqH0CO0WOcXONjGA--TwoSpeakers_mic.wav,26.67725,16000,17,2.4836273,3.2987487,2.9742532,2.3959451117897723,3.115837800824461,3.1868774051990596,3.663451
130,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-sa_64962814-03c8-40e8-a489-1ef16bb16f99_uploaded.wav,32.3074375,16000,23,2.9335895,3.8036625,2.9115613,2.735800231641541,3.432928452300238,3.1714420132941608,3.528392
131,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-ap_desktop-Echo_Cancelling_Speakerphone_EPOS_EXPAND_20-pid_900077-kNnkiThALk2BlCVfGoOXSg--TwoSpeakersNoise2--Typing-mic.wav,10.0,16000,1,2.4231784,2.8518407,3.120969,2.3516931262830396,2.803933553771797,3.343564080184421,3.233457
132,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-mt-and_mobile--4dd570a--AG6M0K5EW28K1--005--TwoSpeakers--No_Noise--Regular--6--48000--Type_15--mic.wav,47.52,16000,38,2.6511662,2.9759283,3.5221622,2.511780247582059,2.8767366629636975,3.623866060010379,3.3847127
133,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-mt-win_mL0M7JFd1EabCGrg8j3xVg---02-01-14-01-00--SpeechNoise1--Kitchen_utensils_mic.wav,22.3465625,16000,13,3.4957974,3.8018804,4.0677567,3.1182870188009066,3.4326244747313157,3.970235136718501,3.455477
134,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-mt-win_OcV12R80GEeVIC7t35UJCA--TwoSpeakersNoise1--Other_mic.wav,28.351875,16000,19,1.9599998,2.6042984,2.12517,1.9703677991561521,2.6113318865811053,2.426616611758924,3.2930932
135,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-ap_desktop-Echo_Cancelling_Speakerphone_EPOS_EXPAND_20-pid_900077-kNnkiThALk2BlCVfGoOXSg--Talk-mic.wav,10.0,16000,1,3.7553284,3.9835186,4.470685,3.2807470745948923,3.5359654973606536,4.166311176082796,4.0449023
136,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-sa_c52ebc1b-ee3f-4937-96ff-093b60aeb848_uploaded.wav,18.8266875,16000,9,2.2141364,3.259127,2.3719304,2.182113950967135,3.086400702549551,2.6740998968388903,3.0276377
137,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-sa_796d6168-db52-4fca-bf77-803e993e512f_uploaded.wav,27.5946875,16000,18,2.1096537,2.5328052,2.7829716,2.096431051451939,2.555272863305331,3.0587705006148638,3.4039178
138,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-ap_desktop-Microphone_HD_Pro_Webcam_C920-pid_900133-vWbrXh6uWEOGNTKLSJvIwQ--TwoSpeakersNoise2--Traffic-mic.wav,10.0,16000,1,2.269934,2.8689926,2.8261263,2.229416981098333,2.8166335467992396,3.0999922240758147,2.977692
139,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-sa_1ae36814-f39b-44ab-937b-1ca4344da7ba_uploaded.wav,31.493375,16000,22,2.446777,2.9769323,3.084334,2.3700013266785476,2.894894915842209,3.31091302896198,3.1824853
140,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-sa_8ecea07a-7a09-4c89-b8aa-c3893a44cd28_uploaded.wav,28.656,16000,19,3.2835689,3.805296,3.6363978,2.9750964937588864,3.43255396386168,3.7045501420952553,3.5725167
141,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-sa_366ad2b8-06fd-4169-a37f-bcefdece0bd8_uploaded.wav,24.8106875,16000,15,3.6275904,3.9538383,4.0952673,3.20046822973654,3.518920195978165,3.980561369894584,3.594376
142,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-ap_desktop-Echo_Cancelling_Speakerphone_EPOS_EXPAND_20-pid_900083-wt2HH7hyvkCg5F3BCfjOBQ--Talk-mic.wav,10.0,16000,1,3.4255176,3.5895548,4.459167,3.0731020109040585,3.305533106163566,4.161319602155325,3.553513
143,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-lk-RPABS_nextroom_fm_person1_0.5_secon_202212191118420015-in.trim.wav,124.16,16000,115,2.3036826,2.6908457,3.2359934,2.227244110869091,2.6278624036235954,3.405620602586981,3.2158353
144,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/lk-p239_sample_0-mixed_7ch.wav,362.598125,16000,353,2.588408,2.9788396,3.8743956,2.4658579824581772,2.8801974205508247,3.841374072425021,3.0302634
145,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-mt-and_mobile--6f24bf6--A110O8MC8AVN0Z--005--TwoSpeakers--No_Noise--Regular--5--48000--Type_15--mic.wav,19.56,16000,10,2.4767241,2.6474564,3.9122863,2.3930513394393804,2.6482516965462737,3.881847641418186,3.4977634
146,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-mt-and_mobile--6f24bf6--A110O8MC8AVN0Z--005--TwoSpeakers--No_Noise--Regular--6--48000--Type_15--mic.wav,20.28,16000,11,2.2934265,2.5141299,3.6976986,2.247961651420224,2.543181945200673,3.753067759138951,3.3553388
147,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-mt-win_yyNPW9fSWESchaxT1EiEFg--TwoSpeakersNoise1--Kitchen_utensils_mic.wav,34.996875,16000,25,1.9711988,2.5273461,3.8303132,1.981777721738362,2.554050941909288,3.835453199345672,2.2005105
148,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-sa_a1f3f191-8126-4521-9fc6-e8ebecd6321d_uploaded.wav,35.13025,16000,26,2.406341,3.2536707,2.5844069,2.3356131672044835,3.0861403573784774,2.858492431750266,3.2511778
149,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-ap_desktop-Echo_Cancelling_Speakerphone_EPOS_EXPAND_20-pid_900083-wt2HH7hyvkCg5F3BCfjOBQ--TwoSpeakersNoise2--Copy_machine-mic.wav,10.0,16000,1,2.2334793,2.4046786,3.7619183,2.199861314859729,2.4553997269168604,3.7940828655179395,2.7809305
150,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-lk-RPABS_sameroom_fm_person1_0.5_secon_1m_202212191104510009-in.trim.wav,129.86,16000,120,2.6646245,3.2288806,3.2189434,2.525989406197224,3.0661115148681723,3.346664879548391,3.4788418
151,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-mt-win_O8DswbYqH0CO0WOcXONjGA--TwoSpeakersNoise1--AC_mic.wav,27.79725,16000,18,2.9771504,3.7594934,3.0204208,2.766423875013192,3.407025206985885,3.261069390421515,3.3734405
152,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-ap_desktop-Echo_Cancelling_Speakerphone_Plantronics_P610-pid_900129-6CEp0YTDG0KgRUWSBHqEMA--SpeechNoise1--Cafe-mic.wav,10.0,16000,1,3.0426803,3.7732213,3.1747618,2.8136117870574178,3.416204414013357,3.3855333346957304,3.8421683
153,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900062-SSmSbdwUh0y4MC3HNWS62w--SpeechNoise1--Fire_Alarm-mic.wav,10.0,16000,1,3.2386398,3.5212176,4.1727514,2.948912616788231,3.2629092657096286,4.025959569555229,3.2755756
154,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-mt-and_mobile--f18f880--AYGM2YBXK5FQW--005--TwoSpeakers--No_Noise--Regular--6--48000--Type_15--mic.wav,20.52,16000,11,2.4060802,2.6364605,3.671859,2.3378146556161896,2.639833159303901,3.735847041723986,3.5645669
155,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-mt-win_0BZq3LcM1kOXnMcRcz3jSQ--SpeechNoise1--Typing_mic.wav,23.3385625,16000,14,3.629683,3.9284604,4.1125035,3.2027243925359685,3.504801954171612,3.9920160685335566,3.48283
156,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-mt-and_mobile--a4ac736--A3EQ6C5226X6XN--005--TwoSpeakers--No_Noise--Regular--6--48000--Type_15--mic.wav,29.28,16000,20,3.3208632,3.8182063,3.7863617,3.0012571721555923,3.4419486881757533,3.7978950429739933,3.49217
157,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-mt_A3OK13TYU0OUUQ_NoNoise_Neighbor_clip_1_subset2.wav,32.005375,16000,23,2.2931206,2.5720253,3.4327238,2.2472654771698317,2.588719935411316,3.5750017191015044,2.9072936
158,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-sa_13990fd4-e993-4475-ac09-54aab5319104_uploaded.wav,31.456,16000,22,2.7377307,3.2925243,3.1986003,2.591707257082342,3.113094443891091,3.401500003729273,3.014238
159,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-sa_bc249f7a-d42a-4b62-a066-ddc3f48c9483_uploaded.wav,29.038,16000,20,3.4930825,3.823114,4.0361376,3.11561632154582,3.444622231324588,3.949687273250917,3.5791512
160,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-sa_81d2f134-35bb-4356-9d15-2b24889df357_uploaded.wav,29.28875,16000,20,2.2222035,3.370987,2.1580863,2.185350492052794,3.162916510806931,2.4475291869084335,3.4893215
161,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-sa_f17a2723-f44a-4fdc-a388-1124bc1e9276_uploaded.wav,29.4506875,16000,20,2.1438277,2.3038795,3.4449527,2.1257939879095757,2.3714250643702113,3.5816096126804404,2.8334966
162,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-mt-and_mobile--73f3075--A2182AUQII1AXG--005--TwoSpeakers--No_Noise--Regular--5--48000--Type_15--mic.wav,23.76,16000,14,2.496073,2.6482224,3.9181855,2.4086989204970126,2.6493313994949124,3.8864539438262966,3.4039674
163,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-sa_30096a19-fcb0-432d-aab0-18fb06793a15_uploaded.wav,36.5066875,16000,27,2.0328448,2.802477,2.4358838,2.032668955655949,2.7639721784419153,2.7227638812667094,2.9722345
164,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900051-euMhj96CP0u9lsDgoa0EkQ--Talk-mic.wav,10.0,16000,1,3.457982,3.7790325,4.259053,3.094194446535307,3.419613596613322,4.069019756454702,3.7296696
165,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-mt-win_ypDUTCRp0UWFxi6aiNrYVQ--TwoSpeakersNoise1--TV_mic.wav,34.99,16000,25,2.547624,3.5583754,2.5810962,2.4455881817180085,3.285272300296345,2.8603948330142215,3.2399158
166,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-sa_b7f70477-b4bf-4ce2-9ec8-35f8c6033edb_uploaded.wav,64.757375,16000,55,3.4132984,3.7850347,4.0380797,3.0622417821651076,3.421009617783651,3.946453610739879,3.5817826
167,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-ap_desktop-Echo_Cancelling_Speakerphone_EPOS_EXPAND_20-pid_900117-CWjRg4XHh00f0e1ohLmSnA--SpeechNoise1--Fire_Alarm-mic.wav,10.0,16000,1,3.6312852,3.847363,4.4116793,3.204377939787404,3.4592746772941223,4.140370826944554,3.498304
168,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-mt-and_mobile--544fb39--A1UN78WN3UI0DK--005--TwoSpeakers--No_Noise--Regular--6--48000--Type_15--mic.wav,22.56,16000,13,3.5003533,3.7524629,4.177654,3.12062586075725,3.4030947320358647,4.027225605200122,3.8199334
169,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-sa_ce7c72b2-92cd-473c-ae70-2a3f13812b1e_uploaded.wav,28.5965,16000,19,3.1645741,3.461859,3.8442338,2.897568297964043,3.2237410816858234,3.8431978719676105,3.7417312
170,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-sa_e8b6c6e6-973e-43d8-88de-f1e39058e70a_uploaded.wav,30.56,16000,21,2.8704143,3.232992,3.5125024,2.689824735753033,3.0734988907020795,3.6315243800156085,3.8397732
171,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-mt-and_mobile--a74a759--A3785TR8D5I81Q--005--TwoSpeakers--No_Noise--Regular--6--48000--Type_15--mic.wav,21.48,16000,12,2.3068554,3.2220528,2.4792526,2.249934425766102,3.061915316285645,2.75571826548391,3.378723
172,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/lk-p286_sample_1-mixed_7ch.wav,361.325,16000,352,2.7422438,3.118696,3.910952,2.5813524735397104,2.9786435291503643,3.8614005012021755,3.1109526
173,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-sa_5f659af4-ef39-4b83-a3de-69c09f3fc934_uploaded.wav,29.9626875,16000,20,2.4288049,3.1330829,2.9205947,2.3517590068801084,3.0049920082482755,3.1521287194193617,3.355849
174,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-mt-and_mobile--ba126ae--AYPXZRCOAR34--005--TwoSpeakers--No_Noise--Regular--5--48000--Type_15--mic.wav,37.68,16000,28,3.1522372,3.448322,3.930014,2.8515088669171784,3.1697257958671163,3.878018234279254,3.3323183
175,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900051-euMhj96CP0u9lsDgoa0EkQ--SpeechNoise2--Blender-mic.wav,10.0,16000,1,2.6379554,2.9913852,3.9640298,2.5177187571674158,2.905824417259756,3.9137102686510588,2.6935844
176,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-sa_22ecbe74-03bb-437a-bece-9c3af84bfabf_uploaded.wav,27.744,16000,18,2.070921,2.6834104,2.7348092,2.065398104021873,2.676117408619033,3.01725393164912,3.0656617
177,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-lk-RPABS_sameroom_mf_person3_0.5_secon_2m_202212191057400005-in.trim.wav,123.56,16000,114,2.2608914,2.7062616,2.9720993,2.2106923742751294,2.6703832983642375,3.205559762167545,3.368273
178,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-ap_mobile-Microsoft_Comp_Surface_HeadPhones_BT-pid_900035-mobile-3223ed60-8979-41c2-8a38-0c338f7ec0a6-TwoSpeakers-mic.wav,10.0,16000,1,2.458155,3.087223,3.0365186,2.379155955525691,2.9739077943357173,3.276138337996518,3.5974486
179,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-sa_c9c60257-ca2b-4209-9943-d5a8d0c297b6_uploaded.wav,39.221375,16000,30,3.7321005,4.087941,4.0631685,3.2643463305526152,3.5914715045310968,3.9608625458995133,3.7779436
180,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-lk-RPABS_nextroom_mm_person5_0.5_secon_202212161544140017-in.trim.wav,118.94,16000,109,1.8437809,2.0823755,3.3575187,1.8350765193118612,2.1111746879066127,3.508983391006794,2.8823664
181,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/lk-p245_sample_1-mixed_7ch.wav,360.979625,16000,351,2.6421175,3.0293195,3.8703592,2.504680364490415,2.91082502061241,3.841237550396505,3.0115163
182,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-ap_desktop-Microphone_HD_Pro_Webcam_C920-pid_900133-vWbrXh6uWEOGNTKLSJvIwQ--Talk-mic.wav,10.0,16000,1,3.258634,3.4978697,4.178283,2.9624255514889533,3.2481667939573775,4.028778478829476,3.7719765
183,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-mt-win_UJCIp50XakmA1xnF7tqi9Q--TwoSpeakers_mic.wav,27.4985625,16000,18,2.590801,3.52156,2.6498077,2.4812318632574812,3.262299909250342,2.9411781507576324,3.1165068
184,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-sa_1bc6188e-a6af-4901-be52-1d3ed2a4f4ae_uploaded.wav,36.896,16000,27,3.5332284,3.840596,4.3090606,3.142315047117973,3.4552148794998514,4.091770247475237,3.5906854
185,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-ap_desktop-Echo_Cancelling_Speakerphone_P2418HZm-pid_900122-00RUTexyKEaW0VCzjL9QYg--Talk-mic.wav,10.0,16000,1,3.7655344,3.9974625,4.472613,3.2869378389912356,3.5436437725124943,4.167143239450612,3.7705524
186,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-lk-RPABS_sameroom_ff_person2_0.5_secon_2m_202301061043360005-in.trim.wav,131.94,16000,122,2.3007798,2.7531846,3.1118164,2.2506366257034225,2.7235408487585016,3.304853015715518,3.3604622
187,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900081-PP0Eibawp0KhHKWYBl7qKQ--SpeechNoise1--Squeaking_chair-mic.wav,10.0,16000,1,2.5100348,2.760279,3.9256256,2.4195860988510853,2.735301191481609,3.8918070688901683,3.0245607
188,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-mt-win_oJNvYBNqqku4XP9BY32P3A--TwoSpeakers_mic.wav,27.41325,16000,18,2.812691,3.556227,3.0151887,2.645394729131372,3.2814292775756293,3.2475827224050753,3.577631
189,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-sa_63f3791f-5dc6-45f8-a9fe-feda695651f0_uploaded.wav,34.645375,16000,25,3.2001536,3.7914548,3.4971485,2.9201265689048084,3.4246849932474843,3.6127930456656157,3.6168652
190,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-sa_a9d65562-77c8-42e6-96b1-113871d7855c_uploaded.wav,40.432,16000,31,2.1712906,2.447255,3.48323,2.147670317568017,2.488805621032241,3.605744051362918,2.8043182
191,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900081-PP0Eibawp0KhHKWYBl7qKQ--Talk-mic.wav,10.0,16000,1,3.277512,3.613487,4.186423,2.975134408553931,3.320274876211794,4.032911639968441,3.5221438
192,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-mt-win_mL0M7JFd1EabCGrg8j3xVg---02-01-14-01-00--TwoSpeakersNoise1--Kitchen_utensils_mic.wav,26.5385625,16000,17,3.183971,3.5684636,3.7840457,2.911183841415652,3.292298614158954,3.8039755326455205,3.196767
193,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-ap_mobile-Microsoft_Comp_Surface_HeadPhones_BT-pid_900023-mobile-2e3c86f9-b35c-41a7-8654-ce5a18b5245c-TwoSpeakersWithBackgroundNoise-mic.wav,10.0,16000,1,2.587449,3.944577,2.2274432,2.4792380158443996,3.5143491859758003,2.534980662305781,3.299602
194,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-lk-RPABS_csameroom_mf_person3_0.5_female_1_202212161627410031-in.trim.wav,123.76,16000,114,2.2165644,2.5837035,3.019234,2.16315720081711,2.556043633671515,3.2335812255089773,3.3355966
195,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-sa_9005a593-9eb4-475d-b079-ed63162c03bb_uploaded.wav,42.005375,16000,33,2.3260598,2.515967,3.7867355,2.272937368137712,2.5422397623126365,3.8004690824690712,3.1336446
196,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-mt-and_mobile--eed536c--AENYI38BKY5MT--005--TwoSpeakers--No_Noise--Regular--5--48000--Type_15--mic.wav,23.88,16000,14,2.2491915,2.3774836,3.842502,2.2119241785716866,2.4321067257710554,3.8428134543727013,3.8399198
197,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/lk-p237_sample_2-mixed_7ch.wav,361.443375,16000,352,2.7747064,3.1495645,3.8806725,2.604060398142898,2.9971045735903292,3.844591247425344,3.083123
198,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/lk-p284_sample_0-mixed_7ch.wav,361.171125,16000,352,2.771933,3.140487,3.967463,2.609283233549849,3.0006757624046454,3.9043218867799796,3.0895429
199,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-sa_588583d8-c847-487f-a343-9d329952459d_uploaded.wav,33.4186875,16000,24,2.779311,3.210899,3.467367,2.6224360798493005,3.0584101408111417,3.5984594052579078,3.8485558
200,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-ap_mobile-Logitech_ZONE_TRUE_WIRELESS_BT-pid_900050-mobile-9e05d55f-34a3-4bca-b831-0018a2da5356-TwoSpeakers-mic.wav,10.0,16000,1,3.2094765,3.8887782,3.3645837,2.9291058280803477,3.4829316378627926,3.527544237026156,3.6614754
201,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-lk-RPABS_sameroom_mf_person3_0.5_secon_1m_202212191053090003-in.trim.wav,125.46,16000,116,2.5166647,3.0888216,3.0043566,2.4202142447864863,2.969966565702464,3.230988820529447,3.3722801
202,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-mt-and_mobile--a4ac736--A3EQ6C5226X6XN--003--TwoSpeakersWithBackgroundNoise--Firealarm--Speechwithhigh-base--3--48000--Type_15--mic.wav,24.12,16000,15,3.18387,3.771765,3.5821095,2.9098573547263564,3.414670451690847,3.6728062303255884,2.9856224
203,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-lk-RPABS_sameroom_mm_person5_0.5_secon_1m_202212161528290011-uninet-in.trim.wav,119.0,16000,110,2.7521894,3.2404027,3.4403872,2.5936026247375517,3.076232112873952,3.520746684444764,3.719847
204,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-mt-win_UJCIp50XakmA1xnF7tqi9Q--TwoSpeakersNoise1--Kitchen_utensils_mic.wav,29.65325,16000,20,2.7324386,3.2067325,3.4300976,2.587501039854694,3.0545850571903244,3.572455867495731,2.8506818
205,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-mt-and_mobile--3df94b5--A2TBSQTRSLDCGS--005--TwoSpeakers--No_Noise--Regular--5--48000--Type_15--mic.wav,39.72,16000,30,3.4751189,3.7557454,4.409959,3.103396004975229,3.4035575730598775,4.1390445805112055,3.8339715
206,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-mt-and_mobile--1409f26--AUGK1PXH5GZ81--005--TwoSpeakers--No_Noise--Regular--6--48000--Type_15--mic.wav,23.76,16000,14,2.9825423,3.230738,3.929578,2.7704106399208173,3.071959755970068,3.8936639847316674,3.514158
207,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-sa_412e2853-5e62-45e3-9471-a32ac77fc77f_uploaded.wav,29.653375,16000,20,3.0310893,3.4488986,3.818299,2.804647206745631,3.215865425390502,3.8143348413980305,3.0531557
208,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-sa_4a6e9acc-fd7f-429c-936b-d4db4757e38e_uploaded.wav,26.3466875,16000,17,2.8202646,3.3825476,3.2412755,2.6517224771128802,3.173561185140315,3.4262394321048193,3.3380005
209,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-ap_desktop-Echo_Cancelling_Speakerphone_P2418HZm-pid_900128-UHNRfFK07keQuKo5btGqmQ--SpeechNoise2--Baby-mic.wav,10.0,16000,1,2.607227,2.9180925,3.4806576,2.494347986593682,2.852716191378386,3.6097070959866695,3.6682546
210,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900060-vHLyopgi3EeienY33x00nQ--SpeechNoise1--Airport-mic.wav,10.0,16000,1,3.1133933,3.7002788,3.550666,2.86303506487804,3.3729298958383827,3.6575473195059356,3.2904558
211,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-lk-RPABS_sameroom_mm_person3_0.5_secon_1m_202212161511400005-in.trim.wav,131.84,16000,122,2.558532,3.083106,3.1768634,2.4506693095277208,2.96499986985095,3.3634749486697686,3.4757621
212,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-sa_cc939a7b-ac5d-46a1-9a00-607692d2e92b_uploaded.wav,33.86625,16000,24,2.6242213,2.9855478,3.460088,2.504425901151998,2.8955046975210377,3.5950079784397557,3.3953185
213,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-mt-win_5i9kq2L0lkuNg2OYxgqmkQ--SpeechNoise1--Typing_mic.wav,32.30925,16000,23,3.4794471,3.754141,4.1489797,3.1076506921989173,3.404639063167387,4.012815623074517,3.833796
214,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-sa_fd00c853-08b2-41b1-ab85-7dcbfe78e65a_uploaded.wav,33.024,16000,24,2.4501579,3.0288427,3.1366901,2.3726005620328823,2.9310465722810597,3.3503652407081455,3.4402041
215,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-mt-win_oJNvYBNqqku4XP9BY32P3A--TwoSpeakersNoise1--Kitchen_utensils_mic.wav,33.1945625,16000,24,2.7908285,3.4334419,3.048774,2.631922972390798,3.205749226911268,3.2780454933855934,2.933726
216,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-mt-win_8IWBCCJmq0a3W6jY3SyK0Q--SpeechNoise1--Blender_mic.wav,18.047875,16000,9,2.296547,2.5726087,3.3774488,2.2501841133691176,2.589444081442788,3.534280902409901,3.2583582
217,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-lk-RPABS_csameroom_fm_person4_0.5_male_1m_202212182341180015-in.trim.wav,125.76,16000,116,2.5882702,2.974308,3.3010614,2.45038808090634,2.8477912032832116,3.4317634595432085,3.2822678
218,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900116-osmy1O3s0EmaR0A4gvS1Fg--TwoSpeakersNoise2--Fire_Alarm-mic.wav,10.0,16000,1,1.9461417,2.3388455,2.8305798,1.960606924814174,2.4012511777250523,3.1038415069600402,2.9699938
219,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900081-PP0Eibawp0KhHKWYBl7qKQ--SpeechNoise2--Typing-mic.wav,10.0,16000,1,3.2824333,3.628628,4.032722,2.97843948610746,3.329551758051272,3.9519190580140346,3.3237388
220,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-mt-and_mobile--4dd570a--AG6M0K5EW28K1--005--TwoSpeakers--No_Noise--Regular--5--48000--Type_15--mic.wav,30.36,16000,21,2.9063663,3.1880455,3.8029284,2.713443486717165,3.039759363309306,3.817430340429379,3.7547557
221,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-mt-win_PQgdyCXftUCAvyKRlx5s4A--TwoSpeakers_mic.wav,26.687875,16000,17,1.9534943,3.0685341,2.044267,1.966116219041568,2.9595015611324436,2.3372323976919964,3.2597902
222,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-ap_mobile-Sennheiser_CX_TWS_BT-pid_900053-mobile-f47e6000-0add-4f72-b7d2-cade802c35d8-TwoSpeakersWithBackgroundNoise-mic.wav,10.0,16000,1,1.8754163,3.0784583,2.1426938,1.9000031961319364,2.9677453895145818,2.447371407918757,3.0205889
223,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/lk-p240_sample_1-mixed_7ch.wav,362.849875,16000,353,2.745186,3.1279764,3.8788102,2.5819143909076145,2.9809958543133255,3.839383467715273,3.0407763
224,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-sa_27a3d3d7-ed79-4ee5-84d4-6e5c5e01efcd_uploaded.wav,49.1306875,16000,40,3.644827,3.8825803,4.305424,3.2110724120570326,3.477515618764991,4.089529072764028,3.8217857
225,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-ap_mobile-Logitech_ZONE_TRUE_WIRELESS_BT-pid_900001-mobile-9467b484-d1eb-4910-84f3-8ac4b8095b49-TwoSpeakers-mic.wav,10.0,16000,1,2.0924084,2.681475,2.629419,2.0837934623806618,2.675104353652401,2.924759587548385,3.4213204
226,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-ap_desktop-Echo_Cancelling_Speakerphone_EPOS_EXPAND_20-pid_900077-kNnkiThALk2BlCVfGoOXSg--TwoSpeakers-mic.wav,10.0,16000,1,2.6952982,3.090276,3.4270868,2.560989704118944,2.976051263628227,3.5722279205730554,3.802802
227,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-sa_0f8de3d8-aa08-4030-ae3b-d5072af228c2_uploaded.wav,29.6106875,16000,20,2.8729591,3.4293861,3.415287,2.6907245541182734,3.2036349482731166,3.5563582398587035,3.532338
228,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/lk-p273_sample_3-mixed_7ch.wav,361.15075,16000,352,2.508914,2.8943763,3.8165634,2.4030954647021767,2.8148384377670896,3.8084323250669128,2.9559925
229,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-sa_d0671b68-efca-40a0-a9f7-d78ca76cfc77_uploaded.wav,26.816,16000,17,3.2682526,3.7055895,3.7000124,2.9669957363146904,3.375191148278751,3.7475499071196836,3.7325141
230,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-lk-RPABS_nextroom_mm_person3_0.5_secon_202212161539370015-in.trim.wav,122.08,16000,113,2.2980263,2.5170333,3.6335442,2.200255436082596,2.4649389365711745,3.6986109055947343,3.0110137
231,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-ap_desktop-Echo_Cancelling_Speakerphone_Plantronics_P610-pid_900129-6CEp0YTDG0KgRUWSBHqEMA--TwoSpeakers-mic.wav,10.0,16000,1,3.2268035,3.7809334,3.652477,2.9408876772111427,3.420727546204673,3.724816383589576,3.3737426
232,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-sa_d53bb311-72ae-4725-ba2c-f0dbb8ed6331_uploaded.wav,37.845375,16000,28,3.024237,3.3472517,4.1328554,2.7979168007672666,3.1478670161213245,4.00339028398891,3.5422564
233,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-lk-RPABS_sameroom_ff_person1_0.5_secon_1m_202301061051340009-in.trim.wav,122.42,16000,113,2.5218983,3.1073284,3.0705128,2.41835028396471,2.9820081386028563,3.241809696097029,3.382888
234,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/lk-p249_sample_0-mixed_7ch.wav,360.937875,16000,351,2.722477,3.112196,3.847125,2.5702818009010344,2.9774204336060777,3.8277618532831617,3.125267
235,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-mt-win_5i9kq2L0lkuNg2OYxgqmkQ--TwoSpeakersNoise1--TV_mic.wav,31.0505625,16000,22,2.7319186,3.3914123,3.108433,2.587127366681638,3.179493294305256,3.320701342981661,3.3321435
236,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/lk-p238_sample_3-mixed_7ch.wav,360.37375,16000,351,2.6383507,3.0099525,3.9108243,2.5010549211277304,2.897637036549815,3.8654563630599266,3.0421617
237,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-sa_c0f47be6-030c-4414-8f21-5acf3d52488a_uploaded.wav,23.9146875,16000,14,3.231242,3.6789606,3.7003121,2.9397774525737512,3.359040791121532,3.7436740928022254,3.5230606
238,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900116-osmy1O3s0EmaR0A4gvS1Fg--SpeechNoise1--Fire_Alarm-mic.wav,10.0,16000,1,3.2463422,3.5612938,4.157839,2.954124585207908,3.2880010638187698,4.018320204955142,3.2650454
239,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-mt-win_PQgdyCXftUCAvyKRlx5s4A--SpeechNoise1--Dogs_mic.wav,22.6665625,16000,13,2.6535203,2.9856293,3.545342,2.5269863944247564,2.8991027153002493,3.647152242860031,3.4563086
240,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/lk-p244_sample_2-mixed_7ch.wav,364.103375,16000,355,2.653452,3.0257692,3.919723,2.5104093280013715,2.9067058973957423,3.872386199267971,3.0626192
241,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-ap_mobile-Microsoft_Comp_Surface_HeadPhones_BT-pid_900023-mobile-b8471efa-f281-4206-aaaf-14800b73798c-TwoSpeakers-mic.wav,10.0,16000,1,2.0705416,3.5627904,2.0595384,2.0655611948527133,3.2889328335007946,2.359571624019703,3.4978752
242,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-sa_b5edbec4-d939-4047-bf9b-48b2c2cb5bb0_uploaded.wav,20.3386875,16000,11,2.5346057,2.9143512,3.3891656,2.434919676010516,2.8447218283033067,3.535182561467399,3.3643875
243,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-mt-and_mobile--1409f26--AUGK1PXH5GZ81--005--TwoSpeakers--No_Noise--Regular--5--48000--Type_15--mic.wav,22.92,16000,13,3.2813077,3.595657,3.8890836,2.976836045225546,3.308331863855282,3.869400370226386,3.4539926
244,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900116-osmy1O3s0EmaR0A4gvS1Fg--SpeechNoise2--Fire_Alarm-mic.wav,10.0,16000,1,3.351793,3.717839,4.073093,3.0246729222284348,3.383429508954892,3.973794923129801,3.286625
245,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-ap_desktop-Echo_Cancelling_Speakerphone_Plantronics_P610-pid_900129-6CEp0YTDG0KgRUWSBHqEMA--TwoSpeakersNoise2--Cafe-mic.wav,10.0,16000,1,3.215438,3.5209513,4.0057287,2.933163984748166,3.2627416242485103,3.9370527458210027,3.1863408
246,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-mt-win_viQW574zTkasMD34aUyxVA--TwoSpeakers_mic.wav,24.8104375,16000,15,3.1749606,3.6636274,3.5958195,2.9033867695457003,3.3502648247640545,3.6731539733296237,3.8865123
247,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-mt-win_OcV12R80GEeVIC7t35UJCA--TwoSpeakers_mic.wav,34.48525,16000,25,3.3023152,3.8919637,3.60806,2.9891604352737535,3.4836494551047092,3.6739441631770386,3.6282356
248,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/lk-p241_sample_0-mixed_7ch.wav,362.395,16000,353,2.7748964,3.152218,4.0106053,2.608860591923747,3.0060150304442126,3.925074396904658,3.0925875
249,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-ap_desktop-Echo_Cancelling_Speakerphone_Plantronics_P610-pid_900129-6CEp0YTDG0KgRUWSBHqEMA--SpeechNoise2--Cafe-mic.wav,10.0,16000,1,3.1473236,3.488949,3.7917192,2.88650963739857,3.2425098679267292,3.812397782909213,3.3992407
250,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-sa_d4790ad0-85b0-44e9-b336-6b30256bf19e_uploaded.wav,39.541375,16000,30,2.738817,3.2705495,3.3069005,2.591764501042527,3.0991721473372853,3.471661410281704,3.4209878
251,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-lk-RPABS_nextroom_ff_person1_0.5_secon_202301061056090011-in.trim.wav,117.18,16000,108,1.8956084,2.1791644,3.2734954,1.8529068809606075,2.154049740166602,3.4498815314216187,2.8662026
252,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-mt-and_mobile--3df94b5--A2TBSQTRSLDCGS--005--TwoSpeakers--No_Noise--Regular--6--48000--Type_15--mic.wav,36.0,16000,27,3.422765,3.7109783,4.350835,3.0697916628949296,3.3777931795364573,4.112198053275917,4.009984
253,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-sa_93480110-4b54-42f7-bc23-e3bccd179fb6_uploaded.wav,24.016,16000,15,3.5461044,3.9004588,3.9810574,3.1495667171999027,3.4889402907153664,3.9187804549343928,3.7399776
254,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-mt_A58GP5CIF6DJ5_Water_Neighbor_clip_4_subset5.wav,19.040375,16000,10,3.292703,3.554664,4.0302,2.984362706823191,3.28277428968156,3.948484049567255,3.7335794
255,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-ap_mobile-Logitech_ZONE_TRUE_WIRELESS_BT-pid_900001-mobile-9467b484-d1eb-4910-84f3-8ac4b8095b49-TalkWithBackgroundNoise-mic.wav,10.0,16000,1,2.4575052,3.0051272,3.150406,2.3786473405375306,2.915681473464981,3.3666251912313934,3.0919578
256,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-mt-and_mobile--f616cb4--ABJWQGIXLD08J--005--TwoSpeakers--No_Noise--Regular--6--48000--Type_15--mic.wav,23.76,16000,14,3.5360563,3.8929007,4.0212483,3.14308805436616,3.484351266435495,3.9428600811091163,3.7073064
257,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900051-euMhj96CP0u9lsDgoa0EkQ--TwoSpeakersNoise2--Blender-mic.wav,10.0,16000,1,1.6420026,1.983094,3.6915722,1.6951905750639467,2.0960468812403743,3.7499222186649535,2.477185
258,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900060-vHLyopgi3EeienY33x00nQ--TwoSpeakersNoise2--Airport-mic.wav,10.0,16000,1,2.0156896,2.617923,2.9463196,2.019541527206853,2.6257986043351065,3.2020487455831073,3.1023722
259,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900062-SSmSbdwUh0y4MC3HNWS62w--TwoSpeakersNoise1--Fire_Alarm-mic.wav,10.0,16000,1,1.825698,2.4599793,2.7559822,1.8569950703158065,2.5003227456131647,3.0386746283908774,2.9583945
260,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-mt-win_767bBBIIL0OuMlgQoL09Lg---02-01-15-34-36--TwoSpeakersNoise1--Kitchen_utensils_mic.wav,29.8985625,16000,20,2.4890056,3.0953724,2.9465802,2.401242842450815,2.9754708216653185,3.1950789228946124,3.0639455
261,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-sa_cae2e01c-9c17-4b67-b172-8d5a0f4e62f1_uploaded.wav,30.4106875,16000,21,2.4851158,2.9297144,3.1292503,2.3974819841230444,2.858444705574182,3.3417473769872847,3.3533916
262,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-mt-and_mobile--a4ac736--A3EQ6C5226X6XN--005--TwoSpeakers--No_Noise--Regular--5--48000--Type_15--mic.wav,20.64,16000,11,3.06803,3.7639651,3.3642094,2.830919445985606,3.410348526634436,3.5234412316156667,3.538504
263,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-sa_9ea71311-2197-44e3-a42e-e1a0d526db04_uploaded.wav,29.301375,16000,20,2.331613,2.691426,3.626375,2.278018279459401,2.6812182559431115,3.7039553762747843,3.0916543
264,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-sa_ed4c77a6-8e79-4323-a540-db414ff89102_uploaded.wav,37.968,16000,28,2.1753926,2.5701823,3.05854,2.1464545661055494,2.5780044213287336,3.287656878698927,3.4551394
265,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-ap_mobile-Poly_Blackwire_5220_USB-pid_900004-mobile-996f64a0-fe0b-4d40-96a6-e18254148503-TwoSpeakersWithBackgroundNoise-mic.wav,10.0,16000,1,2.5775602,3.6283493,2.5588253,2.471663271119986,3.3293813397449195,2.859387945322306,3.2396271
266,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-ap_mobile-Logitech_ZONE_TRUE_WIRELESS_BT-pid_900053-mobile-6b0ad56a-14c9-4dc7-8d37-994d5d168be7-TwoSpeakersWithBackgroundNoise-mic.wav,10.0,16000,1,1.870147,2.692638,2.3417673,1.8954609147711285,2.6836949528120497,2.6501658793493603,3.0671458
267,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-ap_desktop-Echo_Cancelling_Speakerphone_P2418HZm-pid_900122-00RUTexyKEaW0VCzjL9QYg--TwoSpeakersNoise1--Airport-mic.wav,10.0,16000,1,2.0315638,2.2976322,3.114142,2.032901464661684,2.366982274146826,3.3381830493527307,2.9712946
268,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-ap_desktop-Microphone_HD_Pro_Webcam_C920-pid_900133-vWbrXh6uWEOGNTKLSJvIwQ--TwoSpeakers-mic.wav,10.0,16000,1,2.816939,3.667551,3.0130203,2.651307005569244,3.3532231496447844,3.257043172427561,3.4527307
269,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-ap_desktop-Echo_Cancelling_Speakerphone_Plantronics_P610-pid_900129-6CEp0YTDG0KgRUWSBHqEMA--TwoSpeakersNoise1--Cafe-mic.wav,10.0,16000,1,2.5115185,3.4079125,2.7697456,2.4207369768990645,3.1905094405140315,3.05080831152719,3.1237829
270,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-sa_11983b7b-cafd-489d-8ffc-6f3eaf8a60d1_uploaded.wav,46.048,16000,37,2.2351165,2.5039117,3.491459,2.195783289181465,2.5300256727905412,3.6078802017855787,2.903091
271,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900051-euMhj96CP0u9lsDgoa0EkQ--TwoSpeakersNoise1--Blender-mic.wav,10.0,16000,1,1.9859774,2.5054388,3.366318,1.9944436149543388,2.536866715997269,3.528797939636746,2.4859927
272,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-ap_desktop-Echo_Cancelling_Speakerphone_P2418HZm-pid_900128-UHNRfFK07keQuKo5btGqmQ--TwoSpeakersNoise1--Baby-mic.wav,10.0,16000,1,1.8880862,2.1399384,3.4182389,1.9109096598313855,2.2332256469312735,3.565964997184342,2.8866887
273,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-sa_104153d8-4867-4da3-89b7-23d0e1c55f53_uploaded.wav,24.576,16000,15,2.6119254,2.853787,3.6395738,2.4974143297709874,2.8047284789743796,3.7130216227201465,3.290951
274,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-mt_A58GP5CIF6DJ5_Fan_Neighbor_clip_3_subset5.wav,23.061375,16000,14,3.700512,3.9819355,4.20677,3.245288058768765,3.533227111298415,4.040600750510087,3.9446814
275,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-mt_A2HWF3DPE0MDCN_RunningWater_NoNeighbor_clip_4_subset2.wav,29.282,16000,20,3.231706,3.5773141,3.8218296,2.943945586532194,3.2977407873959064,3.8289780901140995,3.317819
276,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-ap_desktop-Desktop_Mic_MSFT_LifeCam_HD-3000-pid_900083-KVbGTrqdIU0FIbN1ZuX68g--TwoSpeakersNoise2--Blender-mic.wav,10.0,16000,1,2.147478,2.267668,3.9997156,2.129423209846064,2.3418878913210746,3.9337149201173087,2.7667003
277,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-ap_desktop-Echo_Cancelling_Speakerphone_EPOS_EXPAND_20-pid_900077-kNnkiThALk2BlCVfGoOXSg--TwoSpeakersNoise1--Typing-mic.wav,10.0,16000,1,2.7409992,3.2326803,3.3493664,2.5951571360033086,3.074293625744293,3.516509609086705,3.6176872
278,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-ap_desktop-Echo_Cancelling_Speakerphone_Plantronics_P610-pid_900123-7DqrcOKEG06HzoBRBVuf4A--TwoSpeakers-mic.wav,10.0,16000,1,3.5825546,4.0496125,4.008591,3.1738065046183177,3.5720709661499863,3.9386383120781385,3.7922053
279,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-sa_59a387c5-a729-4ca8-8933-b160674a5762_uploaded.wav,33.024,16000,24,3.3598962,3.9503899,3.6050982,3.0284647118296553,3.51716464150187,3.6820138026140126,3.6451476
280,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900081-PP0Eibawp0KhHKWYBl7qKQ--TwoSpeakers-mic.wav,10.0,16000,1,1.8925986,2.471319,2.841397,1.9147887824638166,2.5094709598884672,3.1131696050399276,2.9161901
281,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/lk-p232_sample_2-mixed_7ch.wav,360.456125,16000,351,2.7100923,3.0880964,3.8865411,2.556336590970372,2.9570940162477237,3.8489544597640286,3.0609286
282,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-ap_desktop-Echo_Cancelling_Speakerphone_Plantronics_P610-pid_900120-DJk7Z90tpUS6H1RCtdT5hw--TwoSpeakersNoise2--Kids-mic.wav,10.0,16000,1,3.1875737,3.5219681,3.970778,2.9141544916215345,3.2633816593837572,3.9175188706865276,3.533625
283,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900067-ZTexrSugp0CuPqLXYA3wVw--SpeechNoise2--Traffic-mic.wav,10.0,16000,1,2.0544324,2.4449694,3.3027773,2.052088124874868,2.4881803927970116,3.4823469683458463,2.8773608
284,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-mt-win_767bBBIIL0OuMlgQoL09Lg---02-01-15-34-36--SpeechNoise1--Kitchen_utensils_mic.wav,29.42925,16000,20,3.0156658,3.3881862,3.6808712,2.792254237717951,3.173857011781788,3.738293924995465,3.270541
285,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-mt_A3OK13TYU0OUUQ_NoNoise_Neighbor_clip_3_subset2.wav,41.912625,16000,32,2.4998617,2.7175882,3.6238518,2.4109465686996017,2.7019251643446207,3.7049407525756077,3.228865
286,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-sa_9d9f05be-e43c-4708-987a-159ddad6cd08_uploaded.wav,38.384,16000,29,3.8174212,4.0477004,4.3887696,3.314714171693066,3.567265680147648,4.126296378121771,3.7121227
287,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-ap_mobile-Logitech_ZONE_TRUE_WIRELESS_BT-pid_900042-mobile-d983f334-1842-42b5-83a5-36805a116dc1-TalkWithBackgroundNoise-mic.wav,10.0,16000,1,3.852113,4.0801163,4.459327,3.3388878691345307,3.5884869740580423,4.161389275364535,3.726357
288,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-mt-and_mobile--b8b33b8--A3S10B7I20LGTN--005--TwoSpeakers--No_Noise--Regular--5--48000--Type_15--mic.wav,30.96,16000,21,3.4316905,3.7446933,3.9905941,3.075266315517538,3.396463863283528,3.927652354913711,3.682738
289,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900051-euMhj96CP0u9lsDgoa0EkQ--TwoSpeakers-mic.wav,10.0,16000,1,2.4191635,2.768512,3.8758466,2.34853006104143,2.7415300985738535,3.8628385126925595,3.4417615
290,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-sa_e7db5912-0968-4e16-9ede-92f875bff73f_uploaded.wav,26.06,16000,17,3.4605575,3.7745988,4.2992744,3.0952081500964144,3.4164662842881532,4.087120520534277,4.024886
291,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-ap_desktop-Desktop_Mic_MSFT_LifeCam_HD-3000-pid_900083-KVbGTrqdIU0FIbN1ZuX68g--Talk-mic.wav,10.0,16000,1,3.9158185,4.1372294,4.518409,3.376465446279678,3.6188029971921813,4.186621039628083,3.8347926
292,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-sa_c5281eb3-4063-4f29-8330-7c87829d3172_uploaded.wav,27.776,16000,18,2.4721408,2.9548128,3.07854,2.38859620882572,2.877374432112025,3.3044211875908016,3.3930256
293,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-ap_desktop-Echo_Cancelling_Speakerphone_P2418HZm-pid_900122-00RUTexyKEaW0VCzjL9QYg--SpeechNoise1--Airport-mic.wav,10.0,16000,1,2.7994132,3.0547125,3.8138795,2.6384176373883372,2.9509851435002767,3.8258653562229448,3.2685065
294,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900062-SSmSbdwUh0y4MC3HNWS62w--SpeechNoise2--Fire_Alarm-mic.wav,10.0,16000,1,3.448089,3.7341418,4.3132915,3.087781882095192,3.393130927988772,4.095078237211588,3.2631955
295,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/lk-p247_sample_2-mixed_7ch.wav,361.951625,16000,352,2.815633,3.2065856,3.8837237,2.6354508610784197,3.0401885807528095,3.849552692638127,3.1655967
296,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900062-SSmSbdwUh0y4MC3HNWS62w--TwoSpeakers-mic.wav,10.0,16000,1,2.9293299,3.366506,3.679975,2.7329764072825977,3.163513599827387,3.7425168337998045,3.084834
297,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-ap_mobile-Jabra_Evolve_65_USB_USB-pid_900053-mobile-0070467b-afc2-44be-9802-86fb8fc3d79b-TwoSpeakers-mic.wav,10.0,16000,1,2.8490949,3.9533217,2.757273,2.674847742518239,3.5192255112568716,3.0398147013817534,3.5253353
298,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-sa_af9e53da-55b3-408e-a0f3-3b4b4b78b544_uploaded.wav,23.1786875,16000,14,2.2910774,2.6458733,3.0732753,2.2440523375073127,2.642062879252538,3.302673597967112,2.7707653
299,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-sa_ba795b9c-84c3-428d-b19b-e7e61541035a_uploaded.wav,26.496,16000,17,3.0649478,3.5238826,3.5203412,2.8281191392022,3.263659107499502,3.6318719587238704,3.428497
300,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-ap_mobile-Jabra_Evolve_65_USB_USB-pid_900053-mobile-0070467b-afc2-44be-9802-86fb8fc3d79b-TwoSpeakersWithBackgroundNoise-mic.wav,10.0,16000,1,2.0704238,3.2050872,2.2055652,2.065462817155833,3.0555236076831265,2.512545515502973,3.0075898
301,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-mt-and_mobile--f616cb4--ABJWQGIXLD08J--005--TwoSpeakers--No_Noise--Regular--5--48000--Type_15--mic.wav,25.2,16000,16,3.7891529,4.046563,4.291178,3.3002315358266148,3.5693817877229006,4.083863928314108,3.7059686
302,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-ap_mobile-Plantronics_Blackwire_C3210_USB-pid_900053-mobile-23710419-1b4d-4651-9623-962593d3b6e4-TwoSpeakers-mic.wav,10.0,16000,1,2.8031821,3.8567061,2.7402368,2.6411929848995515,3.4646367789103474,3.0247324824758812,3.507938
303,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-lk-RPABS_csameroom_ff_person4_0.5_female_1m_202212182343560017-in.trim.wav,127.0,16000,118,2.5857327,3.142829,3.0166287,2.4651311067674153,2.987711770343706,3.2343777960383275,3.199653
304,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/lk-p243_sample_2-mixed_7ch.wav,361.026875,16000,352,2.6027284,2.9793472,3.8942533,2.4799195582151796,2.8824372147585087,3.8560222919193956,3.0285592
305,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-mt-and_mobile--eed536c--AENYI38BKY5MT--005--TwoSpeakers--No_Noise--Regular--6--48000--Type_15--mic.wav,22.56,16000,13,2.7418988,2.9294379,3.9451425,2.595235582417049,2.860114318181982,3.902163514019635,3.5224006
306,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-mt_A2HWF3DPE0MDCN_NoNoise_Neighbor_clip_1_subset2.wav,39.7358125,16000,30,3.0632243,3.484135,3.6614027,2.8249706348588077,3.23797792336516,3.7126424293298905,3.159192
307,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-sa_31e0253c-91f6-47b1-a682-b7891758b644_uploaded.wav,20.709375,16000,11,3.0981307,3.5355623,3.6682217,2.850758804831551,3.2684681123102095,3.7326953865904797,3.1576364
308,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-ap_desktop-Echo_Cancelling_Speakerphone_EPOS_EXPAND_20-pid_900117-CWjRg4XHh00f0e1ohLmSnA--Talk-mic.wav,10.0,16000,1,3.3793368,3.6308134,4.202187,3.042852297923318,3.3308875370079862,4.040866845474203,3.9000545
309,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-ap_mobile-Logitech_ZONE_TRUE_WIRELESS_BT-pid_900042-mobile-d983f334-1842-42b5-83a5-36805a116dc1-TwoSpeakers-mic.wav,10.0,16000,1,2.2371557,3.691119,2.064537,2.202850125386662,3.3674325178632962,2.3649009346474594,3.2614326
310,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-ap_desktop-Echo_Cancelling_Speakerphone_EPOS_EXPAND_20-pid_900077-kNnkiThALk2BlCVfGoOXSg--SpeechNoise2--Typing-mic.wav,10.0,16000,1,3.2196717,3.4493759,4.0923166,2.936043192782396,3.2172538964053,3.984060850505605,3.5095654
311,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900116-osmy1O3s0EmaR0A4gvS1Fg--Talk-mic.wav,10.0,16000,1,2.938901,3.2511394,4.139819,2.7398523021010757,3.0867788901008555,4.009011027433045,3.3579936
312,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-sa_6e892a68-c59e-492d-adf5-d509559cd27c_uploaded.wav,29.9306875,16000,20,2.4599297,3.367068,2.539058,2.3791225585552818,3.162346491272122,2.8394571612290487,3.6118615
313,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-ap_desktop-Echo_Cancelling_Speakerphone_Plantronics_P610-pid_900120-DJk7Z90tpUS6H1RCtdT5hw--TwoSpeakers-mic.wav,10.0,16000,1,3.4002957,3.8542893,3.745484,3.056616753024025,3.463251136929586,3.783882755875818,3.5483117
314,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-sa_679813de-c972-4be1-a1ff-b61089a040a4_uploaded.wav,39.509375,16000,30,1.665702,1.8451921,3.124176,1.7157747867878568,1.971181398386077,3.342546310184232,2.574228
315,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-mt-and_mobile--a201734--A2BOJK59PWBNXP--005--TwoSpeakers--No_Noise--Regular--6--48000--Type_15--mic.wav,18.96,16000,9,2.1182802,2.3157487,3.734686,2.1048424232915948,2.3796830835335023,3.772472150616977,3.2298331
316,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-ap_mobile-Poly_Blackwire_5220_USB-pid_900004-mobile-996f64a0-fe0b-4d40-96a6-e18254148503-TwoSpeakers-mic.wav,10.0,16000,1,2.308472,2.9674532,3.1808486,2.2604661361369716,2.8885823996364657,3.3902343065640457,3.512333
317,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-ap_desktop-Desktop_Mic_MSFT_LifeCam_HD-3000-pid_900083-KVbGTrqdIU0FIbN1ZuX68g--TwoSpeakers-mic.wav,10.0,16000,1,2.8740268,3.1874437,3.7513657,2.6930037079986238,3.0434547644466776,3.78754139232964,3.4242444
318,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-sa_cb9b53a7-ecbc-449d-a3d0-c9d48fc78eba_uploaded.wav,24.576,16000,15,1.9743598,2.1018045,3.3454359,1.9829143693076254,2.1971690464404894,3.5121442982242264,2.7671173
319,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-mt_A3OK13TYU0OUUQ_FanNoise_NoNeighbor_clip_4_subset2.wav,30.199375,16000,21,2.7869556,2.981756,4.007009,2.6284109337494295,2.897472387159527,3.9373003945327127,3.1134846
320,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-mt-win_O8DswbYqH0CO0WOcXONjGA--SpeechNoise1--AC_mic.wav,18.175875,16000,9,3.680607,3.928787,4.4057717,3.2336387463937544,3.504063483585791,4.136858481631125,3.8833919
321,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-mt-and_mobile--73f3075--A2182AUQII1AXG--005--TwoSpeakers--No_Noise--Regular--6--48000--Type_15--mic.wav,17.16,16000,8,2.7285697,2.9969516,3.833514,2.585498472114124,2.909490681219544,3.835911120730284,3.4304996
322,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-sa_98faa9a2-c760-419e-94d7-6d1cc2a6a6ba_uploaded.wav,21.8346875,16000,12,2.578573,3.095341,3.248644,2.471363117155684,2.9777622890392217,3.4366506884166554,2.9987504
323,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-mt-and_mobile--5afd575--AYGM2YBXK5FQW--005--TwoSpeakers--No_Noise--Regular--5--48000--Type_15--mic.wav,23.28,16000,14,2.3125732,2.5330415,3.6667733,2.2631135944912644,2.5584872739923865,3.7309540522278235,3.527756
324,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-lk-RPABS_csameroom_mm_person5_0.5_male_1m_202212161553010019-in.trim.wav,119.4,16000,110,2.0475447,2.4949918,2.9507885,2.03876734019411,2.4987121732020916,3.1911676404047222,3.2004633
325,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/lk-p288_sample_0-mixed_7ch.wav,361.909875,16000,352,2.5451896,2.9378352,3.9493632,2.432707640121321,2.850653519302916,3.891407280441649,2.9744265
326,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-ap_desktop-Echo_Cancelling_Speakerphone_Plantronics_P610-pid_900123-7DqrcOKEG06HzoBRBVuf4A--TwoSpeakersNoise2--Announcements-mic.wav,10.0,16000,1,2.7543647,3.2260625,3.4633648,2.60509616553368,3.069803585115824,3.5976913496655496,3.5292099
327,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-sa_ea639af0-aa2b-41be-9216-1b1d308f354a_uploaded.wav,24.416,16000,15,2.7417011,3.128776,3.3888535,2.5939315361654685,2.999267194732231,3.540753229637958,3.4452825
328,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900081-PP0Eibawp0KhHKWYBl7qKQ--TwoSpeakersNoise1--Typing-mic.wav,10.0,16000,1,1.9397686,2.3933382,3.2127297,1.9551735896391205,2.4461240139071943,3.4146973027257563,2.7725778
329,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900081-PP0Eibawp0KhHKWYBl7qKQ--TwoSpeakersNoise2--Squeaking_chair-mic.wav,10.0,16000,1,2.3554199,2.9888432,2.916282,2.298019457035014,2.903997562022231,3.1769002419326644,2.8662686
330,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-sa_fc15c33e-e574-451c-88af-1d885c73f238_uploaded.wav,40.5546875,16000,31,2.7816563,3.536499,2.9925659,2.620717327584451,3.260557999197018,3.2346444927143625,3.3258233
331,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-mt-win_5i9kq2L0lkuNg2OYxgqmkQ--TwoSpeakers_mic.wav,33.599875,16000,24,2.997659,3.5923536,3.2546806,2.7814562991210856,3.306798765646763,3.445463323916983,3.4457703
332,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-mt-win_PQgdyCXftUCAvyKRlx5s4A--TwoSpeakersNoise1--Kids_mic.wav,28.799875,16000,19,1.9596406,2.659763,2.436795,1.971742211956521,2.6561349287345974,2.741791621394096,3.1226115
333,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-mt-win_8IWBCCJmq0a3W6jY3SyK0Q--TwoSpeakersNoise1--Announcements_mic.wav,26.16525,16000,17,1.6838113,2.1733837,2.395923,1.7321881208837813,2.2575662431216252,2.694919232894897,2.9779263
334,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900067-ZTexrSugp0CuPqLXYA3wVw--Talk-mic.wav,10.0,16000,1,2.7683122,3.092333,4.237331,2.6154421983037186,2.9774946490336327,4.058366138403945,3.6424391
335,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-mt-win_ypDUTCRp0UWFxi6aiNrYVQ--SpeechNoise1--Radiators_mic.wav,20.7465625,16000,11,1.9586023,2.2131383,3.1962001,1.9703138718787732,2.292505857893435,3.4009461112343504,3.299007
336,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-sa_4cec2587-98a1-4a13-8fef-4b1189196fb1_uploaded.wav,23.573375,16000,14,3.3526242,3.8393855,3.725023,3.023931849642452,3.4535731420342706,3.767243879060356,3.7090065
337,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900067-ZTexrSugp0CuPqLXYA3wVw--TwoSpeakers-mic.wav,10.0,16000,1,2.7298832,3.3119655,3.1748164,2.58687247947772,3.127515161072724,3.3855755450231504,3.5205379
338,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-mt-win_0BZq3LcM1kOXnMcRcz3jSQ--TwoSpeakers_mic.wav,30.335875,16000,21,3.6154416,3.9270532,4.0809226,3.1936990173524946,3.5036857650757858,3.9775183752929046,3.729913
339,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-sa_7fe982e4-75bf-4244-8bb7-7b57c60200ad_uploaded.wav,38.0906875,16000,29,3.7808046,4.1127286,4.2444577,3.295496426478683,3.605360621534027,4.060127689716602,3.95699
340,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-lk-RPABS_nextroom_ff_person2_0.5_secon_202301061059450013-in.trim.wav,130.94,16000,121,2.003163,2.253732,3.4615526,1.956787331061392,2.248453132288419,3.586204258793738,2.993496
341,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-ap_desktop-Echo_Cancelling_Speakerphone_P2418HZm-pid_900128-UHNRfFK07keQuKo5btGqmQ--TwoSpeakersNoise2--Baby-mic.wav,10.0,16000,1,2.1440883,2.682664,2.9525194,2.126626307017464,2.676020351687685,3.2072098716869686,3.0391078
342,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-ap_desktop-Echo_Cancelling_Speakerphone_EPOS_EXPAND_20-pid_900117-CWjRg4XHh00f0e1ohLmSnA--TwoSpeakers-mic.wav,10.0,16000,1,3.000012,3.3162942,3.8588784,2.783462377742851,3.130390501752798,3.852814814729334,3.5879605
343,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-sa_dbe61655-cde1-4150-9423-5471c5710636_uploaded.wav,28.565375,16000,19,2.0576339,2.8306582,2.5337143,2.052815299235232,2.7874056743784297,2.816732417897587,3.151136
344,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-ap_mobile-Logitech_ZONE_TRUE_WIRELESS_BT-pid_900052-mobile-bdc7698c-6ce2-4e33-aefd-bd310710efaa-TwoSpeakers-mic.wav,10.0,16000,1,3.0031781,3.7417498,3.0579872,2.7857080733828257,3.3976429528764895,3.293457054790918,3.6913579
345,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-mt-win_mL0M7JFd1EabCGrg8j3xVg---02-01-14-01-00--TwoSpeakers_mic.wav,29.6105625,16000,20,3.2466528,3.7827575,3.5489109,2.9532604473027937,3.421493678932577,3.648115248772399,3.5974572
346,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-sa_a2067154-5205-46e1-b1ed-7fa136796eb7_uploaded.wav,37.056,16000,28,3.2875655,3.758455,3.7441185,2.978644943991888,3.406251454082832,3.764555362786862,3.7613127
347,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-ap_desktop-Echo_Cancelling_Speakerphone_P2418HZm-pid_900122-00RUTexyKEaW0VCzjL9QYg--TwoSpeakersNoise2--Airport-mic.wav,10.0,16000,1,2.4385965,2.660152,3.6125257,2.363819474510837,2.6586368774007156,3.6987449335825993,3.3311973
348,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-lk-RPABS_csameroom_fm_person1_0.5_male_1m_202212191127510019-in.trim.wav,122.42,16000,113,1.8839645,2.2611177,2.9138196,1.8941406781223202,2.295700924256525,3.15708619000254,3.1048515
349,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-ap_mobile-Sennheiser_CX_TWS_BT-pid_900053-mobile-f47e6000-0add-4f72-b7d2-cade802c35d8-TwoSpeakers-mic.wav,10.0,16000,1,2.3952153,3.8322618,2.098548,2.329617929319108,3.450576992071321,2.400986703675455,3.2600126
350,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-ap_mobile-Moto_G_Stylus_UNK-pid_900017-mobile-f90f1976-6c62-410c-bed6-b2ee6530dd74-TalkWithBackgroundNoise-mic.wav,10.0,16000,1,3.008195,3.4210498,3.6021087,2.789263573338285,3.199014457290642,3.691877929165189,3.3944645
351,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-sa_addeeb8f-e842-4a7f-a1ec-cb107cb4ec3d_uploaded.wav,32.373375,16000,23,2.927241,3.2077155,3.790482,2.728858844634593,3.0542156960279,3.809889528395861,3.4559958
352,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-mt-and_mobile--a74a759--A3785TR8D5I81Q--005--TwoSpeakers--No_Noise--Regular--5--48000--Type_15--mic.wav,21.0,16000,12,2.1289065,3.224014,2.2466629,2.1108604640418203,3.0677068451881575,2.5430333821225792,3.0633304
353,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-sa_79f648b6-0c25-41a1-a2fc-7debf874ba54_uploaded.wav,21.582125,16000,12,3.3902564,3.7627943,3.8279798,3.044293401474306,3.4055002125411677,3.824177422391217,4.0440145
354,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-sa_ab590a93-6da7-40a1-a3ec-f3b9efd198c8_uploaded.wav,34.496,16000,25,2.2493005,2.633657,3.1827319,2.211841698837783,2.634744720249935,3.38270940032409,3.3732314
355,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900062-SSmSbdwUh0y4MC3HNWS62w--Talk-mic.wav,10.0,16000,1,3.253524,3.5727043,4.092947,2.958977134495955,3.295095844548367,3.9843958404693662,3.8760874
356,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-mt-and_mobile--bfa1bfa--A1P9IF475VLU2C--005--TwoSpeakers--No_Noise--Regular--6--48000--Type_15--mic.wav,31.68,16000,22,3.0502713,3.458344,3.5220416,2.818236102052361,3.222583816045941,3.635839700791854,3.3202322
357,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/lk-p246_sample_1-mixed_7ch.wav,363.47575,16000,354,2.6355128,3.0318003,3.8288333,2.5008483371757033,2.914327340407804,3.810892322090369,3.0353546
358,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-sa_75cab439-6051-43c2-b7df-430b35313d10_uploaded.wav,40.7466875,16000,31,2.9461536,3.5016043,3.3184907,2.7442480726056955,3.2494772424402654,3.487440538456923,3.1970038
359,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-lk-RPABS_csameroom_ff_person1_0.5_female_1m_202212191124050017-in.trim.wav,125.96,16000,116,1.9964921,2.466536,2.7560205,1.991921699834809,2.4665554492877,3.017593944774323,3.1448493
360,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/lk-p236_sample_2-mixed_7ch.wav,363.09975,16000,354,2.765473,3.124528,3.9657772,2.602487515867983,2.9862193831721773,3.9014563609665203,3.063324
361,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/spns-lk-RPABS_sameroom_mm_person3_0.5_secon_2m_202212161520030007-in.trim.wav,127.84,16000,118,2.223597,2.5702288,3.2445035,2.180404751746998,2.5680171628424464,3.428281111792319,3.4347456
362,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/lk-p229_sample_1-mixed_7ch.wav,360.9765,16000,351,2.7286768,3.1103544,3.8656504,2.571253396172009,2.9719119406884706,3.838404014930617,3.11747
363,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-4/lk-p280_sample_1-mixed_7ch.wav,361.887125,16000,352,2.7025623,3.0533273,3.9968402,2.5566433207797785,2.9371550936441833,3.9186425012940465,3.0249224


==> assets/fb2-df-7_dnsmos5.csv <==
,filename,len_in_sec,sr,num_hops,OVRL_raw,SIG_raw,BAK_raw,OVRL,SIG,BAK,P808_MOS
0,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900051-euMhj96CP0u9lsDgoa0EkQ--SpeechNoise1--Blender-mic.wav,10.0,16000,1,1.4558516,1.9753159,2.8461392,1.5265647168728664,2.089136545238274,3.1172491951387657,2.488866
1,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-ap_mobile-Microsoft_Comp_Surface_HeadPhones_BT-pid_900042-mobile-ec91886c-d4c8-47fd-9018-79dca706301b-TwoSpeakers-mic.wav,10.0,16000,1,2.6188846,3.797607,2.4711885,2.5032292487154493,3.4304723850485788,2.7764083510392936,3.2261498
2,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-ap_mobile-Logitech_ZONE_TRUE_WIRELESS_BT-pid_900052-mobile-bdc7698c-6ce2-4e33-aefd-bd310710efaa-TwoSpeakersWithBackgroundNoise-mic.wav,10.0,16000,1,2.601486,3.6187913,2.508952,2.489967349374573,3.3235292193531407,2.8124129034447662,2.9798543
3,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-ap_desktop-Echo_Cancelling_Speakerphone_Plantronics_P610-pid_900123-7DqrcOKEG06HzoBRBVuf4A--SpeechNoise1--Announcements-mic.wav,10.0,16000,1,3.46768,3.8617578,4.087426,3.1004675887071405,3.467529830818532,3.9814584626635403,2.9944882
4,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-ap_mobile-Microsoft_Comp_Surface_HeadPhones_BT-pid_900042-mobile-6a75eadd-cfe3-4d28-9dd9-fe8c5d01a969-TwoSpeakersWithBackgroundNoise-mic.wav,10.0,16000,1,1.4381268,2.0084264,1.5716066,1.5102641498216591,2.1184828314591475,1.8076982262051364,2.7993364
5,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-ap_desktop-Echo_Cancelling_Speakerphone_P2418HZm-pid_900128-UHNRfFK07keQuKo5btGqmQ--SpeechNoise1--Baby-mic.wav,10.0,16000,1,1.6301253,1.87768,3.1242137,1.6845715191141997,2.0015284837650427,3.3461171528905553,2.9860523
6,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-sa_a9766e3f-226a-42a3-b01a-275f4c41fa28_uploaded.wav,20.1386875,16000,11,2.1975572,3.4262738,2.0661795,2.163527340320542,3.199627499988942,2.3560644658817127,3.5987656
7,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900062-SSmSbdwUh0y4MC3HNWS62w--TwoSpeakersNoise2--Fire_Alarm-mic.wav,10.0,16000,1,1.3075466,1.9142207,1.774474,1.3888657550046288,2.034503697383832,2.0447650900034824,2.5400562
8,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-sa_dae85130-9ca2-4767-a2c1-9f258875888a_uploaded.wav,24.288,16000,15,2.0224738,3.0636208,2.195039,2.0242474370786616,2.954108544216832,2.4988851218882435,2.7212455
9,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900067-ZTexrSugp0CuPqLXYA3wVw--TwoSpeakersNoise2--Traffic-mic.wav,10.0,16000,1,2.680432,3.521613,2.9049892,2.5498144368250486,3.2631580795066735,3.167384170648229,2.894936
10,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-mt_A58GP5CIF6DJ5_NoNoise_Neighbor_clip_2_subset5.wav,27.4186875,16000,18,3.4049613,4.012691,3.495712,3.0586078488976,3.5510415349970934,3.6170721550094833,3.4296136
11,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900067-ZTexrSugp0CuPqLXYA3wVw--SpeechNoise1--Traffic-mic.wav,10.0,16000,1,2.3683596,2.9777896,3.402032,2.3083173862616304,2.896041155107921,3.554439602466107,2.6198726
12,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-ap_mobile-Google_Pixel_4a_(5G)_UNK-pid_900001-mobile-670a9ed8-286e-4dbe-8d5d-f5a1868ef1ef-TalkWithBackgroundNoise-mic.wav,10.0,16000,1,3.4119234,3.6996877,4.2528,3.0642274221614634,3.372575600796098,4.065965616791906,3.821872
13,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-mt_A2HWF3DPE0MDCN_FanNoise_NoNeighbor_clip_2_subset2.wav,21.986375,16000,12,2.9961457,3.4787755,3.4651654,2.7783849065531228,3.235506730898688,3.5893219543890713,3.5796895
14,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-ap_desktop-Echo_Cancelling_Speakerphone_Plantronics_P610-pid_900123-7DqrcOKEG06HzoBRBVuf4A--Talk-mic.wav,10.0,16000,1,3.7801938,4.1349783,4.328922,3.295805303473881,3.6176184446860638,4.102443905678429,3.874186
15,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-mt-win_viQW574zTkasMD34aUyxVA--SpeechNoise1--Vacuum_cleaner_mic.wav,24.2344375,16000,15,4.037559,4.290065,4.3750525,3.4460635374137234,3.696885134425382,4.121230928130971,3.441725
16,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-sa_2c7280ec-904a-467d-b57f-4f24e29904cf_uploaded.wav,25.166,16000,16,2.2997162,3.280622,2.341942,2.251740708793227,3.104865227483923,2.649194762418115,3.3457298
17,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-ap_desktop-Echo_Cancelling_Speakerphone_EPOS_EXPAND_20-pid_900083-wt2HH7hyvkCg5F3BCfjOBQ--TwoSpeakers-mic.wav,10.0,16000,1,2.0246687,2.3829756,3.1067154,2.0271026560393683,2.4376291567972235,3.332315655023816,2.8417146
18,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-mt-and_mobile--b8b33b8--A3S10B7I20LGTN--003--TwoSpeakersWithBackgroundNoise--No_Noise--Regular--4--48000--Type_15--mic.wav,32.88,16000,23,2.2625067,3.0202477,2.5150263,2.2230779737878854,2.9256549280164377,2.816368618888785,2.8796666
19,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-ap_mobile-Logitech_ZONE_TRUE_WIRELESS_BT-pid_900042-mobile-a7bf5478-2868-45ad-b9cd-61ff7810f82c-TalkWithBackgroundNoise-mic.wav,10.0,16000,1,2.5430834,3.3744144,2.8524783,2.4451510779238905,3.1686918705035,3.1226933468852254,3.1028142
20,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-mt-win_UJCIp50XakmA1xnF7tqi9Q--SpeechNoise1--Kitchen_utensils_mic.wav,27.007875,16000,18,3.2630296,3.7990854,3.687431,2.962802523005116,3.4301872006976244,3.735114867876636,2.8268986
21,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-mt-and_mobile--fb30c8d--A1DES5ILM2W3L5--005--TwoSpeakers--No_Noise--Regular--5--48000--Type_15--mic.wav,22.2,16000,13,2.1648726,2.333217,3.6318285,2.1428552975789867,2.394871139845301,3.7109127490428797,3.0431511
22,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900060-vHLyopgi3EeienY33x00nQ--Talk-mic.wav,10.0,16000,1,2.8854342,3.440684,3.4367793,2.7012827618472017,3.2116714910775146,3.57906493758318,2.8561184
23,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-sa_91e316bd-3e36-46a2-b01e-54d5e9ca6709_uploaded.wav,23.3386875,16000,14,3.3041859,4.013152,3.2172644,2.9917705176433484,3.5519847213193825,3.4109347988960734,3.6865714
24,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-ap_mobile-Google_Pixel_4a_(5G)_UNK-pid_900001-mobile-670a9ed8-286e-4dbe-8d5d-f5a1868ef1ef-TwoSpeakers-mic.wav,10.0,16000,1,2.2090316,2.5940902,3.7276223,2.179939589656048,2.6071334173819896,3.772715896083816,2.860907
25,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-mt-and_mobile--fb30c8d--A1DES5ILM2W3L5--005--TwoSpeakers--No_Noise--Regular--6--48000--Type_15--mic.wav,21.48,16000,12,2.0215538,2.333487,3.2489915,2.0241592839830607,2.396293893681218,3.439916563470368,3.0239513
26,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-mt-and_mobile--bfa1bfa--A1P9IF475VLU2C--005--TwoSpeakers--No_Noise--Regular--5--48000--Type_15--mic.wav,38.04,16000,29,2.4206927,2.8756428,3.209813,2.3189569356794713,2.7671202797810914,3.406887141867772,2.7208805
27,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-ap_desktop-Echo_Cancelling_Speakerphone_Plantronics_P610-pid_900120-DJk7Z90tpUS6H1RCtdT5hw--SpeechNoise1--Kids-mic.wav,10.0,16000,1,3.7634482,4.015847,4.346687,3.285673556868021,3.553717475628735,4.110737472028078,3.7236028
28,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-lk-RPABS_sameroom_ff_person2_0.5_secon_1m_202301061037130003-in.trim.wav,143.4,16000,134,1.578408,2.1297348,1.7347128,1.6088346153909683,2.1386688264836504,1.953504282404262,2.7683966
29,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-lk-RPABS_nextroom_mf_person3_0.5_secon_202212191114540013-in.trim.wav,120.86,16000,111,1.8738128,2.517789,2.3326864,1.8338025542794225,2.454402754783232,2.553756116792889,2.84486
30,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-ap_desktop-Echo_Cancelling_Speakerphone_Plantronics_P610-pid_900123-7DqrcOKEG06HzoBRBVuf4A--TwoSpeakersNoise1--Announcements-mic.wav,10.0,16000,1,2.774109,2.9610655,4.055315,2.6197343362280945,2.883964050863391,3.964214459617974,3.4749334
31,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-ap_desktop-Echo_Cancelling_Speakerphone_EPOS_EXPAND_20-pid_900077-kNnkiThALk2BlCVfGoOXSg--SpeechNoise1--Typing-mic.wav,10.0,16000,1,3.5419986,3.7821305,4.230205,3.148118474987425,3.4214287449900964,4.054844226421003,3.80998
32,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-ap_mobile-Logitech_ZONE_TRUE_WIRELESS_BT-pid_900042-mobile-a7bf5478-2868-45ad-b9cd-61ff7810f82c-TwoSpeakers-mic.wav,10.0,16000,1,2.69179,3.7801588,2.6026301,2.558355271488848,3.420273684658833,2.900106866724029,3.6511183
33,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900116-osmy1O3s0EmaR0A4gvS1Fg--TwoSpeakers-mic.wav,10.0,16000,1,2.3626723,3.085381,2.7542477,2.3037940443426455,2.972613757701945,3.037141977556979,2.9395604
34,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-mt_A58GP5CIF6DJ5_NoNoise_Neighbor_clip_1_subset5.wav,24.040875,16000,15,3.2955234,3.668407,3.765474,2.9862578270824307,3.3531202792627117,3.7898033320781197,3.422584
35,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-sa_e38ac967-22bb-4bf2-ab56-e1b0990f0257_uploaded.wav,22.2826875,16000,13,3.1463265,3.9081743,3.1117442,2.873762825826476,3.492480992049991,3.286903523575606,3.735035
36,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-sa_28226df7-c840-4b95-b8aa-2bc847f1a40f_uploaded.wav,23.12675,16000,14,2.1761885,2.6486294,2.8522894,2.1523200497563706,2.646515140433278,3.1210091034262426,2.9046836
37,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-lk-RPABS_csameroom_mm_person3_0.5_male_1m_202212161613110023-in.trim.wav,123.16,16000,114,1.9015242,2.2675729,2.4108164,1.8582982237624937,2.1783909574709446,2.6556926240843155,2.7962735
38,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-ap_desktop-Echo_Cancelling_Speakerphone_EPOS_EXPAND_20-pid_900117-CWjRg4XHh00f0e1ohLmSnA--SpeechNoise2--Fire_Alarm-mic.wav,10.0,16000,1,3.596542,3.8785737,4.1809874,3.1826144028470535,3.477129396027487,4.030153534043224,3.8604918
39,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900060-vHLyopgi3EeienY33x00nQ--TwoSpeakers-mic.wav,10.0,16000,1,2.589741,3.1121085,3.5928962,2.480991702760113,2.9913341659570567,3.6857811292821,2.955046
40,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-mt-win_yyNPW9fSWESchaxT1EiEFg--SpeechNoise1--Kitchen_utensils_mic.wav,24.94975,16000,15,2.6703973,3.0918326,4.4022517,2.5421348170100386,2.9769244100394934,4.136016449125661,2.8248956
41,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-sa_603c74c9-c071-41a1-8b66-10bbd582894c_uploaded.wav,35.125375,16000,26,2.8774917,3.2765195,3.6073184,2.693292151329264,3.102387908674201,3.682910430704931,3.4936934
42,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-mt-and_mobile--3df94b5--A2TBSQTRSLDCGS--005--TwoSpeakersWithBackgroundNoise--Doorshutting--Regular--8--48000--Type_15--mic.wav,27.72,16000,18,2.9259818,3.3470829,3.9489923,2.728398746514334,3.148561514187793,3.901027421549941,3.486992
43,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-sa_5e655ba0-688f-477d-8d28-94dc4026d698_uploaded.wav,35.342,16000,26,3.0572662,3.389842,3.7276971,2.820322586503461,3.176492099228502,3.7633553023681987,3.485682
44,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-lk-RPABS_csameroom_mf_person5_0.5_female_1m_202212161556230021-in.trim.wav,117.96,16000,108,1.595101,2.1486876,2.1650183,1.6220311241123735,2.1643535265503924,2.423385183379826,2.6648684
45,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-mt-and_mobile--ebcbca8--A1PZ4U7O4KG56Q--005--TwoSpeakers--No_Noise--Regular--6--48000--Type_15--mic.wav,21.48,16000,12,2.6702619,2.9296176,3.8307955,2.541607875919363,2.860097166308449,3.8339695775186207,3.8022335
46,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-lk-RPABS_sameroom_fm_person1_0.5_secon_2m_202212191109220011-in.trim.wav,133.0,16000,124,2.4633315,3.359391,2.556615,2.3745965015796306,3.1409183463159396,2.8255842786168675,3.0715804
47,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-sa_a7e1289f-f6b4-43e5-8976-1872e4da92b8_uploaded.wav,27.8506875,16000,18,2.8374918,3.0994666,3.8300614,2.65911878748649,2.9727906857191972,3.8301038326198698,3.1100712
48,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-sa_beb97f0d-62fe-4aba-ad5f-5452cd35b029_uploaded.wav,29.391,16000,20,2.2581885,2.7246149,3.3714156,2.219660952283668,2.708000160517364,3.5302749536343803,3.2217994
49,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-sa_0f6d820c-435c-46c2-8114-d79980e6ad31_uploaded.wav,30.336,16000,21,3.4003575,3.8558285,3.6844277,3.0517669004866557,3.461911129228478,3.7247551735914963,3.7682385
50,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-sa_62e78e7f-2f03-49d8-9d97-a752674666ff_uploaded.wav,27.445375,16000,18,3.2844348,3.838604,3.4366078,2.977896334605297,3.4535983143592657,3.572309516564154,3.7015073
51,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-mt-win_yyNPW9fSWESchaxT1EiEFg--TwoSpeakers_mic.wav,32.751625,16000,23,1.684765,2.1886497,3.7942278,1.732830260206563,2.273831825570314,3.8131967921584793,2.2955337
52,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-mt-and_mobile--f616cb4--ABJWQGIXLD08J--003--TwoSpeakersWithBackgroundNoise--Kitchenutensils--Speechwithhigh-base--3--48000--Type_15--mic.wav,30.36,16000,21,3.7323606,3.983963,4.288938,3.266117195324906,3.535809094114483,4.079739209959082,3.992483
53,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-mt-and_mobile--a4ac736--A3EQ6C5226X6XN--003--TwoSpeakers--No_Noise--Throat-clear--1--48000--Type_15--mic.wav,26.64,16000,17,2.942888,3.823349,3.0110343,2.7419149214510874,3.4434700541331935,3.248312456467661,3.4402015
54,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-mt_A3OK13TYU0OUUQ_Typing_NoNeighbor_clip_2_subset2.wav,21.8,16000,12,2.3514628,2.6131275,3.7030187,2.293876415863234,2.6210935033940204,3.7550981021230014,2.9519646
55,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-ap_desktop-Echo_Cancelling_Speakerphone_P2418HZm-pid_900128-UHNRfFK07keQuKo5btGqmQ--Talk-mic.wav,10.0,16000,1,2.3313777,2.5820343,3.6685128,2.2788255986961374,2.597655258609202,3.73516281666957,3.3756933
56,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-ap_mobile-Microsoft_Comp_Surface_HeadPhones_BT-pid_900023-mobile-b8471efa-f281-4206-aaaf-14800b73798c-TwoSpeakersWithBackgroundNoise-mic.wav,10.0,16000,1,3.1820316,3.9915483,3.1647904,2.910361080830072,3.5403910741069873,3.3778111647302564,3.5115185
57,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-sa_ba7634b5-a43c-454b-9068-510245afebda_uploaded.wav,22.2694375,16000,13,2.49275,3.0687907,3.0938017,2.4053087919644134,2.9563698524260125,3.306576628061815,3.377337
58,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-mt-and_mobile--ebcbca8--A1PZ4U7O4KG56Q--005--TwoSpeakers--No_Noise--Regular--5--48000--Type_15--mic.wav,27.96,16000,18,2.526317,2.772856,3.6490219,2.431691666400821,2.7440412721117347,3.721203370468508,3.373891
59,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-ap_desktop-Microphone_HD_Pro_Webcam_C920-pid_900133-vWbrXh6uWEOGNTKLSJvIwQ--SpeechNoise2--Traffic-mic.wav,10.0,16000,1,2.6846364,2.8337934,4.1267786,2.5529779378672344,2.7905171480873756,4.002220797689407,3.065004
60,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-sa_cd3dd050-33a6-4834-98c6-d4ba9e948a46_uploaded.wav,28.416,16000,19,2.97207,3.461516,3.3987157,2.7606625495430452,3.224418618709181,3.518013729807913,3.29622
61,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-ap_desktop-Echo_Cancelling_Speakerphone_EPOS_EXPAND_20-pid_900083-wt2HH7hyvkCg5F3BCfjOBQ--SpeechNoise2--Copy_machine-mic.wav,10.0,16000,1,2.6802065,2.9008296,3.8397715,2.5496446588903443,2.8400761236962055,3.841437010415879,3.253345
62,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-mt-and_mobile--b8b33b8--A3S10B7I20LGTN--005--TwoSpeakers--No_Noise--Regular--6--48000--Type_15--mic.wav,29.28,16000,20,3.612213,3.832919,4.265928,3.190287277657618,3.4486171314472096,4.070428156247702,3.6212494
63,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-sa_c151fe27-4f76-47b4-8327-8dfe35d13de9_uploaded.wav,27.317375,16000,18,2.3240638,3.2403674,2.4962182,2.2697668973493017,3.0675853801133677,2.798571968776383,2.9953227
64,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-ap_desktop-Desktop_Mic_MSFT_LifeCam_HD-3000-pid_900083-KVbGTrqdIU0FIbN1ZuX68g--SpeechNoise1--Blender-mic.wav,10.0,16000,1,2.739959,2.9416811,3.9630811,2.594382580158675,2.8699070870492767,3.9131738907749343,2.8491929
65,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-ap_desktop-Echo_Cancelling_Speakerphone_Plantronics_P610-pid_900120-DJk7Z90tpUS6H1RCtdT5hw--TwoSpeakersNoise1--Kids-mic.wav,10.0,16000,1,3.8713112,4.1406107,4.3242097,3.3502700077312535,3.620580610383984,4.100230125818054,3.7157516
66,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-ap_desktop-Microphone_HD_Pro_Webcam_C920-pid_900133-vWbrXh6uWEOGNTKLSJvIwQ--SpeechNoise1--Traffic-mic.wav,10.0,16000,1,2.3919244,2.5739653,3.7878788,2.3270130132961797,2.5912978576857,3.8100506634506193,2.8780208
67,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-sa_40b9cad3-a50d-4891-8903-11a76c28418d_uploaded.wav,44.5226875,16000,35,2.7273476,3.7178726,2.7884781,2.580405445835476,3.3809991548875984,3.054536690462807,3.436608
68,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-mt-and_mobile--ba126ae--AYPXZRCOAR34--005--TwoSpeakers--No_Noise--Regular--6--48000--Type_15--mic.wav,31.2,16000,22,3.0375087,3.3732116,3.7060142,2.809577599610005,3.1673112675276895,3.7582349392451313,3.7723677
69,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-sa_a7c92f97-01f3-41eb-8a0d-23386ddb6fa6_uploaded.wav,27.7346875,16000,18,1.9499054,2.7382195,2.321234,1.962458449082537,2.715363855236746,2.6251470236782404,2.85162
70,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-ap_desktop-Echo_Cancelling_Speakerphone_EPOS_EXPAND_20-pid_900117-CWjRg4XHh00f0e1ohLmSnA--TwoSpeakersNoise2--Fire_Alarm-mic.wav,10.0,16000,1,3.0223913,3.5469022,3.4388754,2.7993063614194735,3.279021465574165,3.580540321494331,3.1387587
71,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900116-osmy1O3s0EmaR0A4gvS1Fg--TwoSpeakersNoise1--Fire_Alarm-mic.wav,10.0,16000,1,1.9772868,2.4949849,2.9392965,1.9870800819149674,2.5284937371870457,3.1961900601146573,2.839488
72,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-sa_a754af7d-5a45-4fdf-8d52-f59f695be66b_uploaded.wav,34.4746875,16000,25,2.4644985,2.9602985,3.1905565,2.38153537774161,2.879855928575667,3.3810451258739915,3.7968516
73,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-mt-and_mobile--a4ac736--A3EQ6C5226X6XN--003--TwoSpeakersWithBackgroundNoise--Firealarm--hmmormhm--3--48000--Type_15--mic.wav,23.4,16000,14,3.276261,3.8265746,3.6129868,2.9734532872726662,3.446322665821338,3.696238723903798,3.1914346
74,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-sa_8c28c0e2-923f-4e46-be9e-b28246c1fc34_uploaded.wav,30.4106875,16000,21,2.400575,2.9432604,2.8888638,2.331133583190534,2.8686328118291975,3.1434795049720856,3.3779526
75,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900060-vHLyopgi3EeienY33x00nQ--TwoSpeakersNoise1--Airport-mic.wav,10.0,16000,1,1.8813325,2.2913625,3.4956381,1.9050986886350072,2.361744015025253,3.6200525785553745,2.7574718
76,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-ap_mobile-Plantronics_Blackwire_C3210_USB-pid_900053-mobile-23710419-1b4d-4651-9623-962593d3b6e4-TwoSpeakersWithBackgroundNoise-mic.wav,10.0,16000,1,2.8375823,3.4091103,3.1322718,2.6664356837466623,3.1912860979415325,3.352445725911692,3.2157087
77,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-sa_83d62078-d1c9-4f35-9d30-b37fd4fc0fcf_uploaded.wav,42.667375,16000,33,3.6998417,4.0476704,4.169467,3.2436709782410222,3.5700879947282926,4.010081644836772,4.066828
78,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-sa_dc94785a-a6bc-45d7-bc32-daa8e0f07c76_uploaded.wav,33.649375,16000,24,2.899317,3.1699464,3.803993,2.710784214963713,3.0310970668113204,3.8159596029658123,3.5209918
79,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-sa_cf8dcc05-f8cb-4860-9341-f15cb16edd88_uploaded.wav,37.088,16000,28,2.9418802,3.357255,3.5627718,2.740418249754495,3.1554009151640487,3.6617642215648187,3.48033
80,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-mt-and_mobile--544fb39--A1UN78WN3UI0DK--005--TwoSpeakers--No_Noise--Regular--5--48000--Type_15--mic.wav,25.68,16000,16,3.7725167,3.988023,4.401828,3.287110291475611,3.5338791157313465,4.133790766131602,3.9732285
81,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-mt-win_OcV12R80GEeVIC7t35UJCA--SpeechNoise1--Other_mic.wav,24.3945625,16000,15,2.7425368,3.2351558,3.343828,2.5913581565361774,3.0719502236609393,3.5001429676092743,3.0462925
82,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-ap_mobile-Microsoft_Comp_Surface_HeadPhones_BT-pid_900023-mobile-2e3c86f9-b35c-41a7-8654-ce5a18b5245c-TwoSpeakers-mic.wav,10.0,16000,1,2.2196057,3.4336464,2.1508317,2.1885660539471736,3.207142186664796,2.45586604706352,3.2849145
83,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-sa_a80c4ecb-2cc3-4aca-9326-207e0526c0f5_uploaded.wav,33.6426875,16000,24,2.39514,3.361242,2.4633915,2.3267724989071437,3.1596507735800494,2.7604456538603057,3.3589566
84,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-mt-win_viQW574zTkasMD34aUyxVA--TwoSpeakersNoise1--Coffee_machine_mic.wav,26.3464375,16000,17,3.7719913,4.0028963,4.3753686,3.2904456849425165,3.546266058635783,4.123444471160199,3.8836334
85,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900067-ZTexrSugp0CuPqLXYA3wVw--TwoSpeakersNoise1--Traffic-mic.wav,10.0,16000,1,2.556702,3.0784366,3.3409417,2.455642729905954,2.967730119199603,3.510374280377656,2.6930625
86,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-sa_34143df8-ce8c-4cd3-aca2-17485b7f67b3_uploaded.wav,35.6266875,16000,26,2.8312979,3.7615085,2.8289986,2.659384330411612,3.407419923368531,3.09671662837231,3.396437
87,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-ap_desktop-Echo_Cancelling_Speakerphone_P2418HZm-pid_900122-00RUTexyKEaW0VCzjL9QYg--SpeechNoise2--Airport-mic.wav,10.0,16000,1,2.4193864,2.6627016,3.4731653,2.3487057397352347,2.660609960253238,3.604510785625358,3.35108
88,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-lk-RPABS_sameroom_ff_person1_0.5_secon_2m_2202301061048090007-in.trim.wav,128.88,16000,119,2.2260482,2.793625,2.8528328,2.18901519145691,2.7404338359795553,3.1054697912001057,3.1155457
89,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-ap_desktop-Echo_Cancelling_Speakerphone_Plantronics_P610-pid_900129-6CEp0YTDG0KgRUWSBHqEMA--Talk-mic.wav,10.0,16000,1,3.7566957,4.0502076,4.3611746,3.281577290175746,3.572392718004054,4.1174395134030615,3.9764383
90,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-mt-win_oJNvYBNqqku4XP9BY32P3A--SpeechNoise1--Kitchen_utensils_mic.wav,24.75725,16000,15,3.5792007,3.8678448,4.178674,3.1702720189283236,3.470136295407989,4.025206068673403,3.6594346
91,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-mt-and_mobile--a201734--A2BOJK59PWBNXP--005--TwoSpeakers--No_Noise--Regular--5--48000--Type_15--mic.wav,25.08,16000,16,2.3466399,2.6481755,3.4725833,2.2905020241630902,2.648895580025667,3.6002741200729753,3.205471
92,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-ap_desktop-Desktop_Mic_MSFT_LifeCam_HD-3000-pid_900083-KVbGTrqdIU0FIbN1ZuX68g--TwoSpeakersNoise1--Blender-mic.wav,10.0,16000,1,2.3833392,2.661718,3.6356583,2.320210459821698,2.6598488272315506,3.71389201704787,2.9512153
93,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/lk-p228_sample_1-mixed_7ch.wav,362.997125,16000,353,2.736668,3.1258523,3.9202087,2.5813676040856905,2.9885265954356064,3.8762886294185517,3.0801697
94,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/lk-p231_sample_3-mixed_7ch.wav,360.932125,16000,351,2.6271513,3.047108,3.7443826,2.4962559794734243,2.929903429626701,3.7536077851044816,2.9996362
95,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-ap_desktop-Echo_Cancelling_Speakerphone_EPOS_EXPAND_20-pid_900117-CWjRg4XHh00f0e1ohLmSnA--TwoSpeakersNoise1--Fire_Alarm-mic.wav,10.0,16000,1,2.749587,3.1682365,3.4473662,2.601546109664057,3.0302567906333464,3.5865046965399445,3.2908351
96,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-sa_81503961-02a6-478a-9245-2bbdd9c23486_uploaded.wav,39.421375,16000,30,3.3182073,3.7167485,3.7967699,2.9975483652071215,3.376683959080182,3.8103305647860637,3.9023595
97,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-ap_mobile-Google_Pixel_4a_(5G)_UNK-pid_900001-mobile-670a9ed8-286e-4dbe-8d5d-f5a1868ef1ef-TwoSpeakersWithBackgroundNoise-mic.wav,10.0,16000,1,2.5160995,2.932743,3.4740026,2.4242885232198685,2.863404210915957,3.6050922493905526,3.0056667
98,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-mt-and_mobile--1409f26--AUGK1PXH5GZ81--003--TwoSpeakers--No_Noise--Throat-clear--1--48000--Type_15--mic.wav,23.04,16000,14,2.7944608,3.0292876,3.812385,2.634444233032002,2.932479654396173,3.824662234445222,3.762131
99,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-ap_desktop-Echo_Cancelling_Speakerphone_EPOS_EXPAND_20-pid_900083-wt2HH7hyvkCg5F3BCfjOBQ--TwoSpeakersNoise1--Copy_machine-mic.wav,10.0,16000,1,1.9056952,2.1341527,3.391631,1.9260316827245716,2.2282387624956526,3.547006612145714,3.1402507
100,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-ap_desktop-Echo_Cancelling_Speakerphone_P2418HZm-pid_900122-00RUTexyKEaW0VCzjL9QYg--TwoSpeakers-mic.wav,10.0,16000,1,3.3505013,3.616809,4.209578,3.0238178232162154,3.32231348939707,4.044574066259842,3.4818926
101,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-ap_mobile-Logitech_ZONE_TRUE_WIRELESS_BT-pid_900053-mobile-6b0ad56a-14c9-4dc7-8d37-994d5d168be7-TwoSpeakers-mic.wav,10.0,16000,1,2.580937,3.7255702,2.5503726,2.4742512794802187,3.3880357247460613,2.8514726031402957,3.5887222
102,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-sa_be14e1e6-d266-45f2-b932-dbaff93255fc_uploaded.wav,23.930125,16000,14,2.390595,2.8665292,2.8905146,2.3232349410953828,2.8110194941288755,3.145113191381934,3.3080676
103,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/lk-p278_sample_0-mixed_7ch.wav,365.46475,16000,356,2.637601,3.1340823,3.6245184,2.4988237130079876,2.985167293941767,3.6718684569011364,2.9236138
104,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-ap_desktop-Microphone_HD_Pro_Webcam_C920-pid_900133-vWbrXh6uWEOGNTKLSJvIwQ--TwoSpeakersNoise1--Traffic-mic.wav,10.0,16000,1,2.2346053,2.9098322,2.6835268,2.200776953542177,2.8466742108897685,2.9739762187643968,3.1756516
105,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-sa_fc2d1512-c9bb-45a2-b7e1-c10395a57953_uploaded.wav,41.8026875,16000,32,3.1022017,3.5414398,3.6658885,2.853593941918417,3.2719782240647404,3.7315531965651156,3.239639
106,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-ap_desktop-Echo_Cancelling_Speakerphone_P2418HZm-pid_900128-UHNRfFK07keQuKo5btGqmQ--TwoSpeakers-mic.wav,10.0,16000,1,3.1978836,3.5202365,3.9984674,2.921200368672109,3.262291619882059,3.9330209106013205,3.5084565
107,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-sa_f51fbade-b3e1-4527-834b-cb2108123d90_uploaded.wav,34.8906875,16000,25,3.3959596,3.7129712,3.9774837,3.0527403990318938,3.37951403698656,3.919163613652557,3.7090886
108,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/lk-p225_sample_0-mixed_7ch.wav,361.918,16000,352,2.6415002,3.0244462,3.9198983,2.5061527880248855,2.914171818485594,3.874958963063266,2.9261746
109,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-ap_desktop-Echo_Cancelling_Speakerphone_Plantronics_P610-pid_900120-DJk7Z90tpUS6H1RCtdT5hw--SpeechNoise2--Kids-mic.wav,10.0,16000,1,3.848292,4.232194,4.1770997,3.3366166005501743,3.6679980083136874,4.028176059038023,3.799314
110,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-ap_desktop-Echo_Cancelling_Speakerphone_Plantronics_P610-pid_900120-DJk7Z90tpUS6H1RCtdT5hw--Talk-mic.wav,10.0,16000,1,3.9461896,4.1741357,4.4916015,3.394187003629424,3.638101680789371,4.17528644910349,3.857002
111,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-ap_mobile-Logitech_ZONE_TRUE_WIRELESS_BT-pid_900001-mobile-9467b484-d1eb-4910-84f3-8ac4b8095b49-TwoSpeakersWithBackgroundNoise-mic.wav,10.0,16000,1,2.2240007,2.938954,2.8529997,2.1921470964155456,2.867924463443358,3.1231406854113617,2.8286211
112,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-mt-win_767bBBIIL0OuMlgQoL09Lg---02-01-15-34-36--TwoSpeakers_mic.wav,32.05325,16000,23,2.910223,3.6998448,3.198559,2.701674076592478,3.3720074317081328,3.2994769274942257,3.5204856
113,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-ap_mobile-Microsoft_Comp_Surface_HeadPhones_BT-pid_900042-mobile-6a75eadd-cfe3-4d28-9dd9-fe8c5d01a969-TwoSpeakers-mic.wav,10.0,16000,1,2.9621918,3.911885,2.924892,2.756532760228204,3.496005383998414,3.1841331181208083,3.5834374
114,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-mt-win_ypDUTCRp0UWFxi6aiNrYVQ--TwoSpeakers_mic.wav,34.975875,16000,25,3.0892167,4.086055,2.933018,2.8451326652922813,3.5897393122508783,3.172920648809151,3.3755627
115,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-ap_desktop-Echo_Cancelling_Speakerphone_Plantronics_P610-pid_900123-7DqrcOKEG06HzoBRBVuf4A--SpeechNoise2--Announcements-mic.wav,10.0,16000,1,3.4061096,3.6237555,4.251034,3.0604243746438473,3.326570546575577,4.065101121569446,3.6063862
116,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-mt-win_0BZq3LcM1kOXnMcRcz3jSQ--TwoSpeakersNoise1--AC_mic.wav,29.42925,16000,20,2.6537898,2.9960747,3.4624348,2.5253746714876977,2.9027544458406553,3.593743059018285,2.7326603
117,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-mt-and_mobile--b8b33b8--A3S10B7I20LGTN--003--TwoSpeakersWithBackgroundNoise--No_Noise--Regular--3--48000--Type_15--mic.wav,76.92,16000,67,2.6325731,2.9743986,3.8616598,2.484407781767755,2.8584750180402883,3.8139408243396433,2.7445307
118,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-mt_A2HWF3DPE0MDCN_NoNoise_Neighbor_clip_3_subset2.wav,33.496,16000,24,3.0996883,3.4743943,3.6798096,2.850800535390545,3.2303310450844123,3.7377227006060774,3.200822
119,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/lk-p272_sample_2-mixed_7ch.wav,361.987,16000,352,2.7889068,3.1778038,3.8794267,2.6149922872858746,3.0191205002573436,3.8480164816111966,3.134131
120,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/lk-p230_sample_3-mixed_7ch.wav,363.60625,16000,354,2.827862,3.256116,3.8119915,2.6492259791981168,3.078942568159972,3.8007397362089823,3.0738456
121,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-sa_1fce6036-3ceb-4f1c-8fb2-d2375c7b9462_uploaded.wav,44.485375,16000,35,2.0683975,2.7850924,2.6169105,2.0625508358079165,2.751560933876062,2.909420998493339,2.512802
122,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-mt-win_O8DswbYqH0CO0WOcXONjGA--TwoSpeakers_mic.wav,26.67725,16000,17,2.4595838,3.3174014,2.8470285,2.3789080712148296,3.1269853179178813,3.0918126203601224,3.7607627
123,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-sa_9aa08b68-ebe9-469d-9645-00569a7d9dd8_uploaded.wav,31.413375,16000,22,2.7976785,3.3769002,3.1338847,2.6365768375351073,3.1697794573270173,3.3509693717284086,3.5823457
124,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-ap_desktop-Echo_Cancelling_Speakerphone_EPOS_EXPAND_20-pid_900083-wt2HH7hyvkCg5F3BCfjOBQ--SpeechNoise1--Copy_machine-mic.wav,10.0,16000,1,2.9802794,3.1544669,4.154589,2.7694361151577658,3.0207570625558926,4.016647719611649,2.9261997
125,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900060-vHLyopgi3EeienY33x00nQ--SpeechNoise2--Airport-mic.wav,10.0,16000,1,2.514761,2.9875002,3.7103815,2.423251116188412,2.9030319507859756,3.76185763764248,3.3114705
126,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-mt-win_8IWBCCJmq0a3W6jY3SyK0Q--TwoSpeakers_mic.wav,26.239875,16000,17,1.9482979,3.3153474,1.8710002,1.961249763945297,3.1274672930652163,2.1520134309351096,2.975001
127,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-ap_mobile-Sennheiser_CX_TWS_BT-pid_900042-mobile-f2fd21e3-75ad-441e-b7a1-5042554885f0-TwoSpeakersWithBackgroundNoise-mic.wav,10.0,16000,1,3.3733678,3.9282434,3.7453535,3.0389213364447234,3.5052066782620646,3.783801379077519,3.6110613
128,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-lk-RPABS_sameroom_mm_person5_0.5_secon_2m_202212161533060013-in.trim.wav,119.16,16000,110,2.618057,3.3780773,2.85772,2.4904401784935426,3.164153460033934,3.0771080086018596,3.3668957
129,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-sa_32a6e0d6-09b7-47f1-9838-fe74003fb6ce_uploaded.wav,26.6963125,16000,17,2.378975,3.6182506,2.3143704,2.3160302524165766,3.322928886143152,2.6218106534838506,2.895447
130,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-mt-win_OcV12R80GEeVIC7t35UJCA--TwoSpeakersNoise1--Other_mic.wav,28.351875,16000,19,2.211503,3.1785734,2.2911584,2.1816934312698875,3.037091040795425,2.5986685413664214,3.1674385
131,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-ap_desktop-Echo_Cancelling_Speakerphone_EPOS_EXPAND_20-pid_900077-kNnkiThALk2BlCVfGoOXSg--TwoSpeakersNoise2--Typing-mic.wav,10.0,16000,1,2.862205,3.261906,3.474186,2.6844053377399253,3.0940346648189343,3.605219544123159,3.25314
132,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-mt-and_mobile--4dd570a--AG6M0K5EW28K1--005--TwoSpeakers--No_Noise--Regular--6--48000--Type_15--mic.wav,47.52,16000,38,2.696778,2.9640586,3.7628174,2.550290671351912,2.8709486004959075,3.7912780598866695,3.40924
133,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-ap_desktop-Echo_Cancelling_Speakerphone_EPOS_EXPAND_20-pid_900077-kNnkiThALk2BlCVfGoOXSg--Talk-mic.wav,10.0,16000,1,3.8016303,4.027814,4.50152,3.3087198447133557,3.5602440083479694,4.179502297793829,3.9413188
134,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-sa_64962814-03c8-40e8-a489-1ef16bb16f99_uploaded.wav,32.3074375,16000,23,2.859523,3.7478542,2.8562446,2.680784787888811,3.400952769546758,3.117798417866347,3.480032
135,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-sa_c52ebc1b-ee3f-4937-96ff-093b60aeb848_uploaded.wav,18.8266875,16000,9,2.1588619,3.1229644,2.4205127,2.136519023688262,2.9958182752637654,2.718888763951945,3.1282623
136,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-mt-win_mL0M7JFd1EabCGrg8j3xVg---02-01-14-01-00--SpeechNoise1--Kitchen_utensils_mic.wav,22.3465625,16000,13,3.5749066,3.8731542,4.1450515,3.168215910343544,3.4730652816144905,4.011054674876415,3.4329162
137,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-sa_796d6168-db52-4fca-bf77-803e993e512f_uploaded.wav,27.5946875,16000,18,2.0547013,2.7706492,2.360131,2.0500137337434956,2.7292197856740645,2.6665843981710142,3.2722282
138,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-ap_desktop-Microphone_HD_Pro_Webcam_C920-pid_900133-vWbrXh6uWEOGNTKLSJvIwQ--TwoSpeakersNoise2--Traffic-mic.wav,10.0,16000,1,2.4600239,2.7235453,3.5548391,2.380618768354963,2.7073708674898733,3.6603582011629374,3.333891
139,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-sa_1ae36814-f39b-44ab-937b-1ca4344da7ba_uploaded.wav,31.493375,16000,22,2.484761,3.0780609,3.0410237,2.3996290101930495,2.9670114088956145,3.276687254831079,3.192859
140,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-lk-RPABS_nextroom_fm_person1_0.5_secon_202212191118420015-in.trim.wav,124.16,16000,115,2.2253425,2.6539366,3.0572126,2.1514528691042583,2.573716724357987,3.2577605491617496,3.1068828
141,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-sa_8ecea07a-7a09-4c89-b8aa-c3893a44cd28_uploaded.wav,28.656,16000,19,3.0049613,3.8108807,3.032249,2.7852843825266373,3.436005796244944,3.2694709544620406,3.4984128
142,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-sa_366ad2b8-06fd-4169-a37f-bcefdece0bd8_uploaded.wav,24.8106875,16000,15,3.312851,3.7854612,3.6595998,2.9983197323474626,3.4232116394361083,3.727267091968019,3.6266663
143,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-ap_desktop-Echo_Cancelling_Speakerphone_EPOS_EXPAND_20-pid_900083-wt2HH7hyvkCg5F3BCfjOBQ--Talk-mic.wav,10.0,16000,1,3.4414046,3.5876298,4.5100236,3.0834417502377645,3.3043431699292123,4.183095980112114,3.5208905
144,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-mt-and_mobile--6f24bf6--A110O8MC8AVN0Z--005--TwoSpeakers--No_Noise--Regular--5--48000--Type_15--mic.wav,19.56,16000,10,2.398259,2.5753925,3.7970653,2.331725770596904,2.5918987438603245,3.8153480110473303,3.5238898
145,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/lk-p239_sample_0-mixed_7ch.wav,362.598125,16000,353,2.6539273,3.0534143,3.8607688,2.5145592617744486,2.93107345334816,3.8314093731880017,3.0775054
146,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-lk-RPABS_sameroom_fm_person1_0.5_secon_1m_202212191104510009-in.trim.wav,129.86,16000,120,2.7652857,3.5459514,2.9532568,2.6028478156060646,3.273887226872977,3.141780040264968,3.410406
147,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-mt-and_mobile--6f24bf6--A110O8MC8AVN0Z--005--TwoSpeakers--No_Noise--Regular--6--48000--Type_15--mic.wav,20.28,16000,11,2.0579536,2.2555141,3.561845,2.054567599769524,2.331008751951108,3.6638588401203736,3.3646076
148,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-ap_desktop-Echo_Cancelling_Speakerphone_EPOS_EXPAND_20-pid_900083-wt2HH7hyvkCg5F3BCfjOBQ--TwoSpeakersNoise2--Copy_machine-mic.wav,10.0,16000,1,2.4735274,2.8853946,3.1812732,2.391173773950066,2.8287321199624293,3.3905618873168564,2.9240913
149,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-mt-win_O8DswbYqH0CO0WOcXONjGA--TwoSpeakersNoise1--AC_mic.wav,27.79725,16000,18,2.8347023,3.2917912,3.4298325,2.6628920745148354,3.111705815870519,3.572743141104805,3.5111935
150,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-mt-and_mobile--f18f880--AYGM2YBXK5FQW--005--TwoSpeakers--No_Noise--Regular--6--48000--Type_15--mic.wav,20.52,16000,11,2.415932,2.6365192,3.712711,2.3448917364473307,2.638141854016389,3.762115741556315,3.419978
151,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-mt-win_yyNPW9fSWESchaxT1EiEFg--TwoSpeakersNoise1--Kitchen_utensils_mic.wav,34.996875,16000,25,2.0084448,2.5715044,3.9906192,2.013087876828346,2.5886379256899503,3.928250108657809,2.3479342
152,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-ap_desktop-Echo_Cancelling_Speakerphone_Plantronics_P610-pid_900129-6CEp0YTDG0KgRUWSBHqEMA--SpeechNoise1--Cafe-mic.wav,10.0,16000,1,3.0629764,3.7439666,3.2802446,2.8278665207689424,3.3989558468667247,3.465619231043675,3.7586625
153,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900062-SSmSbdwUh0y4MC3HNWS62w--SpeechNoise1--Fire_Alarm-mic.wav,10.0,16000,1,3.1831362,3.4717376,4.0892916,2.911117483561934,3.231557691384458,3.9824518481340236,3.0366735
154,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-sa_a1f3f191-8126-4521-9fc6-e8ebecd6321d_uploaded.wav,35.13025,16000,26,2.338685,3.2238908,2.5438192,2.277047342757536,3.065519919692404,2.8131911107608722,3.291068
155,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-mt-win_0BZq3LcM1kOXnMcRcz3jSQ--SpeechNoise1--Typing_mic.wav,23.3385625,16000,14,3.740516,3.9948704,4.249059,3.2708646543786295,3.5414736291195346,4.063127690586563,3.4488442
156,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-sa_f17a2723-f44a-4fdc-a388-1124bc1e9276_uploaded.wav,29.4506875,16000,20,2.07038,2.2943497,3.267753,2.0651129896592932,2.3635366376325924,3.4544638839005417,2.817024
157,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-mt_A3OK13TYU0OUUQ_NoNoise_Neighbor_clip_1_subset2.wav,32.005375,16000,23,2.2802422,2.5093405,3.5351696,2.237511114756841,2.5397690883403334,3.6461313261377177,2.9111998
158,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-sa_13990fd4-e993-4475-ac09-54aab5319104_uploaded.wav,31.456,16000,22,2.6011465,3.2191596,2.945184,2.4876297152900024,3.062981796061423,3.1963792182260096,3.0175662
159,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-sa_bc249f7a-d42a-4b62-a066-ddc3f48c9483_uploaded.wav,29.038,16000,20,3.3559687,3.7377455,3.852291,3.0246522569248637,3.394079094318107,3.8398096099447203,3.5874226
160,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-mt-and_mobile--a4ac736--A3EQ6C5226X6XN--005--TwoSpeakers--No_Noise--Regular--6--48000--Type_15--mic.wav,29.28,16000,20,3.1772068,3.7384222,3.586527,2.900078745616692,3.394689861753619,3.6602131081006526,3.6146786
161,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-sa_81d2f134-35bb-4356-9d15-2b24889df357_uploaded.wav,29.28875,16000,20,2.175626,3.126572,2.39089,2.149204312891664,2.9998184912763017,2.6826180970560154,3.5965438
162,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-mt-and_mobile--73f3075--A2182AUQII1AXG--005--TwoSpeakers--No_Noise--Regular--5--48000--Type_15--mic.wav,23.76,16000,14,2.4058967,2.6422064,3.6479151,2.3371953442906133,2.6442301145842237,3.718666430261673,3.4454918
163,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/lk-p286_sample_1-mixed_7ch.wav,361.325,16000,352,2.7447913,3.1419878,3.8476791,2.580645058929832,2.9930567840332474,3.8139163201378086,3.1209462
164,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900051-euMhj96CP0u9lsDgoa0EkQ--Talk-mic.wav,10.0,16000,1,3.3564644,3.6724021,4.2556114,3.0277633141016156,3.3561555600783226,4.067340019397868,3.7667866
165,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-sa_30096a19-fcb0-432d-aab0-18fb06793a15_uploaded.wav,36.5066875,16000,27,1.9440811,2.8034825,2.2342842,1.9569740858989229,2.7631531947011325,2.5170397621594787,3.0390296
166,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-mt-and_mobile--544fb39--A1UN78WN3UI0DK--005--TwoSpeakers--No_Noise--Regular--6--48000--Type_15--mic.wav,22.56,16000,13,3.3887231,3.7164128,3.9429877,3.048357245332919,3.381708603664216,3.900251247306241,3.7664597
167,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-mt-win_ypDUTCRp0UWFxi6aiNrYVQ--TwoSpeakersNoise1--TV_mic.wav,34.99,16000,25,2.7054687,3.566824,2.8481019,2.563573051026956,3.2895401944740676,3.09560309924768,3.3403869
168,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-ap_desktop-Echo_Cancelling_Speakerphone_EPOS_EXPAND_20-pid_900117-CWjRg4XHh00f0e1ohLmSnA--SpeechNoise1--Fire_Alarm-mic.wav,10.0,16000,1,3.6887712,3.9156876,4.4023285,3.2400290073192326,3.4981482529058274,4.1361758384062615,3.569306
169,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-sa_b7f70477-b4bf-4ce2-9ec8-35f8c6033edb_uploaded.wav,64.757375,16000,55,3.1976194,3.7236392,3.6662803,2.9169496052702217,3.3827746914555803,3.7220250823309313,3.5940897
170,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-sa_ce7c72b2-92cd-473c-ae70-2a3f13812b1e_uploaded.wav,28.5965,16000,19,3.048077,3.4366343,3.6274295,2.81641649543678,3.2072462671973616,3.7065369638124324,3.7895253
171,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-sa_e8b6c6e6-973e-43d8-88de-f1e39058e70a_uploaded.wav,30.56,16000,21,2.5904686,3.0710938,3.1570873,2.481433872410745,2.961276395784376,3.3662053614069585,3.8410037
172,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-lk-RPABS_nextroom_mm_person5_0.5_secon_202212161544140017-in.trim.wav,118.94,16000,109,1.9144896,2.218963,3.0692348,1.8933295550411195,2.232514169551722,3.281960963324167,2.8542974
173,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-mt-and_mobile--a74a759--A3785TR8D5I81Q--005--TwoSpeakers--No_Noise--Regular--6--48000--Type_15--mic.wav,21.48,16000,12,2.0276582,3.2047856,1.9499118,2.015232371704599,3.0457913408325683,2.1968097226746046,3.3801177
174,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900051-euMhj96CP0u9lsDgoa0EkQ--SpeechNoise2--Blender-mic.wav,10.0,16000,1,2.3525915,2.6420279,3.8163147,2.2957655166033555,2.6445798090789414,3.8273374293773017,2.5774539
175,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-lk-RPABS_sameroom_mf_person3_0.5_secon_2m_202212191057400005-in.trim.wav,123.56,16000,114,2.1505828,2.778611,2.4377568,2.1109559143784273,2.708842718567012,2.6937624257768626,3.0953066
176,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-mt-and_mobile--ba126ae--AYPXZRCOAR34--005--TwoSpeakers--No_Noise--Regular--5--48000--Type_15--mic.wav,37.68,16000,28,3.089003,3.375418,3.8491766,2.812128663226446,3.12627412437984,3.8322955326688084,3.3585532
177,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-sa_5f659af4-ef39-4b83-a3de-69c09f3fc934_uploaded.wav,29.9626875,16000,20,2.4556108,3.2300544,2.8135343,2.3741478501330526,3.0719483816348543,3.072803346578868,3.2587712
178,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-ap_mobile-Microsoft_Comp_Surface_HeadPhones_BT-pid_900035-mobile-3223ed60-8979-41c2-8a38-0c338f7ec0a6-TwoSpeakers-mic.wav,10.0,16000,1,2.725554,3.6289186,2.7021506,2.583641445358062,3.329729451526256,2.9907382055419984,3.5740628
179,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-sa_22ecbe74-03bb-437a-bece-9c3af84bfabf_uploaded.wav,27.744,16000,18,1.5620273,3.1939628,1.4461374,1.6228355255307623,3.0472547345478307,1.6551030038330907,3.0061991
180,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-mt-win_UJCIp50XakmA1xnF7tqi9Q--TwoSpeakers_mic.wav,27.4985625,16000,18,2.4887376,3.4448378,2.56419,2.401701175676627,3.213162526082898,2.85928199906131,3.2459962
181,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-lk-RPABS_sameroom_ff_person2_0.5_secon_2m_202301061043360005-in.trim.wav,131.94,16000,122,2.3379993,3.0531876,2.6570518,2.282300016847168,2.9448599419175423,2.937707678719501,3.209611
182,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-ap_desktop-Microphone_HD_Pro_Webcam_C920-pid_900133-vWbrXh6uWEOGNTKLSJvIwQ--Talk-mic.wav,10.0,16000,1,3.4558806,3.734001,4.2130537,3.0928334543468887,3.393047269812394,4.046312443753183,3.857573
183,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-sa_c9c60257-ca2b-4209-9943-d5a8d0c297b6_uploaded.wav,39.221375,16000,30,3.842252,4.164038,4.1889505,3.331754051659651,3.6322225546060145,4.028944358340397,3.7189372
184,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-sa_1bc6188e-a6af-4901-be52-1d3ed2a4f4ae_uploaded.wav,36.896,16000,27,3.4868717,3.9061527,4.0485716,3.1085835572160256,3.491483013760136,3.942911800162392,3.639199
185,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-ap_desktop-Echo_Cancelling_Speakerphone_P2418HZm-pid_900122-00RUTexyKEaW0VCzjL9QYg--Talk-mic.wav,10.0,16000,1,3.7339623,3.9773853,4.405633,3.2677411315203817,3.5325778186878467,4.1376609408606395,3.746041
186,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-mt-win_oJNvYBNqqku4XP9BY32P3A--TwoSpeakers_mic.wav,27.41325,16000,18,2.7614682,3.4132676,3.0632815,2.6037059187283305,3.1897214790184516,3.2736759735178254,3.4617257
187,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900081-PP0Eibawp0KhHKWYBl7qKQ--SpeechNoise1--Squeaking_chair-mic.wav,10.0,16000,1,2.6338127,2.975753,3.67924,2.514575387653545,2.8945729825697333,3.7420462763029407,2.697272
188,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/lk-p245_sample_1-mixed_7ch.wav,360.979625,16000,351,2.6953595,3.1023898,3.8492835,2.5468754062427728,2.9641909243042726,3.8289271704189827,3.0787086
189,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-sa_a9d65562-77c8-42e6-96b1-113871d7855c_uploaded.wav,40.432,16000,31,2.1732023,2.6588273,3.0612183,2.1487958194642727,2.653795762772511,3.2861109025363926,3.0220623
190,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900081-PP0Eibawp0KhHKWYBl7qKQ--Talk-mic.wav,10.0,16000,1,3.150782,3.4873946,4.155614,2.888893640261473,3.2415227415816275,4.01717541100371,3.340267
191,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-sa_63f3791f-5dc6-45f8-a9fe-feda695651f0_uploaded.wav,34.645375,16000,25,3.1740766,3.8756542,3.337607,2.9042136868019464,3.4751128141558585,3.504514182704887,3.6191018
192,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-mt-win_mL0M7JFd1EabCGrg8j3xVg---02-01-14-01-00--TwoSpeakersNoise1--Kitchen_utensils_mic.wav,26.5385625,16000,17,3.0751305,3.422914,3.8050847,2.836154831996312,3.199962150254419,3.8191707629539025,3.1058948
193,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-ap_mobile-Microsoft_Comp_Surface_HeadPhones_BT-pid_900023-mobile-2e3c86f9-b35c-41a7-8654-ce5a18b5245c-TwoSpeakersWithBackgroundNoise-mic.wav,10.0,16000,1,2.6316714,3.9938447,2.2401543,2.512949787895356,3.5416547722790095,2.5479575185688086,3.5548615
194,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-lk-RPABS_csameroom_mf_person3_0.5_female_1_202212161627410031-in.trim.wav,123.76,16000,114,1.9474975,2.290068,2.2734127,1.9082436448351638,2.246711543582858,2.472733687096892,3.1333747
195,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-mt-and_mobile--eed536c--AENYI38BKY5MT--005--TwoSpeakers--No_Noise--Regular--5--48000--Type_15--mic.wav,23.88,16000,14,2.1203494,2.2419887,3.7711737,2.106819148921929,2.319996254832655,3.7992861005971426,3.7621124
196,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-sa_9005a593-9eb4-475d-b079-ed63162c03bb_uploaded.wav,42.005375,16000,33,2.3674357,2.6353312,3.5826478,2.306458276434184,2.6374131075462905,3.67454346211686,3.2263181
197,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-lk-RPABS_sameroom_mm_person5_0.5_secon_1m_202212161528290011-uninet-in.trim.wav,119.0,16000,110,2.7602086,3.4854264,3.0477436,2.6006508396985626,3.238100420612094,3.2417765213324494,3.582327
198,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-lk-RPABS_sameroom_mf_person3_0.5_secon_1m_202212191053090003-in.trim.wav,125.46,16000,116,2.5257328,3.4122207,2.600406,2.428197311437935,3.1893357669421887,2.889171700282065,3.2504103
199,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-sa_588583d8-c847-487f-a343-9d329952459d_uploaded.wav,33.4186875,16000,24,3.0466695,3.3561034,3.7341168,2.8144362627370265,3.1538041965732617,3.7745287565277885,3.8409364
200,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/lk-p237_sample_2-mixed_7ch.wav,361.443375,16000,352,2.8149803,3.1933446,3.8549163,2.6328660808941833,3.0267075622002437,3.8242732277589955,3.093261
201,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-ap_mobile-Logitech_ZONE_TRUE_WIRELESS_BT-pid_900050-mobile-9e05d55f-34a3-4bca-b831-0018a2da5356-TwoSpeakers-mic.wav,10.0,16000,1,3.200499,3.84504,3.4302673,2.922985498232817,3.457939265122649,3.574474167308136,3.7724667
202,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-mt-and_mobile--a4ac736--A3EQ6C5226X6XN--003--TwoSpeakersWithBackgroundNoise--Firealarm--Speechwithhigh-base--3--48000--Type_15--mic.wav,24.12,16000,15,3.0073133,3.522733,3.5091934,2.787997934119198,3.2626114312484744,3.625178674514217,2.9255464
203,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-lk-RPABS_sameroom_mm_person3_0.5_secon_1m_202212161511400005-in.trim.wav,131.84,16000,122,2.6147826,3.4060225,2.8317997,2.497330609668257,3.1864165435381957,3.0906089378928585,3.263136
204,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-mt-win_UJCIp50XakmA1xnF7tqi9Q--TwoSpeakersNoise1--Kitchen_utensils_mic.wav,29.65325,16000,20,2.5063224,2.8815923,3.4865842,2.4152981951461263,2.8252290012792094,3.602046367373224,3.0601804
205,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/lk-p284_sample_0-mixed_7ch.wav,361.171125,16000,352,2.8074,3.201929,3.9372256,2.6359739351029177,3.0443180095926654,3.8855261605903832,3.1361992
206,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-sa_412e2853-5e62-45e3-9471-a32ac77fc77f_uploaded.wav,29.653375,16000,20,3.0188937,3.3640268,3.9240496,2.7963167299550515,3.159067293895841,3.885137238732478,2.9265666
207,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-mt-and_mobile--3df94b5--A2TBSQTRSLDCGS--005--TwoSpeakers--No_Noise--Regular--5--48000--Type_15--mic.wav,39.72,16000,30,3.4699488,3.7746558,4.361348,3.1000120786398666,3.414419511378735,4.116888899157654,3.779027
208,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-sa_4a6e9acc-fd7f-429c-936b-d4db4757e38e_uploaded.wav,26.3466875,16000,17,2.3423924,3.2965794,2.507424,2.2821801111165967,3.116291757446008,2.7748555709650917,3.302423
209,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-mt-and_mobile--1409f26--AUGK1PXH5GZ81--005--TwoSpeakers--No_Noise--Regular--6--48000--Type_15--mic.wav,23.76,16000,14,2.8127348,3.0039499,4.032196,2.6477414103043038,2.913815165632863,3.9510159241542384,3.7431796
210,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-ap_desktop-Echo_Cancelling_Speakerphone_P2418HZm-pid_900128-UHNRfFK07keQuKo5btGqmQ--SpeechNoise2--Baby-mic.wav,10.0,16000,1,2.6106172,3.0506284,3.2650506,2.4969326146795123,2.9480929519166517,3.454264140146616,3.61053
211,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900060-vHLyopgi3EeienY33x00nQ--SpeechNoise1--Airport-mic.wav,10.0,16000,1,3.2332957,3.6465065,3.8560011,2.945291658464221,3.3404563443836963,3.851107619770869,3.1555676
212,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-sa_cc939a7b-ac5d-46a1-9a00-607692d2e92b_uploaded.wav,33.86625,16000,24,2.652582,2.9870088,3.519121,2.5254089794163836,2.8973581669727007,3.634091469387184,3.42971
213,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-mt-win_5i9kq2L0lkuNg2OYxgqmkQ--SpeechNoise1--Typing_mic.wav,32.30925,16000,23,3.6776624,3.940058,4.3022056,3.2327181555445814,3.5113812122589905,4.088896955963705,3.8356721
214,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-sa_fd00c853-08b2-41b1-ab85-7dcbfe78e65a_uploaded.wav,33.024,16000,24,2.4253542,2.842995,3.1936352,2.3528849993740333,2.795905120752381,3.3990834648375166,3.4913564
215,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-mt-win_oJNvYBNqqku4XP9BY32P3A--TwoSpeakersNoise1--Kitchen_utensils_mic.wav,33.1945625,16000,24,2.7926059,3.1773226,3.4840262,2.632746350242391,3.035825085762844,3.6091350325110096,2.956325
216,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-mt-win_8IWBCCJmq0a3W6jY3SyK0Q--SpeechNoise1--Blender_mic.wav,18.047875,16000,9,2.0559506,2.3726277,3.1794395,2.051869172596782,2.4267650298697085,3.385983547858513,3.1709132
217,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900116-osmy1O3s0EmaR0A4gvS1Fg--TwoSpeakersNoise2--Fire_Alarm-mic.wav,10.0,16000,1,2.0318253,2.4198186,2.876212,2.033121299735977,2.4677496692178797,3.1429823826267436,3.02736
218,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/lk-p240_sample_1-mixed_7ch.wav,362.849875,16000,353,2.7550247,3.138168,3.839738,2.590860868475993,2.9905125715570846,3.8170070893320753,3.0818613
219,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900081-PP0Eibawp0KhHKWYBl7qKQ--SpeechNoise2--Typing-mic.wav,10.0,16000,1,3.2692728,3.6001341,4.053667,2.9695935767048565,3.3120616360039072,3.963322170014041,3.3617964
220,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-mt-and_mobile--4dd570a--AG6M0K5EW28K1--005--TwoSpeakers--No_Noise--Regular--5--48000--Type_15--mic.wav,30.36,16000,21,2.742809,2.9376388,3.966143,2.596272348389184,2.8664375217462523,3.9137787287686896,3.807567
221,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-lk-RPABS_csameroom_fm_person4_0.5_male_1m_202212182341180015-in.trim.wav,125.76,16000,116,2.081351,2.4782565,2.3284166,2.0083288277959803,2.377976738595719,2.452304042477109,3.2415795
222,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-ap_mobile-Sennheiser_CX_TWS_BT-pid_900053-mobile-f47e6000-0add-4f72-b7d2-cade802c35d8-TwoSpeakersWithBackgroundNoise-mic.wav,10.0,16000,1,2.0524383,3.1641755,2.283129,2.050417874594668,3.0274584102883564,2.591515804176258,2.8489099
223,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-mt-win_PQgdyCXftUCAvyKRlx5s4A--TwoSpeakers_mic.wav,26.687875,16000,17,1.9372228,3.3818867,1.8211687,1.9515847614220072,3.1714222314527034,2.097306218957887,3.2328696
224,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/lk-p273_sample_3-mixed_7ch.wav,361.15075,16000,352,2.5423727,2.9212186,3.7811692,2.4291346934860907,2.8362032743347823,3.7859391351961094,3.008967
225,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-sa_0f8de3d8-aa08-4030-ae3b-d5072af228c2_uploaded.wav,29.6106875,16000,20,3.3743324,3.908468,3.7681415,3.0387367893713773,3.493545559631951,3.7928192588378544,3.2600925
226,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-ap_mobile-Logitech_ZONE_TRUE_WIRELESS_BT-pid_900001-mobile-9467b484-d1eb-4910-84f3-8ac4b8095b49-TwoSpeakers-mic.wav,10.0,16000,1,2.8890328,3.7234008,2.9869132,2.7038909048971647,3.3867442360839135,3.235657547572685,3.6290083
227,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-sa_27a3d3d7-ed79-4ee5-84d4-6e5c5e01efcd_uploaded.wav,49.1306875,16000,40,3.5844116,3.8344364,4.2418895,3.173254931193744,3.449895156437735,4.058303378297185,3.7208998
228,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-ap_desktop-Echo_Cancelling_Speakerphone_EPOS_EXPAND_20-pid_900077-kNnkiThALk2BlCVfGoOXSg--TwoSpeakers-mic.wav,10.0,16000,1,2.805199,3.1595418,3.623554,2.6426773082673587,3.0242620182025632,3.705983777626149,3.7621095
229,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-sa_d0671b68-efca-40a0-a9f7-d78ca76cfc77_uploaded.wav,26.816,16000,17,3.1613343,3.7198832,3.4413073,2.8939671751318152,3.3837051319199167,3.5727616554042805,3.6416507
230,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-sa_d53bb311-72ae-4725-ba2c-f0dbb8ed6331_uploaded.wav,37.845375,16000,28,2.6985,3.099187,3.7526963,2.5595213158692562,2.9760716726645997,3.78564849645784,3.4112208
231,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-ap_desktop-Echo_Cancelling_Speakerphone_Plantronics_P610-pid_900129-6CEp0YTDG0KgRUWSBHqEMA--TwoSpeakers-mic.wav,10.0,16000,1,3.3275268,3.7907724,3.8041334,3.0085717119865887,3.426483614924365,3.819958261209835,3.7281494
232,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-lk-RPABS_nextroom_mm_person3_0.5_secon_202212161539370015-in.trim.wav,122.08,16000,113,2.2548742,2.52504,3.3851178,2.1635083361785123,2.466991701819209,3.5188735616565956,2.9383001
233,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/lk-p238_sample_3-mixed_7ch.wav,360.37375,16000,351,2.6574824,3.0575159,3.8791318,2.5166197192524655,2.933560717761458,3.845951473941368,3.0875132
234,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-lk-RPABS_sameroom_ff_person1_0.5_secon_1m_202301061051340009-in.trim.wav,122.42,16000,113,2.5429149,3.1745613,3.040722,2.4340225009383576,3.0307410148900824,3.2217935877088473,3.3737497
235,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-mt-win_5i9kq2L0lkuNg2OYxgqmkQ--TwoSpeakersNoise1--TV_mic.wav,31.0505625,16000,22,2.6774921,3.5398815,2.751844,2.546615558669046,3.273649843256871,3.0254346895422484,3.342769
236,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-sa_c0f47be6-030c-4414-8f21-5acf3d52488a_uploaded.wav,23.9146875,16000,14,3.1773646,3.552286,3.7291315,2.9046239965516643,3.2814156905895193,3.768035380667214,3.430634
237,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/lk-p249_sample_0-mixed_7ch.wav,360.937875,16000,351,2.709336,3.1225863,3.7883437,2.560997345929979,2.984866589094809,3.7890722005013684,3.135431
238,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900116-osmy1O3s0EmaR0A4gvS1Fg--SpeechNoise1--Fire_Alarm-mic.wav,10.0,16000,1,3.21379,3.5293705,4.1424413,2.9320426460567495,3.2680357016515473,4.010370965524693,3.0896456
239,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-mt-win_PQgdyCXftUCAvyKRlx5s4A--SpeechNoise1--Dogs_mic.wav,22.6665625,16000,13,2.7348073,3.0719883,3.6718848,2.5875931389333013,2.958973671583167,3.7339729466722793,3.5034072
240,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-sa_b5edbec4-d939-4047-bf9b-48b2c2cb5bb0_uploaded.wav,20.3386875,16000,11,2.5908983,3.0600135,3.225653,2.4761306466382584,2.9474503618734897,3.405366304010092,3.3087795
241,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-ap_mobile-Microsoft_Comp_Surface_HeadPhones_BT-pid_900023-mobile-b8471efa-f281-4206-aaaf-14800b73798c-TwoSpeakers-mic.wav,10.0,16000,1,2.2191389,3.503545,2.2783713,2.1881855336021876,3.251758765308938,2.5867174954649066,3.385379
242,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-mt-and_mobile--1409f26--AUGK1PXH5GZ81--005--TwoSpeakers--No_Noise--Regular--5--48000--Type_15--mic.wav,22.92,16000,13,2.7890391,3.069614,3.68906,2.6301231601139166,2.960452407449442,3.747575907516253,3.5003307
243,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900116-osmy1O3s0EmaR0A4gvS1Fg--SpeechNoise2--Fire_Alarm-mic.wav,10.0,16000,1,2.9710796,3.5490742,3.4499485,2.7628786508317336,3.280378897651865,3.588314880019215,3.3647883
244,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-lk-RPABS_nextroom_ff_person1_0.5_secon_202301061056090011-in.trim.wav,117.18,16000,108,1.8956805,2.3014948,2.882245,1.8577743155887607,2.27554762839399,3.1202068397604346,2.822796
245,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/lk-p244_sample_2-mixed_7ch.wav,364.103375,16000,355,2.7172062,3.1282945,3.8363388,2.5596729673371246,2.9820586539578904,3.8165765688813478,3.0542607
246,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-ap_desktop-Echo_Cancelling_Speakerphone_Plantronics_P610-pid_900129-6CEp0YTDG0KgRUWSBHqEMA--TwoSpeakersNoise2--Cafe-mic.wav,10.0,16000,1,3.2580848,3.5541537,4.0412235,2.9620550238184298,3.2835503479982853,3.95656146942554,3.2735963
247,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-mt-win_viQW574zTkasMD34aUyxVA--TwoSpeakers_mic.wav,24.8104375,16000,15,3.5592084,3.8435369,4.151095,3.157371164619581,3.4560759044215956,4.009841918790378,3.9645336
248,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/lk-p241_sample_0-mixed_7ch.wav,362.395,16000,353,2.7753918,3.1612809,3.9795065,2.6070462063222606,3.0079156208306954,3.9046496746581716,3.1020575
249,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-mt-win_OcV12R80GEeVIC7t35UJCA--TwoSpeakers_mic.wav,34.48525,16000,25,3.177867,3.8277574,3.522265,2.903952359562164,3.4461082122864175,3.6052514277518566,3.578226
250,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-ap_desktop-Echo_Cancelling_Speakerphone_Plantronics_P610-pid_900129-6CEp0YTDG0KgRUWSBHqEMA--SpeechNoise2--Cafe-mic.wav,10.0,16000,1,3.2882023,3.6033242,3.9534461,2.982309784480034,3.3140265259055464,3.907712838378469,3.429299
251,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-sa_93480110-4b54-42f7-bc23-e3bccd179fb6_uploaded.wav,24.016,16000,15,2.8430812,3.6012855,2.9174402,2.6683685646835333,3.31079390263742,3.1691219387319696,3.7495596
252,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-sa_d4790ad0-85b0-44e9-b336-6b30256bf19e_uploaded.wav,39.541375,16000,30,2.395315,3.1768224,2.785542,2.3221232695453167,3.0316885764233317,3.0476498289257625,3.3510675
253,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-mt-and_mobile--3df94b5--A2TBSQTRSLDCGS--005--TwoSpeakers--No_Noise--Regular--6--48000--Type_15--mic.wav,36.0,16000,27,3.495247,3.8032181,4.3559394,3.1172204769334937,3.4327789312269337,4.114548267747,3.989118
254,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-mt-and_mobile--f616cb4--ABJWQGIXLD08J--005--TwoSpeakers--No_Noise--Regular--6--48000--Type_15--mic.wav,23.76,16000,14,3.5228963,3.960273,3.9285045,3.135356713975223,3.522265272256099,3.8919760862706463,3.6954153
255,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-mt_A58GP5CIF6DJ5_Water_Neighbor_clip_4_subset5.wav,19.040375,16000,10,3.2613811,3.573792,3.871286,2.9604604148806857,3.293145991778647,3.848421344958667,3.644774
256,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-ap_mobile-Logitech_ZONE_TRUE_WIRELESS_BT-pid_900001-mobile-9467b484-d1eb-4910-84f3-8ac4b8095b49-TalkWithBackgroundNoise-mic.wav,10.0,16000,1,2.636381,3.5037959,2.7651742,2.5165243477519796,3.2519173849851675,3.046783716138645,3.3790786
257,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900051-euMhj96CP0u9lsDgoa0EkQ--TwoSpeakersNoise2--Blender-mic.wav,10.0,16000,1,1.3404443,1.6141255,3.5469773,1.4196676881570307,1.757049331582325,3.6550587863128046,2.292956
258,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900062-SSmSbdwUh0y4MC3HNWS62w--TwoSpeakersNoise1--Fire_Alarm-mic.wav,10.0,16000,1,2.1210446,2.6656659,3.179593,2.1075721329440635,2.662902522581294,3.3892654492307157,2.8065703
259,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-sa_cae2e01c-9c17-4b67-b172-8d5a0f4e62f1_uploaded.wav,30.4106875,16000,21,2.260148,2.9859502,2.556598,2.219469381990519,2.8990010219700086,2.8538046093495493,3.071851
260,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900060-vHLyopgi3EeienY33x00nQ--TwoSpeakersNoise2--Airport-mic.wav,10.0,16000,1,2.3554478,2.9399986,3.1624458,2.2980416813523474,2.8686839984999812,3.375991619638581,2.7826996
261,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-sa_9ea71311-2197-44e3-a42e-e1a0d526db04_uploaded.wav,29.301375,16000,20,2.4495647,2.8965755,3.4053063,2.371746721224084,2.8351201015086644,3.5557575455273307,3.1115701
262,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-sa_ed4c77a6-8e79-4323-a540-db414ff89102_uploaded.wav,37.968,16000,28,2.0710561,2.8752801,2.5189123,2.058742133367234,2.8189633244497214,2.790621382138424,3.35645
263,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-mt-win_767bBBIIL0OuMlgQoL09Lg---02-01-15-34-36--TwoSpeakersNoise1--Kitchen_utensils_mic.wav,29.8985625,16000,20,2.6413577,3.013127,3.4414723,2.5179232600213832,2.918175706598678,3.5806973453959117,3.115111
264,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-ap_mobile-Poly_Blackwire_5220_USB-pid_900004-mobile-996f64a0-fe0b-4d40-96a6-e18254148503-TwoSpeakersWithBackgroundNoise-mic.wav,10.0,16000,1,2.641411,3.8158886,2.5024261,2.520338987758444,3.4411034327878185,2.8062179220344405,3.200828
265,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-ap_desktop-Echo_Cancelling_Speakerphone_P2418HZm-pid_900122-00RUTexyKEaW0VCzjL9QYg--TwoSpeakersNoise1--Airport-mic.wav,10.0,16000,1,1.9625742,2.1691601,3.1537836,1.9745908364761378,2.258326932396781,3.3692567034042042,2.9929676
266,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-ap_mobile-Logitech_ZONE_TRUE_WIRELESS_BT-pid_900053-mobile-6b0ad56a-14c9-4dc7-8d37-994d5d168be7-TwoSpeakersWithBackgroundNoise-mic.wav,10.0,16000,1,2.0820725,2.6001756,2.782002,2.0751835617634597,2.611908399804449,3.0615714113959482,3.0933154
267,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-mt-and_mobile--a4ac736--A3EQ6C5226X6XN--005--TwoSpeakers--No_Noise--Regular--5--48000--Type_15--mic.wav,20.64,16000,11,3.0194004,3.5974658,3.4679334,2.796160825530466,3.3091050729792735,3.5985586751299516,3.5008006
268,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-ap_desktop-Echo_Cancelling_Speakerphone_Plantronics_P610-pid_900129-6CEp0YTDG0KgRUWSBHqEMA--TwoSpeakersNoise1--Cafe-mic.wav,10.0,16000,1,3.2331266,3.7433271,3.5748246,2.9451770623056355,3.398577228436944,3.6737564444884336,3.281028
269,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-ap_desktop-Microphone_HD_Pro_Webcam_C920-pid_900133-vWbrXh6uWEOGNTKLSJvIwQ--TwoSpeakers-mic.wav,10.0,16000,1,2.7247677,3.7773657,2.5766804,2.5830543271473507,3.4186363480347666,2.876046260475038,3.3181005
270,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-sa_11983b7b-cafd-489d-8ffc-6f3eaf8a60d1_uploaded.wav,46.048,16000,37,2.2304146,2.7578151,3.0552778,2.191598280383087,2.7311720712572045,3.2591292618712857,2.7687454
271,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-ap_desktop-Echo_Cancelling_Speakerphone_P2418HZm-pid_900128-UHNRfFK07keQuKo5btGqmQ--TwoSpeakersNoise1--Baby-mic.wav,10.0,16000,1,1.7591032,2.0857818,2.917433,1.7988639766954486,2.1863264033979215,3.1778683462614197,2.597364
272,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900051-euMhj96CP0u9lsDgoa0EkQ--TwoSpeakersNoise1--Blender-mic.wav,10.0,16000,1,1.5602429,2.0105972,2.8605175,1.621705644093162,2.1204004107081977,3.129582420590663,2.456523
273,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-mt_A58GP5CIF6DJ5_Fan_Neighbor_clip_3_subset5.wav,23.061375,16000,14,3.6420388,3.8942199,4.2430277,3.2087366220117457,3.4838376420210566,4.058210919309432,3.8474598
274,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-sa_104153d8-4867-4da3-89b7-23d0e1c55f53_uploaded.wav,24.576,16000,15,2.441244,2.8392498,3.3115404,2.364997693276596,2.7941475347163673,3.4830471873306172,3.2026067
275,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-sa_59a387c5-a729-4ca8-8933-b160674a5762_uploaded.wav,33.024,16000,24,3.3062828,3.851793,3.6120114,2.993016493876343,3.4605692828839314,3.6910932943273416,3.4148848
276,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-ap_desktop-Desktop_Mic_MSFT_LifeCam_HD-3000-pid_900083-KVbGTrqdIU0FIbN1ZuX68g--TwoSpeakersNoise2--Blender-mic.wav,10.0,16000,1,2.314668,2.5114214,3.806313,2.2654393729354707,2.5416501925334094,3.8212815017928827,2.886509
277,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-mt_A2HWF3DPE0MDCN_RunningWater_NoNeighbor_clip_4_subset2.wav,29.282,16000,20,3.0050333,3.3804963,3.5860584,2.7857475495040567,3.1712452952781525,3.678239617196114,3.364002
278,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-ap_desktop-Echo_Cancelling_Speakerphone_EPOS_EXPAND_20-pid_900077-kNnkiThALk2BlCVfGoOXSg--TwoSpeakersNoise1--Typing-mic.wav,10.0,16000,1,2.539926,3.2227874,3.0374873,2.4427150544292457,3.0675787333941744,3.2769223971450607,3.5665588
279,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-ap_desktop-Echo_Cancelling_Speakerphone_Plantronics_P610-pid_900123-7DqrcOKEG06HzoBRBVuf4A--TwoSpeakers-mic.wav,10.0,16000,1,3.6755307,4.091688,4.132812,3.2318572526900278,3.5946736550497334,4.005367975218421,3.704739
280,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900081-PP0Eibawp0KhHKWYBl7qKQ--TwoSpeakers-mic.wav,10.0,16000,1,2.3261242,3.015099,2.8934867,2.27462104900819,2.922814386667935,3.1576567753079092,2.8548226
281,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-ap_desktop-Echo_Cancelling_Speakerphone_Plantronics_P610-pid_900120-DJk7Z90tpUS6H1RCtdT5hw--TwoSpeakersNoise2--Kids-mic.wav,10.0,16000,1,3.253574,3.5520506,4.084978,2.959010778167836,3.2822377845297734,3.980153380812742,3.528383
282,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900067-ZTexrSugp0CuPqLXYA3wVw--SpeechNoise2--Traffic-mic.wav,10.0,16000,1,2.044605,2.387889,3.2922409,2.043851681563166,2.4416591525535676,3.474541616339428,2.8369362
283,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-mt-win_767bBBIIL0OuMlgQoL09Lg---02-01-15-34-36--SpeechNoise1--Kitchen_utensils_mic.wav,29.42925,16000,20,2.8538156,3.1434639,3.7336457,2.674831438501772,3.0066451875028894,3.7739040476252463,3.3910232
284,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-mt_A3OK13TYU0OUUQ_NoNoise_Neighbor_clip_3_subset2.wav,41.912625,16000,32,2.6147757,2.8886552,3.5754588,2.499043346191156,2.8300270788451694,3.67017779874467,3.1071537
285,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/lk-p232_sample_2-mixed_7ch.wav,360.456125,16000,351,2.7815423,3.1824427,3.895964,2.6111738389894303,3.0227417623411292,3.856264924692615,3.076459
286,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/lk-p243_sample_2-mixed_7ch.wav,361.026875,16000,352,2.6651146,3.0641475,3.8698938,2.526735036099515,2.9424423635793713,3.837587863594645,3.0536585
287,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-ap_mobile-Logitech_ZONE_TRUE_WIRELESS_BT-pid_900042-mobile-d983f334-1842-42b5-83a5-36805a116dc1-TalkWithBackgroundNoise-mic.wav,10.0,16000,1,3.8763847,4.1117454,4.4820285,3.3532696596465406,3.605343572969454,4.171192971447827,3.8247073
288,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/lk-p247_sample_2-mixed_7ch.wav,361.951625,16000,352,2.8854587,3.2731078,3.8987134,2.687178650392071,3.0861866689915702,3.8576987909577927,3.1767604
289,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-mt-and_mobile--b8b33b8--A3S10B7I20LGTN--005--TwoSpeakers--No_Noise--Regular--5--48000--Type_15--mic.wav,30.96,16000,21,3.5180402,3.741739,4.206474,3.1279396101984327,3.3912814651595484,4.039626984928218,3.6142044
290,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900051-euMhj96CP0u9lsDgoa0EkQ--TwoSpeakers-mic.wav,10.0,16000,1,2.0325854,2.6898322,2.617895,2.0337601115675312,2.681537758814067,2.9141775229270244,3.157627
291,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-sa_9d9f05be-e43c-4708-987a-159ddad6cd08_uploaded.wav,38.384,16000,29,3.6808898,3.9001205,4.2966456,3.2308261797135045,3.484070023952706,4.0834470949598884,3.6750183
292,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-ap_desktop-Desktop_Mic_MSFT_LifeCam_HD-3000-pid_900083-KVbGTrqdIU0FIbN1ZuX68g--Talk-mic.wav,10.0,16000,1,3.8344033,4.0755315,4.391578,3.328343968663905,3.586029586079493,4.1313245394272196,3.773105
293,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-ap_desktop-Echo_Cancelling_Speakerphone_P2418HZm-pid_900122-00RUTexyKEaW0VCzjL9QYg--SpeechNoise1--Airport-mic.wav,10.0,16000,1,2.6833642,3.1074834,3.41585,2.552020923529671,2.98810325427355,3.5642704682274067,3.0878253
294,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900062-SSmSbdwUh0y4MC3HNWS62w--SpeechNoise2--Fire_Alarm-mic.wav,10.0,16000,1,3.4023895,3.718851,4.271536,3.0579885547295746,3.3840330770684988,4.075085597358067,3.1631222
295,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-sa_e7db5912-0968-4e16-9ede-92f875bff73f_uploaded.wav,26.06,16000,17,3.495104,3.8558586,4.228459,3.1164938149037265,3.463308047480648,4.049236787303146,4.0188456
296,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-sa_af9e53da-55b3-408e-a0f3-3b4b4b78b544_uploaded.wav,23.1786875,16000,14,2.316647,2.7492545,3.0763938,2.2656134518825355,2.725211314915303,3.3015162317382867,2.847088
297,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-sa_ba795b9c-84c3-428d-b19b-e7e61541035a_uploaded.wav,26.496,16000,17,3.1043737,3.4848025,3.6076503,2.8551156221052545,3.2387904771626794,3.690299536192518,3.4335597
298,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900062-SSmSbdwUh0y4MC3HNWS62w--TwoSpeakers-mic.wav,10.0,16000,1,2.7085998,3.2985065,3.3854194,2.570963539963214,3.1185549906377052,3.5425540179824084,3.122796
299,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-ap_mobile-Jabra_Evolve_65_USB_USB-pid_900053-mobile-0070467b-afc2-44be-9802-86fb8fc3d79b-TwoSpeakers-mic.wav,10.0,16000,1,2.5660284,4.0462384,2.1675215,2.462813342181262,3.5702455497862893,2.4732328020948113,3.5158637
300,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-ap_mobile-Jabra_Evolve_65_USB_USB-pid_900053-mobile-0070467b-afc2-44be-9802-86fb8fc3d79b-TwoSpeakersWithBackgroundNoise-mic.wav,10.0,16000,1,2.1105351,3.6248033,1.858189,2.098858251390641,3.327211996019944,2.139433859261299,3.042486
301,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-sa_c5281eb3-4063-4f29-8330-7c87829d3172_uploaded.wav,27.776,16000,18,2.1230597,3.37868,2.087835,2.1042680639116482,3.170221565941151,2.37616524385466,3.4711716
302,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-mt-and_mobile--f616cb4--ABJWQGIXLD08J--005--TwoSpeakers--No_Noise--Regular--5--48000--Type_15--mic.wav,25.2,16000,16,3.6951709,4.011049,4.134126,3.2436984291591955,3.550339861132659,4.005773788278247,3.6804988
303,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-ap_mobile-Plantronics_Blackwire_C3210_USB-pid_900053-mobile-23710419-1b4d-4651-9623-962593d3b6e4-TwoSpeakers-mic.wav,10.0,16000,1,2.6788611,4.0786343,2.3457744,2.548631770760353,3.587693021989642,2.6541407303427587,3.510253
304,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-sa_31e0253c-91f6-47b1-a682-b7891758b644_uploaded.wav,20.709375,16000,11,3.1542935,3.5823627,3.6766036,2.889830983158849,3.298466456856033,3.737439025685837,3.1026766
305,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-mt-and_mobile--eed536c--AENYI38BKY5MT--005--TwoSpeakers--No_Noise--Regular--6--48000--Type_15--mic.wav,22.56,16000,13,2.847832,3.0710797,3.8841255,2.673556870063955,2.9620145498375345,3.8664438538878696,3.5198228
306,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-mt_A2HWF3DPE0MDCN_NoNoise_Neighbor_clip_1_subset2.wav,39.7358125,16000,30,3.0152538,3.507488,3.4674475,2.7911869414340114,3.2521152273234253,3.582291927180351,3.1103876
307,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-ap_mobile-Logitech_ZONE_TRUE_WIRELESS_BT-pid_900042-mobile-d983f334-1842-42b5-83a5-36805a116dc1-TwoSpeakers-mic.wav,10.0,16000,1,2.1858451,3.7242913,1.898335,2.160970877436567,3.3872744680103217,2.1841780877070485,3.3023975
308,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-ap_desktop-Echo_Cancelling_Speakerphone_EPOS_EXPAND_20-pid_900117-CWjRg4XHh00f0e1ohLmSnA--Talk-mic.wav,10.0,16000,1,3.3071678,3.574988,4.0982156,2.9950015476650624,3.296513093860299,3.9871915245032437,3.782153
309,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-sa_6e892a68-c59e-492d-adf5-d509559cd27c_uploaded.wav,29.9306875,16000,20,2.6348612,3.5161645,2.666211,2.514909945292799,3.2587843374902628,2.956929067241601,3.4906738
310,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-ap_desktop-Echo_Cancelling_Speakerphone_EPOS_EXPAND_20-pid_900077-kNnkiThALk2BlCVfGoOXSg--SpeechNoise2--Typing-mic.wav,10.0,16000,1,3.2260358,3.4880335,3.9836226,2.9403665208222516,3.241928542024377,3.9247350503412584,3.5634642
311,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/lk-p288_sample_0-mixed_7ch.wav,361.909875,16000,352,2.5395298,2.9759493,3.8330934,2.431571839458159,2.8808844735737167,3.815279328854763,3.0118833
312,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-sa_679813de-c972-4be1-a1ff-b61089a040a4_uploaded.wav,39.509375,16000,30,1.7816893,2.1053984,2.8618355,1.8181736031471831,2.2026261658884114,3.1281937802775035,2.552891
313,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900116-osmy1O3s0EmaR0A4gvS1Fg--Talk-mic.wav,10.0,16000,1,2.6943269,3.1536438,3.7444623,2.5602604513401626,3.020188248149059,3.783246174364696,3.1329026
314,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-ap_mobile-Poly_Blackwire_5220_USB-pid_900004-mobile-996f64a0-fe0b-4d40-96a6-e18254148503-TwoSpeakers-mic.wav,10.0,16000,1,2.5236897,3.1767752,3.2273324,2.4301668891672135,3.0361316989508063,3.4258128393740948,3.3457494
315,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-ap_desktop-Echo_Cancelling_Speakerphone_Plantronics_P610-pid_900120-DJk7Z90tpUS6H1RCtdT5hw--TwoSpeakers-mic.wav,10.0,16000,1,3.835341,4.126513,4.3023252,3.328903314451088,3.613156397581505,4.089872023929579,3.6247926
316,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-mt-and_mobile--a201734--A2BOJK59PWBNXP--005--TwoSpeakers--No_Noise--Regular--6--48000--Type_15--mic.wav,18.96,16000,9,2.0182986,2.2793956,3.4150615,2.020368002420946,2.347591815108424,3.557843617120851,3.2303007
317,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-ap_desktop-Desktop_Mic_MSFT_LifeCam_HD-3000-pid_900083-KVbGTrqdIU0FIbN1ZuX68g--TwoSpeakers-mic.wav,10.0,16000,1,2.9591658,3.4643526,3.531006,2.7543697424505,3.226843121491214,3.644243020870589,3.5472171
318,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-sa_cb9b53a7-ecbc-449d-a3d0-c9d48fc78eba_uploaded.wav,24.576,16000,15,2.0523777,2.176602,3.3862936,2.0488131865042027,2.2618268443843133,3.5416041278625414,2.7448688
319,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-mt-win_O8DswbYqH0CO0WOcXONjGA--SpeechNoise1--AC_mic.wav,18.175875,16000,9,3.6394916,3.8671873,4.446643,3.2082957791931292,3.469329014827022,4.155211873857494,3.8772426
320,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-mt_A3OK13TYU0OUUQ_FanNoise_NoNeighbor_clip_4_subset2.wav,30.199375,16000,21,2.9008224,3.1462288,3.931998,2.711478220775882,3.0139869183811934,3.894933574355295,2.8228168
321,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-mt-and_mobile--73f3075--A2182AUQII1AXG--005--TwoSpeakers--No_Noise--Regular--6--48000--Type_15--mic.wav,17.16,16000,8,2.765198,3.0576649,3.7721906,2.6123975206057084,2.952223284191701,3.7995920982378837,3.5705354
322,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-lk-RPABS_csameroom_ff_person4_0.5_female_1m_202212182343560017-in.trim.wav,127.0,16000,118,2.4284785,3.0250208,2.5740004,2.308428004118008,2.8410595493120545,2.750828557205534,3.2144802
323,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-lk-RPABS_csameroom_mm_person5_0.5_male_1m_202212161553010019-in.trim.wav,119.4,16000,110,1.8644145,2.365003,2.2055318,1.8652422165812614,2.3481101826203212,2.446407042020984,3.1323295
324,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-sa_98faa9a2-c760-419e-94d7-6d1cc2a6a6ba_uploaded.wav,21.8346875,16000,12,2.5129273,2.9968915,3.1909447,2.4215088503725655,2.908620415511374,3.396414102289956,2.9117482
325,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-mt-and_mobile--5afd575--AYGM2YBXK5FQW--005--TwoSpeakers--No_Noise--Regular--5--48000--Type_15--mic.wav,23.28,16000,14,2.3516936,2.5663943,3.6947303,2.2947425689204977,2.5850143554920804,3.7507016138376565,3.5352466
326,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-ap_desktop-Echo_Cancelling_Speakerphone_Plantronics_P610-pid_900123-7DqrcOKEG06HzoBRBVuf4A--TwoSpeakersNoise2--Announcements-mic.wav,10.0,16000,1,2.8638635,3.2297025,3.7152665,2.6856127194097383,3.072274122802963,3.764942138966531,3.4100695
327,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900081-PP0Eibawp0KhHKWYBl7qKQ--TwoSpeakersNoise1--Typing-mic.wav,10.0,16000,1,1.8041369,2.3341398,2.8608694,1.8382398968129567,2.3973528335455625,3.1298835909310974,2.5936773
328,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900081-PP0Eibawp0KhHKWYBl7qKQ--TwoSpeakersNoise2--Squeaking_chair-mic.wav,10.0,16000,1,2.438966,2.9622386,3.2235434,2.364109731069281,2.884812663801346,3.4229340892642743,2.7013273
329,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-sa_ea639af0-aa2b-41be-9216-1b1d308f354a_uploaded.wav,24.416,16000,15,2.6970599,3.1205819,3.3179927,2.5605088901451003,2.9945446751994713,3.4913636725080823,3.2924912
330,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-mt-win_5i9kq2L0lkuNg2OYxgqmkQ--TwoSpeakers_mic.wav,33.599875,16000,24,2.8455148,3.580022,2.9959664,2.6690938819623033,3.298885490420313,3.2308850515187433,3.4132705
331,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-lk-RPABS_nextroom_ff_person2_0.5_secon_202301061059450013-in.trim.wav,130.94,16000,121,2.0448847,2.409396,3.1414359,1.993326622247583,2.3847348809487596,3.3301458132802106,2.9938946
332,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-mt-win_PQgdyCXftUCAvyKRlx5s4A--TwoSpeakersNoise1--Kids_mic.wav,28.799875,16000,19,2.4232101,3.2800195,2.5476317,2.3508353106956794,3.1041213069125417,2.8457313364596515,3.1053472
333,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-mt-win_8IWBCCJmq0a3W6jY3SyK0Q--TwoSpeakersNoise1--Announcements_mic.wav,26.16525,16000,17,1.7570235,2.7675896,1.8859655,1.796896690370399,2.7401033949830906,2.169374691307045,2.936612
334,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-sa_fc15c33e-e574-451c-88af-1d885c73f238_uploaded.wav,40.5546875,16000,31,2.5364022,3.6179903,2.386153,2.433279256945095,3.3143388569027055,2.684499011627472,3.1622217
335,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900067-ZTexrSugp0CuPqLXYA3wVw--Talk-mic.wav,10.0,16000,1,2.9540114,3.327132,4.1593504,2.750682499194251,3.1375756614085937,4.019097214575326,3.5160396
336,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900067-ZTexrSugp0CuPqLXYA3wVw--TwoSpeakers-mic.wav,10.0,16000,1,2.6074076,3.5253918,2.6707933,2.4944856278329595,3.2655353427741614,2.9624631618581247,3.444958
337,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-sa_7fe982e4-75bf-4244-8bb7-7b57c60200ad_uploaded.wav,38.0906875,16000,29,3.7298243,4.0633826,4.170894,3.262292773989125,3.5779406364547732,4.0154832817374695,3.963897
338,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-sa_4cec2587-98a1-4a13-8fef-4b1189196fb1_uploaded.wav,23.573375,16000,14,3.132927,3.5755975,3.6759713,2.8753171800597004,3.29654891581558,3.7350558870441577,3.743301
339,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-mt-win_ypDUTCRp0UWFxi6aiNrYVQ--SpeechNoise1--Radiators_mic.wav,20.7465625,16000,11,2.23667,2.4585826,3.5312507,2.2015597375141356,2.4977632173745543,3.64363456543776,3.3751493
340,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-ap_desktop-Echo_Cancelling_Speakerphone_EPOS_EXPAND_20-pid_900117-CWjRg4XHh00f0e1ohLmSnA--TwoSpeakers-mic.wav,10.0,16000,1,2.9015808,3.4211087,3.4088886,2.7129713106752575,3.199052516587333,3.5593240877834806,3.7889807
341,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-mt-win_0BZq3LcM1kOXnMcRcz3jSQ--TwoSpeakers_mic.wav,30.335875,16000,21,3.5976887,3.8554635,4.195382,3.1831515845100458,3.4633280305463883,4.037160880665329,3.3440533
342,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-ap_desktop-Echo_Cancelling_Speakerphone_P2418HZm-pid_900128-UHNRfFK07keQuKo5btGqmQ--TwoSpeakersNoise2--Baby-mic.wav,10.0,16000,1,2.2570853,2.634575,3.277731,2.2190204756268352,2.6387832766859094,3.4637448701563924,3.2543747
343,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-lk-RPABS_csameroom_fm_person1_0.5_male_1m_202212191127510019-in.trim.wav,122.42,16000,113,1.6819006,2.1094425,2.2161407,1.7004977894394653,2.1032379027324155,2.456514625665734,2.878933
344,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-mt-win_mL0M7JFd1EabCGrg8j3xVg---02-01-14-01-00--TwoSpeakers_mic.wav,29.6105625,16000,20,3.2251709,3.8597465,3.4220002,2.9379819824298883,3.466019381082486,3.551235581363372,3.5934222
345,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-ap_mobile-Logitech_ZONE_TRUE_WIRELESS_BT-pid_900052-mobile-bdc7698c-6ce2-4e33-aefd-bd310710efaa-TwoSpeakers-mic.wav,10.0,16000,1,2.8367329,3.836827,2.6770692,2.6658142644049394,3.4532104265132006,2.968142895039154,3.7208507
346,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-ap_desktop-Echo_Cancelling_Speakerphone_P2418HZm-pid_900122-00RUTexyKEaW0VCzjL9QYg--TwoSpeakersNoise2--Airport-mic.wav,10.0,16000,1,2.319459,2.6908274,3.1016436,2.269281324283386,2.682303046735344,3.3283002110146294,3.3046877
347,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-sa_a2067154-5205-46e1-b1ed-7fa136796eb7_uploaded.wav,37.056,16000,28,3.2244234,3.6177359,3.8046446,2.93602994487369,3.3208690785781285,3.810871508124636,3.7179766
348,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-ap_mobile-Sennheiser_CX_TWS_BT-pid_900053-mobile-f47e6000-0add-4f72-b7d2-cade802c35d8-TwoSpeakers-mic.wav,10.0,16000,1,2.35497,3.8967528,2.0765178,2.2976610041416863,3.487453783089616,2.3776473628627097,3.0962374
349,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-sa_addeeb8f-e842-4a7f-a1ec-cb107cb4ec3d_uploaded.wav,32.373375,16000,23,2.85419,3.1312382,3.765192,2.6759882073859242,3.00006230802652,3.795029906672432,3.454349
350,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-sa_dbe61655-cde1-4150-9423-5471c5710636_uploaded.wav,28.565375,16000,19,2.3177288,3.0650792,2.7050376,2.2668794623098742,2.9565709940431293,2.9833937087358464,3.1982884
351,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-ap_mobile-Moto_G_Stylus_UNK-pid_900017-mobile-f90f1976-6c62-410c-bed6-b2ee6530dd74-TalkWithBackgroundNoise-mic.wav,10.0,16000,1,2.9751396,3.3696215,3.6460454,2.7657739664563508,3.165554783248475,3.720647646839372,2.9743137
352,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-sa_ab590a93-6da7-40a1-a3ec-f3b9efd198c8_uploaded.wav,34.496,16000,25,1.9994204,2.6760597,2.6536217,2.0052403149391695,2.669303174972077,2.9438172393921005,3.2055974
353,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-sa_79f648b6-0c25-41a1-a2fc-7debf874ba54_uploaded.wav,21.582125,16000,12,3.5912144,3.8919635,4.0665007,3.1767744109940645,3.482565382157383,3.966715507922961,4.084916
354,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/lk-p246_sample_1-mixed_7ch.wav,363.47575,16000,354,2.6496785,3.0634158,3.773942,2.5100114837780705,2.9349217131175056,3.773838606643884,3.0634737
355,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-mt-and_mobile--a74a759--A3785TR8D5I81Q--005--TwoSpeakers--No_Noise--Regular--5--48000--Type_15--mic.wav,21.0,16000,12,2.2515476,3.6106617,2.1194184,2.21070912327936,3.318278087760593,2.407193967504258,3.0942063
356,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900062-SSmSbdwUh0y4MC3HNWS62w--Talk-mic.wav,10.0,16000,1,3.2023056,3.5164442,4.0488186,2.9242179501307106,3.2599026697852382,3.9606927910507714,3.7003481
357,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-mt-and_mobile--bfa1bfa--A1P9IF475VLU2C--005--TwoSpeakers--No_Noise--Regular--6--48000--Type_15--mic.wav,31.68,16000,22,2.964183,3.269363,3.785642,2.757596895860678,3.098840828599324,3.806126418450831,3.6296728
358,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-sa_75cab439-6051-43c2-b7df-430b35313d10_uploaded.wav,40.7466875,16000,31,3.1441925,3.6768405,3.4745233,2.8819302379789735,3.357410020643298,3.5946282491251442,3.31612
359,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-lk-RPABS_csameroom_ff_person1_0.5_female_1m_202212191124050017-in.trim.wav,125.96,16000,116,1.7494155,2.1948764,2.2218351,1.7593304141817694,2.185711994707796,2.4718595933732783,3.0289266
360,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/lk-p236_sample_2-mixed_7ch.wav,363.09975,16000,354,2.8096795,3.1886284,3.899963,2.6326798404868175,3.027807305203242,3.8565849184390637,3.0662618
361,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/spns-lk-RPABS_sameroom_mm_person3_0.5_secon_2m_202212161520030007-in.trim.wav,127.84,16000,118,2.2928581,2.8203819,2.9187522,2.2415124199240615,2.76404055323924,3.1686795161982575,3.2500782
362,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/lk-p229_sample_1-mixed_7ch.wav,360.9765,16000,351,2.7355866,3.1501698,3.8145874,2.577505462960419,3.0001105004945643,3.8078484009367877,3.0814066
363,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-df-7/lk-p280_sample_1-mixed_7ch.wav,361.887125,16000,352,2.758847,3.132612,3.9492793,2.599982562884524,2.996045870749142,3.892135890070495,3.05052


==> assets/fb2-mvdr-c1-i1-3_dnsmos5.csv <==
,filename,len_in_sec,sr,num_hops,OVRL_raw,SIG_raw,BAK_raw,OVRL,SIG,BAK,P808_MOS
0,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900051-euMhj96CP0u9lsDgoa0EkQ--SpeechNoise1--Blender-mic.wav,10.0,16000,1,2.5215828,2.9828668,3.830281,2.4285359608645476,2.899698240984864,3.835749854104235,2.5799525
1,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-ap_mobile-Microsoft_Comp_Surface_HeadPhones_BT-pid_900042-mobile-6a75eadd-cfe3-4d28-9dd9-fe8c5d01a969-TwoSpeakersWithBackgroundNoise-mic.wav,10.0,16000,1,2.364435,3.3736274,2.3922422,2.3051964184542375,3.168177011880845,2.6999257045480043,3.057757
2,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-ap_mobile-Microsoft_Comp_Surface_HeadPhones_BT-pid_900042-mobile-ec91886c-d4c8-47fd-9018-79dca706301b-TwoSpeakers-mic.wav,10.0,16000,1,2.3995862,3.2177508,2.5927138,2.3330754855136147,3.0641538019760954,2.8909333914507975,3.236417
3,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-ap_desktop-Echo_Cancelling_Speakerphone_Plantronics_P610-pid_900123-7DqrcOKEG06HzoBRBVuf4A--SpeechNoise1--Announcements-mic.wav,10.0,16000,1,3.3291178,3.872633,3.7602155,3.0096297962736482,3.4737435128799365,3.793029310920261,3.1234791
4,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-ap_mobile-Logitech_ZONE_TRUE_WIRELESS_BT-pid_900052-mobile-bdc7698c-6ce2-4e33-aefd-bd310710efaa-TwoSpeakersWithBackgroundNoise-mic.wav,10.0,16000,1,2.5451787,3.2603426,2.8842726,2.446766868380447,3.092982325100892,3.149839442319732,3.0681193
5,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-sa_a9766e3f-226a-42a3-b01a-275f4c41fa28_uploaded.wav,20.1386875,16000,11,2.3881514,3.500848,2.297852,2.322202997657109,3.2492484032367095,2.602030770976153,3.6554706
6,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-ap_desktop-Echo_Cancelling_Speakerphone_P2418HZm-pid_900128-UHNRfFK07keQuKo5btGqmQ--SpeechNoise1--Baby-mic.wav,10.0,16000,1,2.2651665,2.6511207,3.4399781,2.2255620138515675,2.6516390934449263,3.581315977457069,2.860918
7,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-mt_A2HWF3DPE0MDCN_FanNoise_NoNeighbor_clip_2_subset2.wav,21.986375,16000,12,2.952356,3.2310045,3.8005347,2.747500835763287,3.0695365922893463,3.815484909118647,3.3418033
8,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-sa_dae85130-9ca2-4767-a2c1-9f258875888a_uploaded.wav,24.288,16000,15,2.2724488,2.6542737,3.23717,2.230901121032859,2.653377670219464,3.4303841717881505,2.9423928
9,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-mt-win_viQW574zTkasMD34aUyxVA--SpeechNoise1--Vacuum_cleaner_mic.wav,24.2344375,16000,15,4.1316643,4.2958283,4.534,3.499611390772156,3.7000210905049253,4.192865201881568,3.6211019
10,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900067-ZTexrSugp0CuPqLXYA3wVw--TwoSpeakersNoise2--Traffic-mic.wav,10.0,16000,1,2.298757,2.5506775,3.7261,2.252658060034817,2.572888662888192,3.771760298191933,2.8565392
11,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900062-SSmSbdwUh0y4MC3HNWS62w--TwoSpeakersNoise2--Fire_Alarm-mic.wav,10.0,16000,1,2.4628577,3.2123094,2.7862034,2.3828358782567807,3.060448791289009,3.065251830741762,2.6218967
12,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900067-ZTexrSugp0CuPqLXYA3wVw--SpeechNoise1--Traffic-mic.wav,10.0,16000,1,2.3907247,2.9215422,3.4742143,2.326063004669537,2.855236075124034,3.6052392417369115,2.7032535
13,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-ap_mobile-Google_Pixel_4a_(5G)_UNK-pid_900001-mobile-670a9ed8-286e-4dbe-8d5d-f5a1868ef1ef-TalkWithBackgroundNoise-mic.wav,10.0,16000,1,2.977584,3.2921526,4.001255,2.7675159628946715,3.1143144051031166,3.934570366427705,3.5381045
14,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-ap_desktop-Echo_Cancelling_Speakerphone_Plantronics_P610-pid_900123-7DqrcOKEG06HzoBRBVuf4A--Talk-mic.wav,10.0,16000,1,3.841287,4.139136,4.4585185,3.332447334924561,3.61980547522728,4.161037522492741,3.8405006
15,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-mt_A58GP5CIF6DJ5_NoNoise_Neighbor_clip_2_subset5.wav,27.4186875,16000,18,3.1934564,4.0854144,2.9803092,2.9175381358055987,3.5910648690206997,3.2267322460986665,3.571646
16,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-mt-and_mobile--b8b33b8--A3S10B7I20LGTN--003--TwoSpeakersWithBackgroundNoise--No_Noise--Regular--4--48000--Type_15--mic.wav,32.88,16000,23,2.5797322,3.470442,2.5871215,2.472484807990522,3.2305208855924077,2.882491970208268,3.2466102
17,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-ap_desktop-Echo_Cancelling_Speakerphone_EPOS_EXPAND_20-pid_900083-wt2HH7hyvkCg5F3BCfjOBQ--TwoSpeakers-mic.wav,10.0,16000,1,2.528178,2.7616313,3.7314165,2.433639167779009,2.736325092296989,3.775094976160764,3.239562
18,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-sa_2c7280ec-904a-467d-b57f-4f24e29904cf_uploaded.wav,25.166,16000,16,2.38397,3.28659,2.521246,2.31978597170689,3.1095896241463854,2.8165692917679004,3.5128706
19,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-ap_mobile-Logitech_ZONE_TRUE_WIRELESS_BT-pid_900042-mobile-a7bf5478-2868-45ad-b9cd-61ff7810f82c-TalkWithBackgroundNoise-mic.wav,10.0,16000,1,2.5067852,3.5750887,2.5863996,2.417064333710541,3.296575664652703,2.8850786222190172,3.063324
20,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-mt-win_UJCIp50XakmA1xnF7tqi9Q--SpeechNoise1--Kitchen_utensils_mic.wav,27.007875,16000,18,3.6918979,4.016529,4.2349467,3.2417440409348437,3.5540078542930202,4.056293218206064,2.955199
21,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-mt-and_mobile--fb30c8d--A1DES5ILM2W3L5--005--TwoSpeakers--No_Noise--Regular--5--48000--Type_15--mic.wav,22.2,16000,13,2.473381,2.6806853,3.7789257,2.3899905155376238,2.673603656536674,3.8021358929621205,3.5014508
22,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900060-vHLyopgi3EeienY33x00nQ--Talk-mic.wav,10.0,16000,1,2.6514342,3.0365138,3.9341257,2.52792985305638,2.9380760151491727,3.8966884250906455,3.254748
23,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-sa_91e316bd-3e36-46a2-b01e-54d5e9ca6709_uploaded.wav,23.3386875,16000,14,3.4419754,4.1367006,3.292959,3.0830246377930806,3.618401863630381,3.4683100564334532,3.651508
24,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-mt-and_mobile--fb30c8d--A1DES5ILM2W3L5--005--TwoSpeakers--No_Noise--Regular--6--48000--Type_15--mic.wav,21.48,16000,12,2.2272294,2.6277518,3.3149326,2.194131054608437,2.6326596648848466,3.4883315040979292,3.2827682
25,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-ap_mobile-Google_Pixel_4a_(5G)_UNK-pid_900001-mobile-670a9ed8-286e-4dbe-8d5d-f5a1868ef1ef-TwoSpeakers-mic.wav,10.0,16000,1,2.6384892,3.0493133,3.986441,2.5181236299369747,2.9471610463310705,3.9263126077254995,3.1305277
26,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-mt-and_mobile--bfa1bfa--A1P9IF475VLU2C--005--TwoSpeakers--No_Noise--Regular--5--48000--Type_15--mic.wav,38.04,16000,29,2.8551438,3.2459543,3.728161,2.653626102204746,3.0532400918208675,3.769289425336447,3.1290286
27,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-ap_desktop-Echo_Cancelling_Speakerphone_Plantronics_P610-pid_900120-DJk7Z90tpUS6H1RCtdT5hw--SpeechNoise1--Kids-mic.wav,10.0,16000,1,3.6494079,3.936279,4.186832,3.2156653274306364,3.5097101329379283,4.033118927097333,3.653707
28,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-lk-RPABS_sameroom_ff_person2_0.5_secon_1m_202301061037130003-in.trim.wav,143.4,16000,134,2.5173762,3.3436625,2.7783055,2.4181945716106235,3.1437938833623407,3.0022153479388485,3.3346794
29,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-ap_desktop-Echo_Cancelling_Speakerphone_EPOS_EXPAND_20-pid_900077-kNnkiThALk2BlCVfGoOXSg--SpeechNoise1--Typing-mic.wav,10.0,16000,1,3.5679727,3.8144786,4.25833,3.1645959848191283,3.4402854925587585,4.068666986677066,3.9133668
30,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-ap_desktop-Echo_Cancelling_Speakerphone_Plantronics_P610-pid_900123-7DqrcOKEG06HzoBRBVuf4A--TwoSpeakersNoise1--Announcements-mic.wav,10.0,16000,1,2.6444669,3.0866783,3.4078228,2.5226547033408804,2.9735251364002773,3.5585657067685754,3.2172954
31,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-ap_mobile-Logitech_ZONE_TRUE_WIRELESS_BT-pid_900042-mobile-a7bf5478-2868-45ad-b9cd-61ff7810f82c-TwoSpeakers-mic.wav,10.0,16000,1,2.7659101,3.510641,2.9983678,2.613662258033602,3.256242326538998,3.245062674740042,3.5003176
32,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900116-osmy1O3s0EmaR0A4gvS1Fg--TwoSpeakers-mic.wav,10.0,16000,1,2.3110876,2.847256,3.0409436,2.2625662534450868,2.800530399767735,3.2797179480553496,3.018878
33,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-mt_A58GP5CIF6DJ5_NoNoise_Neighbor_clip_1_subset5.wav,24.040875,16000,15,3.316463,3.6810358,3.773754,3.0009078276216417,3.3604424326529574,3.7998194629670397,3.508361
34,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-sa_e38ac967-22bb-4bf2-ab56-e1b0990f0257_uploaded.wav,22.2826875,16000,13,2.972878,3.914666,2.8874,2.7524779316297936,3.495430585776677,3.111298575827999,3.726824
35,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-sa_28226df7-c840-4b95-b8aa-2bc847f1a40f_uploaded.wav,23.12675,16000,14,2.0393717,2.6985123,2.5425396,2.0389163389596594,2.6824636182109374,2.8363594863866384,2.9379818
36,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900060-vHLyopgi3EeienY33x00nQ--TwoSpeakers-mic.wav,10.0,16000,1,1.3689183,1.695806,3.5912983,1.4462094613757328,1.8340655317805787,3.684721381974841,2.5636842
37,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-ap_desktop-Echo_Cancelling_Speakerphone_EPOS_EXPAND_20-pid_900117-CWjRg4XHh00f0e1ohLmSnA--SpeechNoise2--Fire_Alarm-mic.wav,10.0,16000,1,3.5942883,3.808141,4.2605357,3.1811971275673363,3.4366049257885103,4.069742306260306,3.600264
38,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-sa_603c74c9-c071-41a1-8b66-10bbd582894c_uploaded.wav,35.125375,16000,26,2.8861818,3.2896106,3.58964,2.7004162222917514,3.1115100525948094,3.6787581170601595,3.4213784
39,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-mt-and_mobile--3df94b5--A2TBSQTRSLDCGS--005--TwoSpeakersWithBackgroundNoise--Doorshutting--Regular--8--48000--Type_15--mic.wav,27.72,16000,18,2.8016078,3.171106,4.050258,2.6393316595229632,3.0311473708469343,3.9587674526037153,3.5170796
40,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-mt-win_yyNPW9fSWESchaxT1EiEFg--SpeechNoise1--Kitchen_utensils_mic.wav,24.94975,16000,15,2.1465907,2.7461376,4.0873775,2.1285598444774316,2.72407470147278,3.9811940916519353,2.6602402
41,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-lk-RPABS_csameroom_mf_person5_0.5_female_1m_202212161556230021-in.trim.wav,117.96,16000,108,1.9189085,2.4797473,2.4214253,1.9196930545315332,2.4568875489614674,2.6942697112914433,3.1028328
42,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-sa_5e655ba0-688f-477d-8d28-94dc4026d698_uploaded.wav,35.342,16000,26,2.6377873,3.3176105,2.9494154,2.5110542989786526,3.1299154652054475,3.1674973573553813,3.3706646
43,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-lk-RPABS_nextroom_mf_person3_0.5_secon_202212191114540013-in.trim.wav,120.86,16000,111,2.148599,2.5425906,3.4071145,2.0708859776465998,2.4780463487355977,3.5299978045598905,2.9977078
44,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-mt-and_mobile--ebcbca8--A1PZ4U7O4KG56Q--005--TwoSpeakers--No_Noise--Regular--6--48000--Type_15--mic.wav,21.48,16000,12,2.6763203,3.010549,3.670697,2.545822029962569,2.9180951210447765,3.7351811519379825,3.729245
45,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-mt-win_yyNPW9fSWESchaxT1EiEFg--TwoSpeakers_mic.wav,32.751625,16000,23,1.8917991,2.416678,3.7623007,1.9138848895982972,2.464788449750871,3.794083199382255,2.336776
46,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-sa_0f6d820c-435c-46c2-8114-d79980e6ad31_uploaded.wav,30.336,16000,21,2.8087003,3.6095798,2.7968807,2.644509969657554,3.317624243235951,3.069266549029145,3.7517452
47,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-lk-RPABS_csameroom_mm_person3_0.5_male_1m_202212161613110023-in.trim.wav,123.16,16000,114,2.104385,2.5195713,2.7749813,2.057115088338423,2.4732542809935256,3.0235246099781605,3.1097374
48,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-sa_a7e1289f-f6b4-43e5-8976-1872e4da92b8_uploaded.wav,27.8506875,16000,18,2.960506,3.3237152,3.7346456,2.7506154175222406,3.129727054982373,3.768171885443936,3.084654
49,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-mt-and_mobile--f616cb4--ABJWQGIXLD08J--003--TwoSpeakersWithBackgroundNoise--Kitchenutensils--Speechwithhigh-base--3--48000--Type_15--mic.wav,30.36,16000,21,3.4897606,3.9450212,3.820398,3.1139996617578443,3.5131586650987123,3.828171496309911,3.9103642
50,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-sa_beb97f0d-62fe-4aba-ad5f-5452cd35b029_uploaded.wav,29.391,16000,20,2.431865,3.0308073,3.136909,2.357646021583936,2.9337169857932364,3.3477465340614296,3.2834456
51,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-mt-and_mobile--a4ac736--A3EQ6C5226X6XN--003--TwoSpeakers--No_Noise--Throat-clear--1--48000--Type_15--mic.wav,26.64,16000,17,2.793572,3.821382,2.7725012,2.633550313769167,3.4421516876974065,3.0517444605473316,3.3863735
52,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-sa_ba7634b5-a43c-454b-9068-510245afebda_uploaded.wav,22.2694375,16000,13,2.6237895,3.2974486,3.1522257,2.505824141119358,3.1115010829704692,3.347538494299941,3.1360738
53,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-mt_A3OK13TYU0OUUQ_Typing_NoNeighbor_clip_2_subset2.wav,21.8,16000,12,2.530665,2.7354448,3.869057,2.4345924222572184,2.715469202325573,3.857011420235367,3.1423526
54,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-sa_cd3dd050-33a6-4834-98c6-d4ba9e948a46_uploaded.wav,28.416,16000,19,2.585778,3.592468,2.4746356,2.4743750685583445,3.306274420934179,2.7507616333869858,3.176783
55,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-ap_desktop-Echo_Cancelling_Speakerphone_P2418HZm-pid_900128-UHNRfFK07keQuKo5btGqmQ--Talk-mic.wav,10.0,16000,1,2.0440924,2.3333352,3.4212248,2.043421706659733,2.3966858496920493,3.5680808760815856,3.242092
56,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-sa_62e78e7f-2f03-49d8-9d97-a752674666ff_uploaded.wav,27.445375,16000,18,3.457134,3.9181755,3.7248518,3.09099270471656,3.4974374059514495,3.765569284312939,3.767973
57,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-ap_mobile-Microsoft_Comp_Surface_HeadPhones_BT-pid_900023-mobile-b8471efa-f281-4206-aaaf-14800b73798c-TwoSpeakersWithBackgroundNoise-mic.wav,10.0,16000,1,3.245691,4.0777493,3.1028092,2.9536843001286837,3.587218722837575,3.329223647264293,3.3579123
58,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-ap_desktop-Microphone_HD_Pro_Webcam_C920-pid_900133-vWbrXh6uWEOGNTKLSJvIwQ--SpeechNoise2--Traffic-mic.wav,10.0,16000,1,3.1061826,3.3174145,4.1615567,2.8580262703097468,3.13113416327053,4.0202302744185054,3.1139395
59,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-sa_40b9cad3-a50d-4891-8903-11a76c28418d_uploaded.wav,44.5226875,16000,35,2.5346928,3.709901,2.503051,2.437306964668149,3.376567857294765,2.8054147918399024,3.2809572
60,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-mt-and_mobile--ebcbca8--A1PZ4U7O4KG56Q--005--TwoSpeakers--No_Noise--Regular--5--48000--Type_15--mic.wav,27.96,16000,18,2.5568233,2.9357035,3.250521,2.4550734980421995,2.8645562683213477,3.442135004373712,3.2597575
61,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-ap_desktop-Echo_Cancelling_Speakerphone_EPOS_EXPAND_20-pid_900083-wt2HH7hyvkCg5F3BCfjOBQ--SpeechNoise2--Copy_machine-mic.wav,10.0,16000,1,2.732749,3.0246458,3.6992424,2.5890099228486765,2.9296275762960926,3.7548005570691174,2.9886045
62,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-sa_c151fe27-4f76-47b4-8327-8dfe35d13de9_uploaded.wav,27.317375,16000,18,2.3292062,2.9548247,2.837422,2.272066424526028,2.865492366730635,3.109080735516371,3.0529182
63,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-ap_desktop-Desktop_Mic_MSFT_LifeCam_HD-3000-pid_900083-KVbGTrqdIU0FIbN1ZuX68g--SpeechNoise1--Blender-mic.wav,10.0,16000,1,2.8841918,3.2352886,3.595155,2.70038192866013,3.076061286313531,3.6872780494128836,3.3585956
64,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-sa_a7c92f97-01f3-41eb-8a0d-23386ddb6fa6_uploaded.wav,27.7346875,16000,18,2.3036933,2.8461735,2.8398852,2.255760194103824,2.7978086648960456,3.111141438911141,2.9739883
65,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-mt-and_mobile--b8b33b8--A3S10B7I20LGTN--005--TwoSpeakers--No_Noise--Regular--6--48000--Type_15--mic.wav,29.28,16000,20,3.7343996,4.01209,4.2120504,3.2644546206817386,3.5485112258178373,4.038887827727729,3.5804133
66,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-ap_desktop-Echo_Cancelling_Speakerphone_Plantronics_P610-pid_900120-DJk7Z90tpUS6H1RCtdT5hw--TwoSpeakersNoise1--Kids-mic.wav,10.0,16000,1,3.8422396,4.108847,4.309132,3.3330147520273923,3.6038059720884963,4.093107280432489,3.5614173
67,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-ap_desktop-Microphone_HD_Pro_Webcam_C920-pid_900133-vWbrXh6uWEOGNTKLSJvIwQ--SpeechNoise1--Traffic-mic.wav,10.0,16000,1,2.4399724,2.8501902,3.4233096,2.364900071528966,2.802708789627766,3.569556747467651,2.9102092
68,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-ap_desktop-Echo_Cancelling_Speakerphone_EPOS_EXPAND_20-pid_900117-CWjRg4XHh00f0e1ohLmSnA--TwoSpeakersNoise2--Fire_Alarm-mic.wav,10.0,16000,1,2.8579612,3.2275753,3.5804167,2.681314023322551,3.070830616426945,3.6774865623308814,3.1404915
69,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-mt-and_mobile--ba126ae--AYPXZRCOAR34--005--TwoSpeakers--No_Noise--Regular--6--48000--Type_15--mic.wav,31.2,16000,22,2.9340367,3.4061043,3.3326805,2.736230334262765,3.189293685914463,3.5020427936365843,3.478939
70,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900116-osmy1O3s0EmaR0A4gvS1Fg--TwoSpeakersNoise1--Fire_Alarm-mic.wav,10.0,16000,1,2.1731198,2.630573,3.2074,2.1505294097981436,2.6356669898293026,3.4106264203612295,2.9516242
71,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-lk-RPABS_sameroom_fm_person1_0.5_secon_2m_202212191109220011-in.trim.wav,133.0,16000,124,2.4845383,3.225583,2.8250167,2.393770923900451,3.0650694376916343,3.0453645702901944,3.309609
72,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-sa_83d62078-d1c9-4f35-9d30-b37fd4fc0fcf_uploaded.wav,42.667375,16000,33,3.6104486,4.0447445,3.949392,3.1900389723509583,3.5690092031066407,3.899728134205628,3.976939
73,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-sa_8c28c0e2-923f-4e46-be9e-b28246c1fc34_uploaded.wav,30.4106875,16000,21,2.4739978,3.272987,2.6536553,2.3908741143977394,3.0976229305822955,2.9448920902903946,3.2838094
74,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-sa_a754af7d-5a45-4fdf-8d52-f59f695be66b_uploaded.wav,34.4746875,16000,25,2.3703105,3.003266,2.9331737,2.3064860421075406,2.9100572849595654,3.18659623532299,3.5760493
75,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900060-vHLyopgi3EeienY33x00nQ--TwoSpeakersNoise1--Airport-mic.wav,10.0,16000,1,1.5495017,1.8956941,3.5422032,1.6119842843692134,2.0178129322902154,3.6518327847435987,2.5790591
76,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-mt-and_mobile--a4ac736--A3EQ6C5226X6XN--003--TwoSpeakersWithBackgroundNoise--Firealarm--hmmormhm--3--48000--Type_15--mic.wav,23.4,16000,14,2.8814423,3.5273569,3.231023,2.6944942529585383,3.265853457441197,3.4088074752609896,3.1580884
77,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-ap_mobile-Plantronics_Blackwire_C3210_USB-pid_900053-mobile-23710419-1b4d-4651-9623-962593d3b6e4-TwoSpeakersWithBackgroundNoise-mic.wav,10.0,16000,1,2.4991841,3.3367229,2.7171094,2.4111602649187036,3.143917688575974,3.004135467538828,2.9632642
78,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-sa_dc94785a-a6bc-45d7-bc32-daa8e0f07c76_uploaded.wav,33.649375,16000,24,2.8958402,3.197021,3.7421463,2.7084641346765332,3.0494915334983808,3.779287945504452,3.4489598
79,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-sa_cf8dcc05-f8cb-4860-9341-f15cb16edd88_uploaded.wav,37.088,16000,28,2.7084162,3.2617218,3.2718072,2.5703935288198356,3.0920733925933757,3.4521482276954383,3.3901353
80,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-mt-and_mobile--544fb39--A1UN78WN3UI0DK--005--TwoSpeakers--No_Noise--Regular--5--48000--Type_15--mic.wav,25.68,16000,16,3.5942814,3.9572852,4.0785413,3.1787224075949974,3.519767296574784,3.9706665566167456,3.9717042
81,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-mt-win_OcV12R80GEeVIC7t35UJCA--SpeechNoise1--Other_mic.wav,24.3945625,16000,15,2.0999582,2.490045,2.8391721,2.087132225858371,2.5188068713139673,3.0990486213320088,2.8663561
82,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-ap_mobile-Microsoft_Comp_Surface_HeadPhones_BT-pid_900023-mobile-2e3c86f9-b35c-41a7-8654-ce5a18b5245c-TwoSpeakers-mic.wav,10.0,16000,1,2.2028127,3.3184671,2.219602,2.174859070778142,3.1318326870130506,2.526954363380591,3.3846111
83,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-sa_a80c4ecb-2cc3-4aca-9326-207e0526c0f5_uploaded.wav,33.6426875,16000,24,2.358757,3.261807,2.4746025,2.298021965620117,3.0937203653974095,2.769416794745855,3.296828
84,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/lk-p278_sample_0-mixed_7ch.wav,365.46475,16000,356,2.7776022,3.1757164,3.9597318,2.6075863592271475,3.01892007296497,3.889927788187005,3.025856
85,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900067-ZTexrSugp0CuPqLXYA3wVw--TwoSpeakersNoise1--Traffic-mic.wav,10.0,16000,1,2.4624777,2.900511,3.487787,2.382538610614534,2.839842425104516,3.6146380088342607,2.636577
86,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-lk-RPABS_sameroom_ff_person1_0.5_secon_2m_2202301061048090007-in.trim.wav,128.88,16000,119,2.1297135,2.7546277,2.7626452,2.1102355461500846,2.7027811551054377,3.0113057316497827,3.0405042
87,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-ap_desktop-Echo_Cancelling_Speakerphone_P2418HZm-pid_900122-00RUTexyKEaW0VCzjL9QYg--SpeechNoise2--Airport-mic.wav,10.0,16000,1,2.6162436,2.8858042,3.6385543,2.501218839458737,2.829033676302338,3.7157784238569143,3.3020806
88,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-mt-win_viQW574zTkasMD34aUyxVA--TwoSpeakersNoise1--Coffee_machine_mic.wav,26.3464375,16000,17,3.618976,3.9491308,4.059359,3.1956997389678627,3.5163323077358024,3.963139029374581,3.7720122
89,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-ap_desktop-Echo_Cancelling_Speakerphone_Plantronics_P610-pid_900129-6CEp0YTDG0KgRUWSBHqEMA--Talk-mic.wav,10.0,16000,1,3.3704696,3.7542462,3.9802675,3.037010955296384,3.4050331149756605,3.9228543613475377,3.6796336
90,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/lk-p228_sample_1-mixed_7ch.wav,362.997125,16000,353,2.6747499,3.080909,3.861516,2.533833144004082,2.9565940459273876,3.8347031046638875,3.0319288
91,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-sa_34143df8-ce8c-4cd3-aca2-17485b7f67b3_uploaded.wav,35.6266875,16000,26,2.7436807,3.6414647,2.8810635,2.5947356263676276,3.3366513074982906,3.139302242951028,3.3805542
92,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-mt-and_mobile--a201734--A2BOJK59PWBNXP--005--TwoSpeakers--No_Noise--Regular--5--48000--Type_15--mic.wav,25.08,16000,16,2.050441,2.358814,3.238544,2.0480546883659363,2.416908636655282,3.4236756546165887,3.2746854
93,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-ap_desktop-Desktop_Mic_MSFT_LifeCam_HD-3000-pid_900083-KVbGTrqdIU0FIbN1ZuX68g--TwoSpeakersNoise1--Blender-mic.wav,10.0,16000,1,2.4858494,2.7744424,3.721032,2.400783652243161,2.746009835315521,3.768574515216992,3.1893764
94,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-mt-win_oJNvYBNqqku4XP9BY32P3A--SpeechNoise1--Kitchen_utensils_mic.wav,24.75725,16000,15,3.5165088,3.8438344,4.072976,3.130866632140445,3.45684101749498,3.9694929508922607,3.5557663
95,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-ap_desktop-Echo_Cancelling_Speakerphone_EPOS_EXPAND_20-pid_900117-CWjRg4XHh00f0e1ohLmSnA--TwoSpeakersNoise1--Fire_Alarm-mic.wav,10.0,16000,1,2.7475963,3.2375772,3.2975006,2.6000659341714085,3.0776113300474446,3.478441676687203,3.0490127
96,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-sa_81503961-02a6-478a-9245-2bbdd9c23486_uploaded.wav,39.421375,16000,30,3.3902984,3.758246,3.8648658,3.0453442048913564,3.402655469564525,3.8477849522008643,3.8267367
97,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/lk-p231_sample_3-mixed_7ch.wav,360.932125,16000,351,2.5908768,3.0090642,3.7423842,2.4684254207498775,2.9005797759402823,3.758602229278696,2.951928
98,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-mt-and_mobile--1409f26--AUGK1PXH5GZ81--003--TwoSpeakers--No_Noise--Throat-clear--1--48000--Type_15--mic.wav,23.04,16000,14,2.9869137,3.3004048,3.766365,2.7738810561056275,3.1193521253328798,3.7966551049438455,3.5065992
99,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-ap_mobile-Google_Pixel_4a_(5G)_UNK-pid_900001-mobile-670a9ed8-286e-4dbe-8d5d-f5a1868ef1ef-TwoSpeakersWithBackgroundNoise-mic.wav,10.0,16000,1,2.1579256,2.5354917,3.5218205,2.1380335070380494,2.5608350634786565,3.6379920929122687,2.9683163
100,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-ap_desktop-Echo_Cancelling_Speakerphone_P2418HZm-pid_900122-00RUTexyKEaW0VCzjL9QYg--TwoSpeakers-mic.wav,10.0,16000,1,3.1209037,3.5061898,3.8337932,2.8682445538339754,3.2534308268567447,3.8378572637499824,3.4856796
101,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-ap_desktop-Echo_Cancelling_Speakerphone_EPOS_EXPAND_20-pid_900083-wt2HH7hyvkCg5F3BCfjOBQ--TwoSpeakersNoise1--Copy_machine-mic.wav,10.0,16000,1,1.861095,2.1220121,3.5165658,1.8876490212822885,2.217756188271073,3.6344061563676586,2.9144306
102,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-ap_mobile-Logitech_ZONE_TRUE_WIRELESS_BT-pid_900053-mobile-6b0ad56a-14c9-4dc7-8d37-994d5d168be7-TwoSpeakers-mic.wav,10.0,16000,1,2.765751,3.8164332,2.6814232,2.613544215533815,3.441419233753542,2.9720772063156704,3.2929096
103,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-sa_f51fbade-b3e1-4527-834b-cb2108123d90_uploaded.wav,34.8906875,16000,25,3.2453969,3.7280657,3.5909724,2.950388877506596,3.387940352871629,3.6756473561476453,3.7546992
104,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-ap_desktop-Microphone_HD_Pro_Webcam_C920-pid_900133-vWbrXh6uWEOGNTKLSJvIwQ--TwoSpeakersNoise1--Traffic-mic.wav,10.0,16000,1,2.0155065,3.0617087,2.0845022,2.0193872237628083,2.955933010515877,2.386121033037229,2.9721284
105,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-ap_desktop-Echo_Cancelling_Speakerphone_P2418HZm-pid_900128-UHNRfFK07keQuKo5btGqmQ--TwoSpeakers-mic.wav,10.0,16000,1,2.7518299,3.115831,3.7064812,2.6032130134073683,2.9939319084457665,3.7593903724728825,3.3582926
106,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-sa_fc2d1512-c9bb-45a2-b7e1-c10395a57953_uploaded.wav,41.8026875,16000,32,2.954404,3.5760038,3.3643076,2.7463326826024055,3.2961011106089955,3.503412834996688,3.1725435
107,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-sa_be14e1e6-d266-45f2-b932-dbaff93255fc_uploaded.wav,23.930125,16000,14,2.4385092,3.123104,2.716143,2.3597841966022637,2.997539327012819,2.984777083253256,3.2685726
108,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-mt-win_767bBBIIL0OuMlgQoL09Lg---02-01-15-34-36--TwoSpeakers_mic.wav,32.05325,16000,23,2.6583383,3.7088773,2.6182294,2.5233638888504233,3.3773876495994175,2.8636743176692505,3.3562815
109,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-ap_desktop-Echo_Cancelling_Speakerphone_Plantronics_P610-pid_900120-DJk7Z90tpUS6H1RCtdT5hw--SpeechNoise2--Kids-mic.wav,10.0,16000,1,3.5279126,4.1568813,3.6730623,3.139144357034105,3.6291076619434373,3.738085864199933,3.7023153
110,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-ap_desktop-Echo_Cancelling_Speakerphone_Plantronics_P610-pid_900120-DJk7Z90tpUS6H1RCtdT5hw--Talk-mic.wav,10.0,16000,1,3.9250658,4.1489787,4.492239,3.381874455182263,3.6249716399035146,4.17555820505369,3.8398623
111,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-ap_mobile-Logitech_ZONE_TRUE_WIRELESS_BT-pid_900001-mobile-9467b484-d1eb-4910-84f3-8ac4b8095b49-TwoSpeakersWithBackgroundNoise-mic.wav,10.0,16000,1,2.2681549,2.8565087,3.211638,2.2279787648322276,2.8073948437343046,3.41386403115012,2.5275064
112,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-ap_mobile-Microsoft_Comp_Surface_HeadPhones_BT-pid_900042-mobile-6a75eadd-cfe3-4d28-9dd9-fe8c5d01a969-TwoSpeakers-mic.wav,10.0,16000,1,2.8171659,3.928452,2.658933,2.651473485437877,3.5053237309608423,2.9517011082964424,3.5455546
113,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/lk-p225_sample_0-mixed_7ch.wav,361.918,16000,352,2.6028905,3.0035608,3.879296,2.474657299109974,2.894880606853739,3.8496741461429287,2.8767083
114,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-mt-win_0BZq3LcM1kOXnMcRcz3jSQ--TwoSpeakersNoise1--AC_mic.wav,29.42925,16000,20,2.866091,3.3533134,3.394789,2.686853233207433,3.154119519224803,3.5470432483590435,2.8621714
115,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-ap_desktop-Echo_Cancelling_Speakerphone_Plantronics_P610-pid_900123-7DqrcOKEG06HzoBRBVuf4A--SpeechNoise2--Announcements-mic.wav,10.0,16000,1,3.3024008,3.572779,4.07685,2.991816074742956,3.295142172760546,3.9758089053784573,3.6228552
116,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-mt_A2HWF3DPE0MDCN_NoNoise_Neighbor_clip_3_subset2.wav,33.496,16000,24,2.7054775,3.3128517,2.9826605,2.5672400736337453,3.123277737830965,3.2305493433219588,3.0015771
117,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-mt-win_ypDUTCRp0UWFxi6aiNrYVQ--TwoSpeakers_mic.wav,34.975875,16000,25,3.2809498,4.1621213,3.1366484,2.9762881004585093,3.630884181504232,3.3479710324777345,3.3777664
118,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-sa_9aa08b68-ebe9-469d-9645-00569a7d9dd8_uploaded.wav,31.413375,16000,22,2.4192288,3.4381466,2.3354564,2.347823052699557,3.2096563620409375,2.6417746688962125,3.4370332
119,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-mt-win_8IWBCCJmq0a3W6jY3SyK0Q--TwoSpeakers_mic.wav,26.239875,16000,17,1.8811685,3.034328,2.0157788,1.9035980615764865,2.934651747237332,2.310166289980223,3.0417461
120,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-lk-RPABS_sameroom_mm_person5_0.5_secon_2m_202212161533060013-in.trim.wav,119.16,16000,110,2.4934354,3.208349,2.8953955,2.3982433327594124,3.0533058712198295,3.1030724317605065,3.3850074
121,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-sa_1fce6036-3ceb-4f1c-8fb2-d2375c7b9462_uploaded.wav,44.485375,16000,35,1.9656514,2.3444846,3.069537,1.9760061332512069,2.403814000097395,3.28699857851881,2.4775505
122,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-mt-and_mobile--b8b33b8--A3S10B7I20LGTN--003--TwoSpeakersWithBackgroundNoise--No_Noise--Regular--3--48000--Type_15--mic.wav,76.92,16000,67,2.578352,2.955371,3.7990656,2.44984507034555,2.8534491208631407,3.790123413949415,2.7149267
123,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900060-vHLyopgi3EeienY33x00nQ--SpeechNoise2--Airport-mic.wav,10.0,16000,1,1.1050767,1.57531,2.7999713,1.1960698724658736,1.720057627320855,3.0772799284534003,2.5818174
124,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-mt-win_O8DswbYqH0CO0WOcXONjGA--TwoSpeakers_mic.wav,26.67725,16000,17,2.4604652,3.2980773,2.9200246,2.3778180877551995,3.1161718784380716,3.147317442452818,3.6953716
125,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-ap_desktop-Echo_Cancelling_Speakerphone_EPOS_EXPAND_20-pid_900083-wt2HH7hyvkCg5F3BCfjOBQ--SpeechNoise1--Copy_machine-mic.wav,10.0,16000,1,2.9899008,3.2055085,4.136318,2.776281780111241,3.0558111452323184,4.0071924810629325,2.9109461
126,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/lk-p272_sample_2-mixed_7ch.wav,361.987,16000,352,2.7327335,3.1334136,3.8666573,2.572636442053754,2.986234985159286,3.8415541443460732,3.07353
127,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-ap_mobile-Sennheiser_CX_TWS_BT-pid_900042-mobile-f2fd21e3-75ad-441e-b7a1-5042554885f0-TwoSpeakersWithBackgroundNoise-mic.wav,10.0,16000,1,2.7114964,3.3814611,3.0907154,2.573132259192853,3.1732970991666676,3.319625287526507,3.5849032
128,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/lk-p230_sample_3-mixed_7ch.wav,363.60625,16000,354,2.7372072,3.1489422,3.7938643,2.578057377068819,2.9974517172347186,3.7805154538744143,2.9973512
129,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-sa_64962814-03c8-40e8-a489-1ef16bb16f99_uploaded.wav,32.3074375,16000,23,2.6062243,3.6418474,2.5206482,2.492519099171134,3.3363228990269014,2.821664817582735,3.2551212
130,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-sa_32a6e0d6-09b7-47f1-9838-fe74003fb6ce_uploaded.wav,26.6963125,16000,17,2.360674,3.7768152,2.1762457,2.300278231580786,3.417667710039464,2.4783894959014128,2.8748817
131,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-mt-win_OcV12R80GEeVIC7t35UJCA--TwoSpeakersNoise1--Other_mic.wav,28.351875,16000,19,1.8961686,2.5740645,1.9645747,1.915524813177736,2.579240367326502,2.2505361850833534,3.133827
132,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-ap_desktop-Echo_Cancelling_Speakerphone_EPOS_EXPAND_20-pid_900077-kNnkiThALk2BlCVfGoOXSg--TwoSpeakersNoise2--Typing-mic.wav,10.0,16000,1,2.6389737,3.076786,3.2711165,2.5184910380345134,2.9665681688400887,3.45880470047578,3.3116915
133,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-ap_desktop-Echo_Cancelling_Speakerphone_EPOS_EXPAND_20-pid_900077-kNnkiThALk2BlCVfGoOXSg--Talk-mic.wav,10.0,16000,1,3.76712,3.9909477,4.494036,3.28789829951691,3.540060440494166,4.176323708324552,4.032092
134,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-mt-win_mL0M7JFd1EabCGrg8j3xVg---02-01-14-01-00--SpeechNoise1--Kitchen_utensils_mic.wav,22.3465625,16000,13,3.0962465,3.6513712,3.4124985,2.8482149451608336,3.3425075938512565,3.5444131447784164,3.3898587
135,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-mt-and_mobile--4dd570a--AG6M0K5EW28K1--005--TwoSpeakers--No_Noise--Regular--6--48000--Type_15--mic.wav,47.52,16000,38,2.7765703,3.103452,3.633878,2.61009314422806,2.9709802180917166,3.705625170766833,3.4032578
136,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-sa_c52ebc1b-ee3f-4937-96ff-093b60aeb848_uploaded.wav,18.8266875,16000,9,2.1840012,3.2789268,2.3101614,2.156452845344387,3.1020288363319515,2.6126527450801293,3.0284152
137,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-sa_1ae36814-f39b-44ab-937b-1ca4344da7ba_uploaded.wav,31.493375,16000,22,2.3380485,3.0538194,2.8047502,2.283904188930601,2.9490878523457047,3.0758404539931234,3.1743572
138,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-ap_desktop-Microphone_HD_Pro_Webcam_C920-pid_900133-vWbrXh6uWEOGNTKLSJvIwQ--TwoSpeakersNoise2--Traffic-mic.wav,10.0,16000,1,2.542436,3.230862,2.9552102,2.444651585096694,3.0730605963066027,3.209446702920553,2.9434004
139,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-sa_796d6168-db52-4fca-bf77-803e993e512f_uploaded.wav,27.5946875,16000,18,1.9826612,2.649802,2.371796,1.985273269874956,2.627918935926464,2.6761700485662274,3.2614977
140,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-sa_366ad2b8-06fd-4169-a37f-bcefdece0bd8_uploaded.wav,24.8106875,16000,15,3.2596474,3.801609,3.5781963,2.9618170844642906,3.4320126653285223,3.671169499409277,3.5084746
141,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-sa_8ecea07a-7a09-4c89-b8aa-c3893a44cd28_uploaded.wav,28.656,16000,19,2.8807056,3.8031936,2.8570995,2.6949563664122587,3.430039923216209,3.1211479653521472,3.3664184
142,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-lk-RPABS_sameroom_fm_person1_0.5_secon_1m_202212191104510009-in.trim.wav,129.86,16000,120,2.6918526,3.4087105,3.054502,2.548196994527179,3.186690960101333,3.211789189830616,3.3893564
143,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-lk-RPABS_nextroom_fm_person1_0.5_secon_202212191118420015-in.trim.wav,124.16,16000,115,2.090907,2.5395443,2.9032369,2.036031876841647,2.4758209031269054,3.126035819327257,3.056069
144,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-ap_desktop-Echo_Cancelling_Speakerphone_EPOS_EXPAND_20-pid_900083-wt2HH7hyvkCg5F3BCfjOBQ--Talk-mic.wav,10.0,16000,1,3.5410242,3.6971052,4.5056014,3.14749854393887,3.371026819014046,4.181229472397538,3.419813
145,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-mt-win_yyNPW9fSWESchaxT1EiEFg--TwoSpeakersNoise1--Kitchen_utensils_mic.wav,34.996875,16000,25,2.0975075,2.6614006,4.067987,2.0874863586653687,2.658131188986426,3.9707735696877506,2.4201493
146,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-mt-and_mobile--6f24bf6--A110O8MC8AVN0Z--005--TwoSpeakers--No_Noise--Regular--5--48000--Type_15--mic.wav,19.56,16000,10,2.38614,2.6429138,3.641518,2.322240953475717,2.644950680909924,3.7167344741535957,3.4331646
147,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-ap_desktop-Echo_Cancelling_Speakerphone_EPOS_EXPAND_20-pid_900083-wt2HH7hyvkCg5F3BCfjOBQ--TwoSpeakersNoise2--Copy_machine-mic.wav,10.0,16000,1,2.2517533,2.5961976,3.320172,2.2146995142788986,2.6087877050136554,3.495168988790889,2.9116263
148,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-mt-and_mobile--6f24bf6--A110O8MC8AVN0Z--005--TwoSpeakers--No_Noise--Regular--6--48000--Type_15--mic.wav,20.28,16000,11,2.141574,2.383333,3.507694,2.124432874939957,2.4378220104493082,3.626587029692412,3.192221
149,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-sa_a1f3f191-8126-4521-9fc6-e8ebecd6321d_uploaded.wav,35.13025,16000,26,2.5005226,3.447448,2.6136065,2.402656563898786,3.2150895026043167,2.8689524998921345,3.1863222
150,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-ap_desktop-Echo_Cancelling_Speakerphone_Plantronics_P610-pid_900129-6CEp0YTDG0KgRUWSBHqEMA--SpeechNoise1--Cafe-mic.wav,10.0,16000,1,3.0219157,3.7934556,3.1345465,2.7989703230498066,3.4280505036332776,3.354229154407313,3.7601676
151,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900062-SSmSbdwUh0y4MC3HNWS62w--SpeechNoise1--Fire_Alarm-mic.wav,10.0,16000,1,2.8542914,3.279336,3.5317328,2.678638939715142,3.1057398832521415,3.64473660427472,2.9896703
152,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-sa_f17a2723-f44a-4fdc-a388-1124bc1e9276_uploaded.wav,29.4506875,16000,20,2.0135996,2.1247869,3.5602474,2.017558179345433,2.2198900218693205,3.662474368010645,2.826494
153,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-mt-and_mobile--f18f880--AYGM2YBXK5FQW--005--TwoSpeakers--No_Noise--Regular--6--48000--Type_15--mic.wav,20.52,16000,11,2.3192081,2.575108,3.5280993,2.267475668645443,2.5890541559507763,3.640842881349878,3.5270848
154,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-mt-win_O8DswbYqH0CO0WOcXONjGA--TwoSpeakersNoise1--AC_mic.wav,27.79725,16000,18,2.821459,3.5907118,2.9735007,2.6540156447406718,3.303012833113045,3.216176922382817,3.1822848
155,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-mt-win_0BZq3LcM1kOXnMcRcz3jSQ--SpeechNoise1--Typing_mic.wav,23.3385625,16000,14,3.7673786,4.0870576,4.138907,3.2874595705917726,3.592008178809709,4.005407508157985,3.3593848
156,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-mt-and_mobile--a4ac736--A3EQ6C5226X6XN--005--TwoSpeakers--No_Noise--Regular--6--48000--Type_15--mic.wav,29.28,16000,20,3.31873,3.8488944,3.7123253,2.9985824675439043,3.459924895767704,3.743998432315876,3.4703877
157,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/lk-p239_sample_0-mixed_7ch.wav,362.598125,16000,353,2.5662215,2.973632,3.80597,2.4472329088060776,2.874071157059334,3.792341640704008,2.9529254
158,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-sa_13990fd4-e993-4475-ac09-54aab5319104_uploaded.wav,31.456,16000,22,2.684899,3.3862917,2.8984966,2.5500462240830517,3.17365918817367,3.1585732692564474,3.035116
159,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-mt_A3OK13TYU0OUUQ_NoNoise_Neighbor_clip_1_subset2.wav,32.005375,16000,23,2.0124393,2.3491375,3.0410752,2.014354037652969,2.4081588114235797,3.266062406357932,2.9190047
160,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-sa_bc249f7a-d42a-4b62-a066-ddc3f48c9483_uploaded.wav,29.038,16000,20,3.3627408,3.8528717,3.6967843,3.030038487039105,3.4618272614346433,3.7395674827559775,3.5848029
161,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-mt-and_mobile--73f3075--A2182AUQII1AXG--005--TwoSpeakers--No_Noise--Regular--5--48000--Type_15--mic.wav,23.76,16000,14,2.2778714,2.4347637,3.7725525,2.23565416614502,2.479642285536303,3.800264956239278,3.2495015
162,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-sa_81d2f134-35bb-4356-9d15-2b24889df357_uploaded.wav,29.28875,16000,20,2.0705936,3.1940105,2.119654,2.063191633523992,3.046307093720508,2.4135338531453505,3.6011434
163,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/lk-p286_sample_1-mixed_7ch.wav,361.325,16000,352,2.6398008,3.0388136,3.7992265,2.500821639965654,2.918795498463824,3.7882071855726336,3.0691416
164,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-sa_30096a19-fcb0-432d-aab0-18fb06793a15_uploaded.wav,36.5066875,16000,27,1.9880348,2.754194,2.404565,1.9926468931045704,2.7281480595993024,2.6820750617529696,3.0253718
165,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900051-euMhj96CP0u9lsDgoa0EkQ--Talk-mic.wav,10.0,16000,1,3.4088683,3.691004,4.307926,3.0622295404849122,3.3673634589416137,4.092535002426653,3.7680979
166,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-mt-and_mobile--544fb39--A1UN78WN3UI0DK--005--TwoSpeakers--No_Noise--Regular--6--48000--Type_15--mic.wav,22.56,16000,13,3.3286793,3.6913912,3.8556404,3.008199939470252,3.3664805832373,3.8471097971983887,3.8026862
167,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-mt-win_ypDUTCRp0UWFxi6aiNrYVQ--TwoSpeakersNoise1--TV_mic.wav,34.99,16000,25,2.5712097,3.6199107,2.5794132,2.461830382262926,3.323486354075336,2.8498805163445526,3.2591677
168,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-ap_desktop-Echo_Cancelling_Speakerphone_EPOS_EXPAND_20-pid_900117-CWjRg4XHh00f0e1ohLmSnA--SpeechNoise1--Fire_Alarm-mic.wav,10.0,16000,1,3.5047505,3.7148774,4.3451962,3.124329518290024,3.3816623197353928,4.110044786581482,3.489762
169,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-sa_b7f70477-b4bf-4ce2-9ec8-35f8c6033edb_uploaded.wav,64.757375,16000,55,3.2101107,3.7607446,3.6546624,2.9238436281564213,3.4051918526270795,3.7113657305100967,3.512838
170,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-sa_ce7c72b2-92cd-473c-ae70-2a3f13812b1e_uploaded.wav,28.5965,16000,19,3.1465137,3.5560308,3.604454,2.884618019276807,3.283214342386185,3.690618994305479,3.6871877
171,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-sa_e8b6c6e6-973e-43d8-88de-f1e39058e70a_uploaded.wav,30.56,16000,21,2.7017884,3.1460698,3.247181,2.5646149772097298,3.013221352878773,3.4388118310916793,3.7716043
172,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-mt-and_mobile--a74a759--A3785TR8D5I81Q--005--TwoSpeakers--No_Noise--Regular--6--48000--Type_15--mic.wav,21.48,16000,12,2.2387314,3.3662014,2.198769,2.19162875816156,3.156593317440327,2.4808239870930606,3.354231
173,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-mt-and_mobile--ba126ae--AYPXZRCOAR34--005--TwoSpeakers--No_Noise--Regular--5--48000--Type_15--mic.wav,37.68,16000,28,2.9388292,3.4216888,3.4753816,2.722462211792756,3.1693814601527524,3.6018350937403487,3.386972
174,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900051-euMhj96CP0u9lsDgoa0EkQ--SpeechNoise2--Blender-mic.wav,10.0,16000,1,2.5266771,2.8914511,3.7739,2.432478355940415,2.833188174496665,3.801474660242828,2.6634908
175,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-lk-RPABS_nextroom_mm_person5_0.5_secon_202212161544140017-in.trim.wav,118.94,16000,109,1.8187848,2.1338863,3.146085,1.8097327195620343,2.1526684227326123,3.344989759106459,2.837921
176,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-lk-RPABS_sameroom_mf_person3_0.5_secon_2m_202212191057400005-in.trim.wav,123.56,16000,114,2.2584713,2.8760436,2.7430122,2.2139762133210463,2.8045083075546167,3.017559911371459,3.171225
177,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-sa_22ecbe74-03bb-437a-bece-9c3af84bfabf_uploaded.wav,27.744,16000,18,1.6501377,3.137283,1.570569,1.7017170346963517,3.007639105234381,1.8059122609302212,3.1017702
178,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-sa_5f659af4-ef39-4b83-a3de-69c09f3fc934_uploaded.wav,29.9626875,16000,20,2.3657002,3.144989,2.7711792,2.3022000511681333,3.0133513821362183,3.0313856270430515,3.2227216
179,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-sa_c9c60257-ca2b-4209-9943-d5a8d0c297b6_uploaded.wav,39.221375,16000,30,3.7084079,4.1754804,3.8854177,3.2475997116211532,3.6381443749869438,3.8459356434023224,3.6733313
180,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-ap_mobile-Microsoft_Comp_Surface_HeadPhones_BT-pid_900035-mobile-3223ed60-8979-41c2-8a38-0c338f7ec0a6-TwoSpeakers-mic.wav,10.0,16000,1,2.309932,3.0163424,2.7579942,2.2616385334494478,2.9237025915010366,3.0404515108340844,3.143773
181,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-mt-win_UJCIp50XakmA1xnF7tqi9Q--TwoSpeakers_mic.wav,27.4985625,16000,18,2.6934454,3.624636,2.7140486,2.5594372749185075,3.3267956512475796,2.999310130234249,3.068626
182,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-lk-RPABS_sameroom_ff_person2_0.5_secon_2m_202301061043360005-in.trim.wav,131.94,16000,122,2.3024652,2.941757,2.7458763,2.2520942024234354,2.8625508391159484,3.005394282824573,3.1195858
183,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-sa_1bc6188e-a6af-4901-be52-1d3ed2a4f4ae_uploaded.wav,36.896,16000,27,3.2736468,3.767463,3.8061244,2.963196200494605,3.409783083789801,3.785605032076396,3.430275
184,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-ap_desktop-Microphone_HD_Pro_Webcam_C920-pid_900133-vWbrXh6uWEOGNTKLSJvIwQ--Talk-mic.wav,10.0,16000,1,3.1330893,3.420893,3.9917645,2.87668064850823,3.198913065714494,3.929286790450062,3.7451305
185,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-ap_desktop-Echo_Cancelling_Speakerphone_P2418HZm-pid_900122-00RUTexyKEaW0VCzjL9QYg--Talk-mic.wav,10.0,16000,1,3.7933989,4.0369225,4.4617877,3.303768133918577,3.565195605615079,4.162458407768107,3.780807
186,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-sa_63f3791f-5dc6-45f8-a9fe-feda695651f0_uploaded.wav,34.645375,16000,25,2.828878,3.8472142,2.8157954,2.654054725847429,3.456716520756344,3.07437190913397,3.5004973
187,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900081-PP0Eibawp0KhHKWYBl7qKQ--SpeechNoise1--Squeaking_chair-mic.wav,10.0,16000,1,2.5363066,3.0128324,3.4222538,2.4399208800437235,2.921194511808879,3.5688095027546494,2.9037962
188,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/lk-p245_sample_1-mixed_7ch.wav,360.979625,16000,351,2.6152325,3.0414255,3.807866,2.485297591519442,2.9199541490709895,3.7965619196197675,2.9974225
189,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-sa_a9d65562-77c8-42e6-96b1-113871d7855c_uploaded.wav,40.432,16000,31,2.1133924,2.503383,3.1530757,2.0994357740267957,2.533667729505333,3.3598486359140507,2.8688896
190,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-mt-win_oJNvYBNqqku4XP9BY32P3A--TwoSpeakers_mic.wav,27.41325,16000,18,2.6256673,3.670896,2.4902375,2.50659727824605,3.3512761410266667,2.789419895884721,3.323002
191,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900081-PP0Eibawp0KhHKWYBl7qKQ--Talk-mic.wav,10.0,16000,1,2.8996747,3.3490384,3.7274632,2.7115932827914575,3.1520387534322514,3.7726160994459628,3.4267688
192,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-lk-RPABS_csameroom_mf_person3_0.5_female_1_202212161627410031-in.trim.wav,123.76,16000,114,2.2112906,2.7731543,2.548893,2.1615144376566704,2.699313593325679,2.8082193663789194,3.2099295
193,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-ap_mobile-Microsoft_Comp_Surface_HeadPhones_BT-pid_900023-mobile-2e3c86f9-b35c-41a7-8654-ce5a18b5245c-TwoSpeakersWithBackgroundNoise-mic.wav,10.0,16000,1,2.6140332,3.6181252,2.5167515,2.4995354828327843,3.3231207843257886,2.8198024744412034,3.4730895
194,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-sa_9005a593-9eb4-475d-b079-ed63162c03bb_uploaded.wav,42.005375,16000,33,2.3237782,2.5565722,3.6450677,2.2713033129292883,2.5749045271706437,3.7120037112458597,3.078337
195,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-mt-win_mL0M7JFd1EabCGrg8j3xVg---02-01-14-01-00--TwoSpeakersNoise1--Kitchen_utensils_mic.wav,26.5385625,16000,17,2.921718,3.4136937,3.4061666,2.7270665557304894,3.1939250349701984,3.5510175400385364,3.1122022
196,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-mt-and_mobile--eed536c--AENYI38BKY5MT--005--TwoSpeakers--No_Noise--Regular--5--48000--Type_15--mic.wav,23.88,16000,14,2.2058232,2.3826911,3.610104,2.176875233908075,2.4367991646228724,3.69643366788177,3.7367947
197,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-lk-RPABS_sameroom_mf_person3_0.5_secon_1m_202212191053090003-in.trim.wav,125.46,16000,116,2.6313257,3.292046,2.9585712,2.5076230598745086,3.110269670513182,3.186500547331112,3.2422626
198,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-lk-RPABS_sameroom_mm_person5_0.5_secon_1m_202212161528290011-uninet-in.trim.wav,119.0,16000,110,2.7543123,3.329668,3.338034,2.591548550102162,3.1370275900042857,3.4287632560955466,3.622571
199,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-sa_588583d8-c847-487f-a343-9d329952459d_uploaded.wav,33.4186875,16000,24,2.666107,3.230633,3.1811633,2.5386613082716982,3.0714521663315635,3.3853846630252953,3.8864
200,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-ap_mobile-Logitech_ZONE_TRUE_WIRELESS_BT-pid_900050-mobile-9e05d55f-34a3-4bca-b831-0018a2da5356-TwoSpeakers-mic.wav,10.0,16000,1,3.3288841,3.8847404,3.5931876,3.0094744269630946,3.4806378299307092,3.68597428438391,3.6230392
201,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-mt-and_mobile--a4ac736--A3EQ6C5226X6XN--003--TwoSpeakersWithBackgroundNoise--Firealarm--Speechwithhigh-base--3--48000--Type_15--mic.wav,24.12,16000,15,3.023456,3.8585238,3.1708844,2.7988514455366116,3.4654299941841087,3.3748817224443393,2.9643776
202,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/lk-p237_sample_2-mixed_7ch.wav,361.443375,16000,352,2.7552795,3.1606572,3.7884097,2.5897092524778227,3.0061678185831027,3.781185066666197,3.0348487
203,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-lk-RPABS_sameroom_mm_person3_0.5_secon_1m_202212161511400005-in.trim.wav,131.84,16000,122,2.5871227,3.185858,3.1490152,2.4761545306890542,3.0389494275968336,3.3458580839689898,3.3498921
204,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-mt-win_UJCIp50XakmA1xnF7tqi9Q--TwoSpeakersNoise1--Kitchen_utensils_mic.wav,29.65325,16000,20,2.7069147,3.5303407,2.8847713,2.5693661237987837,3.267043821769705,3.1431460469878396,2.8647764
205,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/lk-p284_sample_0-mixed_7ch.wav,361.171125,16000,352,2.755055,3.1581445,3.8749704,2.596875675658743,3.01269316396649,3.846817496531476,3.0598147
206,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-mt-and_mobile--1409f26--AUGK1PXH5GZ81--005--TwoSpeakers--No_Noise--Regular--6--48000--Type_15--mic.wav,23.76,16000,14,2.9581928,3.2541223,3.818089,2.7522704347810594,3.0857854755089016,3.8280509245704684,3.5256922
207,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-sa_4a6e9acc-fd7f-429c-936b-d4db4757e38e_uploaded.wav,26.3466875,16000,17,2.2941384,3.269256,2.3432317,2.244577353044838,3.098022762901796,2.631682044252405,3.2109256
208,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-mt-and_mobile--3df94b5--A2TBSQTRSLDCGS--005--TwoSpeakers--No_Noise--Regular--5--48000--Type_15--mic.wav,39.72,16000,30,3.4717226,3.766785,4.3895597,3.1014372613155454,3.4101273185803223,4.12988754513303,3.7930264
209,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-sa_412e2853-5e62-45e3-9471-a32ac77fc77f_uploaded.wav,29.653375,16000,20,3.0700126,3.4255078,3.926951,2.8324933561864976,3.200087254989962,3.8870031997657963,2.9986377
210,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-ap_desktop-Echo_Cancelling_Speakerphone_P2418HZm-pid_900128-UHNRfFK07keQuKo5btGqmQ--SpeechNoise2--Baby-mic.wav,10.0,16000,1,2.4531398,3.1568356,2.7779944,2.375228339750463,3.022393499298673,3.0580564584177656,3.3856275
211,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900060-vHLyopgi3EeienY33x00nQ--SpeechNoise1--Airport-mic.wav,10.0,16000,1,3.235412,3.6504197,3.9918108,2.946725965240899,3.342835925199725,3.929312598198597,3.1301441
212,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-sa_cc939a7b-ac5d-46a1-9a00-607692d2e92b_uploaded.wav,33.86625,16000,24,2.6182115,2.97233,3.4126854,2.4984630785279722,2.886075178331518,3.5590185167290165,3.3894405
213,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-mt-win_5i9kq2L0lkuNg2OYxgqmkQ--SpeechNoise1--Typing_mic.wav,32.30925,16000,23,3.7099822,3.99042,4.263348,3.2525020002806535,3.5392130273376834,4.0704539088107605,3.859158
214,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-sa_fd00c853-08b2-41b1-ab85-7dcbfe78e65a_uploaded.wav,33.024,16000,24,2.39899,3.318743,2.6906571,2.33228592870456,3.130392017555007,2.97903825547545,3.3198683
215,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-mt-win_oJNvYBNqqku4XP9BY32P3A--TwoSpeakersNoise1--Kitchen_utensils_mic.wav,33.1945625,16000,24,2.8433592,3.6796405,2.842989,2.670170841232259,3.3604355500126704,3.1106367083603206,2.9564633
216,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-mt-win_8IWBCCJmq0a3W6jY3SyK0Q--SpeechNoise1--Blender_mic.wav,18.047875,16000,9,1.8804113,2.2787383,2.875398,1.903712976691817,2.3497153003549784,3.141665452912682,2.9830716
217,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900116-osmy1O3s0EmaR0A4gvS1Fg--TwoSpeakersNoise2--Fire_Alarm-mic.wav,10.0,16000,1,2.0188198,2.3690405,2.9645197,2.0221786508684185,2.426177307112142,3.2171709219088083,3.0556912
218,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-mt-and_mobile--4dd570a--AG6M0K5EW28K1--005--TwoSpeakers--No_Noise--Regular--5--48000--Type_15--mic.wav,30.36,16000,21,2.7065806,3.0342443,3.5656676,2.5674424362170045,2.9326653437779457,3.6667399064671566,3.6407096
219,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900081-PP0Eibawp0KhHKWYBl7qKQ--SpeechNoise2--Typing-mic.wav,10.0,16000,1,3.168444,3.5178626,3.9773502,2.9010429867223197,3.2607964432939314,3.9212166400444186,3.2883005
220,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-lk-RPABS_csameroom_fm_person4_0.5_male_1m_202212182341180015-in.trim.wav,125.76,16000,116,2.3753583,2.857042,2.7684147,2.2663393288291593,2.720661195079421,2.9666494904460996,3.2112725
221,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-mt-win_PQgdyCXftUCAvyKRlx5s4A--TwoSpeakers_mic.wav,26.687875,16000,17,1.8727568,3.0354583,2.02336,1.897159474639956,2.935633171413523,2.3182514230856706,3.2926543
222,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-ap_mobile-Sennheiser_CX_TWS_BT-pid_900053-mobile-f47e6000-0add-4f72-b7d2-cade802c35d8-TwoSpeakersWithBackgroundNoise-mic.wav,10.0,16000,1,2.117224,2.9822524,2.544462,2.1044059866212392,2.8992559114609953,2.8459265125944593,2.6913393
223,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/lk-p240_sample_1-mixed_7ch.wav,362.849875,16000,353,2.7313833,3.1277454,3.815765,2.5710385391063646,2.980826673363533,3.8006734624424108,2.9938178
224,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-sa_27a3d3d7-ed79-4ee5-84d4-6e5c5e01efcd_uploaded.wav,49.1306875,16000,40,3.609112,3.8616977,4.2703824,3.1894609701980086,3.465954951553357,4.07371321331719,3.6559668
225,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-sa_0f8de3d8-aa08-4030-ae3b-d5072af228c2_uploaded.wav,29.6106875,16000,20,3.1944642,3.9444458,3.345126,2.9184504060429597,3.513840660692999,3.5119679074730112,3.2539284
226,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-ap_mobile-Logitech_ZONE_TRUE_WIRELESS_BT-pid_900001-mobile-9467b484-d1eb-4910-84f3-8ac4b8095b49-TwoSpeakers-mic.wav,10.0,16000,1,1.7851301,2.4317672,2.2627296,1.8216545353398323,2.477469107228827,2.5709000958709685,3.153117
227,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-ap_desktop-Echo_Cancelling_Speakerphone_EPOS_EXPAND_20-pid_900077-kNnkiThALk2BlCVfGoOXSg--TwoSpeakers-mic.wav,10.0,16000,1,2.6949217,3.1124904,3.4268928,2.5607070756440815,2.9916008191459906,3.5720907695105986,3.828087
228,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/lk-p273_sample_3-mixed_7ch.wav,361.15075,16000,352,2.459996,2.879946,3.7026455,2.365078832581167,2.8049712587973294,3.733837694266939,2.915766
229,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-sa_d0671b68-efca-40a0-a9f7-d78ca76cfc77_uploaded.wav,26.816,16000,17,3.1307242,3.7303538,3.376268,2.8729117880725545,3.389922095937693,3.52724165837311,3.6153336
230,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-sa_d53bb311-72ae-4725-ba2c-f0dbb8ed6331_uploaded.wav,37.845375,16000,28,2.8936682,3.26436,3.883832,2.702731327838925,3.0899668781549066,3.8655227677530446,3.3910384
231,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-ap_desktop-Echo_Cancelling_Speakerphone_Plantronics_P610-pid_900129-6CEp0YTDG0KgRUWSBHqEMA--TwoSpeakers-mic.wav,10.0,16000,1,3.2951043,3.7055,3.9114015,2.986934245491006,3.3760571205391203,3.8835960559317604,3.543484
232,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-lk-RPABS_nextroom_mm_person3_0.5_secon_202212161539370015-in.trim.wav,122.08,16000,113,2.0831115,2.3721066,3.331948,2.017905658498567,2.336071829887488,3.482387662308771,2.8781893
233,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/lk-p238_sample_3-mixed_7ch.wav,360.37375,16000,351,2.611715,3.0193212,3.8334236,2.482416352335614,2.9057349967587327,3.8183292608358035,3.0278728
234,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-mt-win_5i9kq2L0lkuNg2OYxgqmkQ--TwoSpeakersNoise1--TV_mic.wav,31.0505625,16000,22,2.6747622,3.8277524,2.5455704,2.5442658029967347,3.446939675237908,2.839668689186895,3.1996372
235,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/lk-p249_sample_0-mixed_7ch.wav,360.937875,16000,351,2.6852183,3.101737,3.7579715,2.541096545118826,2.96888447000362,3.7667084197594476,3.0792289
236,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-sa_c0f47be6-030c-4414-8f21-5acf3d52488a_uploaded.wav,23.9146875,16000,14,3.0821197,3.5877643,3.5070665,2.83736908351741,3.3031828070521696,3.618027078392985,3.483495
237,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-mt-win_PQgdyCXftUCAvyKRlx5s4A--SpeechNoise1--Dogs_mic.wav,22.6665625,16000,13,2.5289612,2.9212358,3.3443265,2.4323082918962156,2.8522858016484607,3.5086229416366055,3.4245918
238,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900116-osmy1O3s0EmaR0A4gvS1Fg--SpeechNoise1--Fire_Alarm-mic.wav,10.0,16000,1,3.2624369,3.5984623,4.1253896,2.964989499524737,3.311031221937055,4.001494890424023,3.2132082
239,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-lk-RPABS_sameroom_ff_person1_0.5_secon_1m_202301061051340009-in.trim.wav,122.42,16000,113,2.4831934,3.1643293,2.9482415,2.389989095424872,3.022643570023643,3.130019842946817,3.2300758
240,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-sa_b5edbec4-d939-4047-bf9b-48b2c2cb5bb0_uploaded.wav,20.3386875,16000,11,2.6749153,3.1356885,3.3375847,2.542367894170385,3.0023843601690423,3.4999137032966545,3.2972503
241,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-ap_mobile-Microsoft_Comp_Surface_HeadPhones_BT-pid_900023-mobile-b8471efa-f281-4206-aaaf-14800b73798c-TwoSpeakers-mic.wav,10.0,16000,1,2.463787,3.3014832,2.7647476,2.3835627402530055,3.1205392891853196,3.046407926887459,3.14689
242,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-mt-and_mobile--1409f26--AUGK1PXH5GZ81--005--TwoSpeakers--No_Noise--Regular--5--48000--Type_15--mic.wav,22.92,16000,13,2.9917529,3.375328,3.6120434,2.77708613449463,3.168480461496752,3.6965193434568815,3.4664133
243,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900116-osmy1O3s0EmaR0A4gvS1Fg--SpeechNoise2--Fire_Alarm-mic.wav,10.0,16000,1,2.6900353,3.1967309,3.5229466,2.5570368931767185,3.049814050787462,3.6387595850748387,3.016113
244,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-lk-RPABS_nextroom_ff_person1_0.5_secon_202301061056090011-in.trim.wav,117.18,16000,108,1.9020534,2.3062909,3.0978491,1.8692660763662612,2.2834661466698627,3.3140424303063347,2.840503
245,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-mt-win_viQW574zTkasMD34aUyxVA--TwoSpeakers_mic.wav,24.8104375,16000,15,3.5234506,3.9236546,3.975628,3.135585162213726,3.502007804518886,3.9171575151703064,3.7919314
246,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-ap_desktop-Echo_Cancelling_Speakerphone_Plantronics_P610-pid_900129-6CEp0YTDG0KgRUWSBHqEMA--TwoSpeakersNoise2--Cafe-mic.wav,10.0,16000,1,3.2799585,3.675821,3.8582597,2.976777829727744,3.358219867142938,3.852447898044174,3.2529578
247,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/lk-p241_sample_0-mixed_7ch.wav,362.395,16000,353,2.7346244,3.1253972,3.9509676,2.577109665765493,2.984625650759635,3.8876456334997225,3.070976
248,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/lk-p244_sample_2-mixed_7ch.wav,364.103375,16000,355,2.6209314,3.041491,3.8175805,2.487373068052886,2.9186618122776498,3.8057459284867106,2.976708
249,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-mt-win_OcV12R80GEeVIC7t35UJCA--TwoSpeakers_mic.wav,34.48525,16000,25,2.9036536,3.7135868,3.01812,2.707256756849609,3.3765233788540088,3.204859128443654,3.4540787
250,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-ap_desktop-Echo_Cancelling_Speakerphone_Plantronics_P610-pid_900129-6CEp0YTDG0KgRUWSBHqEMA--SpeechNoise2--Cafe-mic.wav,10.0,16000,1,3.090571,3.4445965,3.754201,2.84715783397661,3.214185878685797,3.78930182965248,3.3202584
251,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-mt-and_mobile--3df94b5--A2TBSQTRSLDCGS--005--TwoSpeakers--No_Noise--Regular--6--48000--Type_15--mic.wav,36.0,16000,27,3.4301076,3.7190948,4.351106,3.0748402930626515,3.3828318896444975,4.112323381499721,4.001606
252,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-sa_d4790ad0-85b0-44e9-b336-6b30256bf19e_uploaded.wav,39.541375,16000,30,2.3002279,3.4908628,2.3317926,2.2520697862097774,3.243278350671178,2.6287373117778916,3.2021616
253,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-mt_A58GP5CIF6DJ5_Water_Neighbor_clip_4_subset5.wav,19.040375,16000,10,3.3156173,3.5923645,3.9638832,2.9995778132146613,3.3057814718201217,3.9123499843271037,3.3507884
254,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-sa_93480110-4b54-42f7-bc23-e3bccd179fb6_uploaded.wav,24.016,16000,15,3.2287815,3.7602332,3.4822407,2.9403748187146492,3.4083035636364007,3.600141697922667,3.6848893
255,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-ap_mobile-Logitech_ZONE_TRUE_WIRELESS_BT-pid_900001-mobile-9467b484-d1eb-4910-84f3-8ac4b8095b49-TalkWithBackgroundNoise-mic.wav,10.0,16000,1,2.2786233,2.8098824,3.138972,2.2364353812412854,2.7726574396823724,3.357694907369792,2.8649678
256,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-sa_cae2e01c-9c17-4b67-b172-8d5a0f4e62f1_uploaded.wav,30.4106875,16000,21,2.5714204,3.0417283,3.1252778,2.4633268784819866,2.9390485302037073,3.3360601138572896,3.0797162
257,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-mt-win_767bBBIIL0OuMlgQoL09Lg---02-01-15-34-36--TwoSpeakersNoise1--Kitchen_utensils_mic.wav,29.8985625,16000,20,2.6093159,3.3265724,2.8408763,2.487128933803472,3.1220144724058008,3.10473696711148,3.0715697
258,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900051-euMhj96CP0u9lsDgoa0EkQ--TwoSpeakersNoise2--Blender-mic.wav,10.0,16000,1,1.0520743,1.5666522,2.4826496,1.1446837826686618,1.7117720982031832,2.7873752725299052,2.384046
259,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900062-SSmSbdwUh0y4MC3HNWS62w--TwoSpeakersNoise1--Fire_Alarm-mic.wav,10.0,16000,1,2.0032532,2.848663,2.4336815,2.0090510388900507,2.801575258600162,2.740276437734823,2.7153242
260,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900060-vHLyopgi3EeienY33x00nQ--TwoSpeakersNoise2--Airport-mic.wav,10.0,16000,1,1.4345876,1.9170674,3.041831,1.507004228481547,2.037063225846915,3.2804351780189984,2.6047385
261,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-mt-and_mobile--f616cb4--ABJWQGIXLD08J--005--TwoSpeakers--No_Noise--Regular--6--48000--Type_15--mic.wav,23.76,16000,14,3.4366612,3.9236875,3.7973285,3.078954906303752,3.501813686046109,3.813038739650158,3.6856213
262,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-sa_9ea71311-2197-44e3-a42e-e1a0d526db04_uploaded.wav,29.301375,16000,20,2.2417428,2.8212776,2.9197311,2.2060490160259696,2.7806252377038656,3.1755454235410485,3.079443
263,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-mt-and_mobile--a4ac736--A3EQ6C5226X6XN--005--TwoSpeakers--No_Noise--Regular--5--48000--Type_15--mic.wav,20.64,16000,11,3.02498,3.8045707,3.172095,2.797805818365911,3.433855874263012,3.366773327859962,3.4301999
264,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-sa_11983b7b-cafd-489d-8ffc-6f3eaf8a60d1_uploaded.wav,46.048,16000,37,2.1937366,2.5357873,3.2987545,2.1621185533665845,2.5552112203795385,3.467761783676597,2.8300552
265,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-ap_mobile-Poly_Blackwire_5220_USB-pid_900004-mobile-996f64a0-fe0b-4d40-96a6-e18254148503-TwoSpeakersWithBackgroundNoise-mic.wav,10.0,16000,1,2.5227072,3.4482112,2.7392008,2.4294064054084394,3.2165066061756096,3.023812905400672,3.1253204
266,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-ap_desktop-Echo_Cancelling_Speakerphone_P2418HZm-pid_900122-00RUTexyKEaW0VCzjL9QYg--TwoSpeakersNoise1--Airport-mic.wav,10.0,16000,1,2.353924,2.621538,3.3859866,2.296827547540878,2.6286213639525537,3.542961023074301,3.0873551
267,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-sa_ed4c77a6-8e79-4323-a540-db414ff89102_uploaded.wav,37.968,16000,28,2.0935705,2.7069318,2.7172997,2.0784655076923895,2.689247260686055,2.9887880465391077,3.3572638
268,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-ap_mobile-Logitech_ZONE_TRUE_WIRELESS_BT-pid_900053-mobile-6b0ad56a-14c9-4dc7-8d37-994d5d168be7-TwoSpeakersWithBackgroundNoise-mic.wav,10.0,16000,1,1.5741061,2.1045141,1.6469512,1.6342294668615334,2.202604194481459,1.8970095033198426,3.0600147
269,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-ap_desktop-Microphone_HD_Pro_Webcam_C920-pid_900133-vWbrXh6uWEOGNTKLSJvIwQ--TwoSpeakers-mic.wav,10.0,16000,1,2.6415753,3.8493423,2.5012403,2.5204635051937205,3.4604118655075755,2.805090933762304,3.3743243
270,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900051-euMhj96CP0u9lsDgoa0EkQ--TwoSpeakersNoise1--Blender-mic.wav,10.0,16000,1,1.510249,2.1330872,2.9315078,1.5763258805414957,2.22731976706813,3.1896775509299506,2.1532793
271,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-ap_desktop-Echo_Cancelling_Speakerphone_Plantronics_P610-pid_900129-6CEp0YTDG0KgRUWSBHqEMA--TwoSpeakersNoise1--Cafe-mic.wav,10.0,16000,1,2.5711524,3.5262642,2.7311542,2.466747971038589,3.266083797389525,3.0166604226150424,3.0988684
272,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-ap_desktop-Echo_Cancelling_Speakerphone_P2418HZm-pid_900128-UHNRfFK07keQuKo5btGqmQ--TwoSpeakersNoise1--Baby-mic.wav,10.0,16000,1,1.6242181,1.8548295,3.277062,1.679283020038802,1.9807937999463567,3.4632457321146464,2.612856
273,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-sa_104153d8-4867-4da3-89b7-23d0e1c55f53_uploaded.wav,24.576,16000,15,2.4664364,2.7864964,3.4577222,2.384184231283121,2.754130292753165,3.5867159548190304,3.2000465
274,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-mt_A58GP5CIF6DJ5_Fan_Neighbor_clip_3_subset5.wav,23.061375,16000,14,3.4985309,3.8721194,3.9155526,3.119480728646855,3.472742290038336,3.8840831960890143,3.8177993
275,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-sa_59a387c5-a729-4ca8-8933-b160674a5762_uploaded.wav,33.024,16000,24,3.321677,4.02322,3.4509275,3.0037693595678765,3.557232372427939,3.5834978231289676,3.6216378
276,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-ap_desktop-Echo_Cancelling_Speakerphone_EPOS_EXPAND_20-pid_900077-kNnkiThALk2BlCVfGoOXSg--TwoSpeakersNoise1--Typing-mic.wav,10.0,16000,1,2.5487163,3.0497286,3.3420525,2.4494936833187766,2.9474553814703874,3.5111842842258016,3.5928085
277,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-ap_desktop-Desktop_Mic_MSFT_LifeCam_HD-3000-pid_900083-KVbGTrqdIU0FIbN1ZuX68g--TwoSpeakersNoise2--Blender-mic.wav,10.0,16000,1,2.2925003,2.7190778,3.386155,2.2476225271412997,2.7039585678961275,3.543081790965851,2.624223
278,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-ap_desktop-Echo_Cancelling_Speakerphone_Plantronics_P610-pid_900123-7DqrcOKEG06HzoBRBVuf4A--TwoSpeakers-mic.wav,10.0,16000,1,3.4909616,4.0268097,3.8705647,3.1154754339565263,3.5596972408032013,3.8597264349163414,3.6280541
279,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-mt_A2HWF3DPE0MDCN_RunningWater_NoNeighbor_clip_4_subset2.wav,29.282,16000,20,3.2528608,3.6088116,3.8575466,2.9579489281357567,3.3170799405999847,3.850183296824908,3.4802983
280,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900081-PP0Eibawp0KhHKWYBl7qKQ--TwoSpeakers-mic.wav,10.0,16000,1,2.0814686,2.726938,2.8663428,2.0746800496327547,2.709959994549036,3.1345636526345833,3.0327659
281,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-ap_desktop-Echo_Cancelling_Speakerphone_Plantronics_P610-pid_900120-DJk7Z90tpUS6H1RCtdT5hw--TwoSpeakersNoise2--Kids-mic.wav,10.0,16000,1,3.1344595,3.604667,3.6624584,2.877627977849363,3.314853089534558,3.731264421711696,3.3578613
282,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900067-ZTexrSugp0CuPqLXYA3wVw--SpeechNoise2--Traffic-mic.wav,10.0,16000,1,1.5335567,1.9268162,3.2667003,1.5975245001677179,2.045818227855591,3.4554999133318796,2.6655452
283,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-mt-win_767bBBIIL0OuMlgQoL09Lg---02-01-15-34-36--SpeechNoise1--Kitchen_utensils_mic.wav,29.42925,16000,20,2.9484954,3.48972,3.3837183,2.7464374601876496,3.2405260209822977,3.532683807423614,3.2524745
284,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/lk-p232_sample_2-mixed_7ch.wav,360.456125,16000,351,2.7116504,3.1152241,3.843522,2.5576027002791535,2.9751606409400067,3.8235208592119734,3.0225499
285,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-sa_9d9f05be-e43c-4708-987a-159ddad6cd08_uploaded.wav,38.384,16000,29,3.7106874,3.9616902,4.256197,3.2471554060851293,3.517781910043039,4.057113011895603,3.5728877
286,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-mt_A3OK13TYU0OUUQ_NoNoise_Neighbor_clip_3_subset2.wav,41.912625,16000,32,2.582929,3.0665338,3.197655,2.4729920874946254,2.957646815851383,3.3955300782371527,3.1165547
287,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-ap_mobile-Logitech_ZONE_TRUE_WIRELESS_BT-pid_900042-mobile-d983f334-1842-42b5-83a5-36805a116dc1-TalkWithBackgroundNoise-mic.wav,10.0,16000,1,3.7269404,3.9630697,4.3920765,3.2634532838641532,3.524646150959134,4.131550078213677,3.640564
288,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-mt-and_mobile--b8b33b8--A3S10B7I20LGTN--005--TwoSpeakers--No_Noise--Regular--5--48000--Type_15--mic.wav,30.96,16000,21,3.183812,3.6242383,3.5482202,2.9096108296536634,3.323687927698445,3.6532839046382586,3.4212394
289,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900051-euMhj96CP0u9lsDgoa0EkQ--TwoSpeakers-mic.wav,10.0,16000,1,2.4383254,2.9024668,3.6004226,2.363606545529988,2.841277058580539,3.6907637468445067,3.2445374
290,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-sa_c5281eb3-4063-4f29-8330-7c87829d3172_uploaded.wav,27.776,16000,18,2.4740367,3.2669826,2.6544049,2.386509794668715,3.0954310767134787,2.931046244136087,3.4510105
291,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/lk-p243_sample_2-mixed_7ch.wav,361.026875,16000,352,2.6121185,3.0402892,3.7996757,2.4869380290765903,2.9248671127028016,3.7940469542859403,2.9912422
292,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-sa_e7db5912-0968-4e16-9ede-92f875bff73f_uploaded.wav,26.06,16000,17,3.5415056,3.8610375,4.3418612,3.14616521128076,3.4657450745818283,4.106837229918062,3.9982417
293,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-ap_desktop-Echo_Cancelling_Speakerphone_P2418HZm-pid_900122-00RUTexyKEaW0VCzjL9QYg--SpeechNoise1--Airport-mic.wav,10.0,16000,1,2.7223873,3.0254767,3.649962,2.5812764404569197,2.930219828747622,3.723187490622588,3.245436
294,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-ap_desktop-Desktop_Mic_MSFT_LifeCam_HD-3000-pid_900083-KVbGTrqdIU0FIbN1ZuX68g--Talk-mic.wav,10.0,16000,1,3.558006,3.8437834,4.157135,3.158284121612532,3.457216424313325,4.017958212210568,3.4162593
295,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900062-SSmSbdwUh0y4MC3HNWS62w--SpeechNoise2--Fire_Alarm-mic.wav,10.0,16000,1,3.314918,3.7107747,3.960293,3.000174045703282,3.3792118267015643,3.9115961423150907,2.9245539
296,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/lk-p247_sample_2-mixed_7ch.wav,361.951625,16000,352,2.7642498,3.1821878,3.7896984,2.5934832818874503,3.020782740067431,3.7834744838695866,3.0760128
297,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900062-SSmSbdwUh0y4MC3HNWS62w--TwoSpeakers-mic.wav,10.0,16000,1,2.9718168,3.565668,3.4531682,2.7634045265951053,3.2907234699557257,3.59056934204753,2.8626788
298,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-ap_mobile-Jabra_Evolve_65_USB_USB-pid_900053-mobile-0070467b-afc2-44be-9802-86fb8fc3d79b-TwoSpeakers-mic.wav,10.0,16000,1,2.8053894,3.8588393,2.7162256,2.642817482484838,3.465858942962382,3.0033455519610155,3.25804
299,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-sa_af9e53da-55b3-408e-a0f3-3b4b4b78b544_uploaded.wav,23.1786875,16000,14,2.4415715,2.9430194,3.021355,2.365241681962247,2.867966422147117,3.2594109657190034,2.6756814
300,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-sa_ba795b9c-84c3-428d-b19b-e7e61541035a_uploaded.wav,26.496,16000,17,2.9856555,3.5372195,3.342125,2.771983763233387,3.2724563042137453,3.5060203421036213,3.3555543
301,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-ap_mobile-Jabra_Evolve_65_USB_USB-pid_900053-mobile-0070467b-afc2-44be-9802-86fb8fc3d79b-TwoSpeakersWithBackgroundNoise-mic.wav,10.0,16000,1,2.0240088,3.2761786,2.1020384,2.0265473013137263,3.103623320429557,2.4046728563598374,3.0895495
302,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-lk-RPABS_csameroom_ff_person4_0.5_female_1m_202212182343560017-in.trim.wav,127.0,16000,118,2.396296,3.180613,2.4688768,2.307372761455412,2.975911931261846,2.7268526102324735,3.134919
303,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-mt-and_mobile--f616cb4--ABJWQGIXLD08J--005--TwoSpeakers--No_Noise--Regular--5--48000--Type_15--mic.wav,25.2,16000,16,3.6107228,3.9503186,4.0568037,3.191051556423201,3.516702911527999,3.964765077288612,3.6581826
304,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-ap_mobile-Plantronics_Blackwire_C3210_USB-pid_900053-mobile-23710419-1b4d-4651-9623-962593d3b6e4-TwoSpeakers-mic.wav,10.0,16000,1,3.0375934,3.7605827,3.313032,2.8100303246237472,3.4087703437318013,3.4899154835480752,3.5805707
305,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-mt-and_mobile--eed536c--AENYI38BKY5MT--005--TwoSpeakers--No_Noise--Regular--6--48000--Type_15--mic.wav,22.56,16000,13,2.776483,3.0285442,3.7880309,2.62084452270999,2.9314357872620733,3.8091195783961274,3.633446
306,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-ap_desktop-Echo_Cancelling_Speakerphone_EPOS_EXPAND_20-pid_900117-CWjRg4XHh00f0e1ohLmSnA--Talk-mic.wav,10.0,16000,1,3.4726474,3.7145684,4.268386,3.1036758790237373,3.3814778622094477,4.073558757414116,3.8626404
307,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-sa_31e0253c-91f6-47b1-a682-b7891758b644_uploaded.wav,20.709375,16000,11,3.153777,3.5355165,3.7848737,2.889723203565213,3.2689535886808434,3.8062406597620386,3.1077595
308,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-ap_mobile-Logitech_ZONE_TRUE_WIRELESS_BT-pid_900042-mobile-d983f334-1842-42b5-83a5-36805a116dc1-TwoSpeakers-mic.wav,10.0,16000,1,2.5243728,3.8416035,2.3374681,2.4306955154060343,3.455961966090207,2.6458966142895917,3.3084884
309,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-mt_A2HWF3DPE0MDCN_NoNoise_Neighbor_clip_1_subset2.wav,39.7358125,16000,30,2.8479772,3.3086038,3.401633,2.670972356961644,3.1234491993468225,3.539911655970754,3.1822982
310,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-sa_6e892a68-c59e-492d-adf5-d509559cd27c_uploaded.wav,29.9306875,16000,20,2.4445226,3.3951423,2.4814866,2.367068703471507,3.1806315127523512,2.783751950948201,3.256395
311,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/lk-p288_sample_0-mixed_7ch.wav,361.909875,16000,352,2.542803,2.964691,3.8746994,2.429784784243444,2.867851931160703,3.8401424591887303,2.9532533
312,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900116-osmy1O3s0EmaR0A4gvS1Fg--Talk-mic.wav,10.0,16000,1,1.8506693,2.0990644,3.895369,1.8786379311616,2.1978745916445916,3.874277247756245,2.7861507
313,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-ap_desktop-Echo_Cancelling_Speakerphone_EPOS_EXPAND_20-pid_900077-kNnkiThALk2BlCVfGoOXSg--SpeechNoise2--Typing-mic.wav,10.0,16000,1,3.1807797,3.495013,3.9474905,2.9095035812430425,3.2463566897241787,3.9043249545464507,3.43367
314,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-ap_desktop-Echo_Cancelling_Speakerphone_Plantronics_P610-pid_900120-DJk7Z90tpUS6H1RCtdT5hw--TwoSpeakers-mic.wav,10.0,16000,1,3.6798468,4.054142,4.0410604,3.2345236435204208,3.574518444746128,3.956472596662583,3.6961632
315,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-sa_679813de-c972-4be1-a1ff-b61089a040a4_uploaded.wav,39.509375,16000,30,1.6349946,1.9382437,2.8666155,1.6883136767143343,2.0551849065368226,3.1278412649995184,2.5161462
316,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-ap_mobile-Poly_Blackwire_5220_USB-pid_900004-mobile-996f64a0-fe0b-4d40-96a6-e18254148503-TwoSpeakers-mic.wav,10.0,16000,1,2.1229126,2.8994722,2.803636,2.1091194174479746,2.8390801624212454,3.0804731355947896,3.2056875
317,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-mt-and_mobile--a201734--A2BOJK59PWBNXP--005--TwoSpeakers--No_Noise--Regular--6--48000--Type_15--mic.wav,18.96,16000,9,2.1388404,2.3949788,3.524252,2.1217695094867053,2.4464512728652332,3.63174719396485,3.2587535
318,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-sa_cb9b53a7-ecbc-449d-a3d0-c9d48fc78eba_uploaded.wav,24.576,16000,15,2.0490668,2.1874225,3.349867,2.0462258000256757,2.2715346563840346,3.51580018085705,2.7509086
319,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-ap_desktop-Desktop_Mic_MSFT_LifeCam_HD-3000-pid_900083-KVbGTrqdIU0FIbN1ZuX68g--TwoSpeakers-mic.wav,10.0,16000,1,2.8330898,3.2942,3.5328524,2.6631481871664486,3.11568152100942,3.6454967873653032,3.4807563
320,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-mt-win_O8DswbYqH0CO0WOcXONjGA--SpeechNoise1--AC_mic.wav,18.175875,16000,9,3.6394117,3.9059098,4.361937,3.207839869655747,3.4911879354450206,4.115569502446857,3.8586688
321,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-mt-and_mobile--73f3075--A2182AUQII1AXG--005--TwoSpeakers--No_Noise--Regular--6--48000--Type_15--mic.wav,17.16,16000,8,2.567068,2.9805455,3.405711,2.4629055190139675,2.8972516207502292,3.555284421795328,3.338059
322,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-mt_A3OK13TYU0OUUQ_FanNoise_NoNeighbor_clip_4_subset2.wav,30.199375,16000,21,2.8328629,3.106598,3.8145163,2.6624520722643474,2.986633725528209,3.8259501101919744,2.8744721
323,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-mt-and_mobile--5afd575--AYGM2YBXK5FQW--005--TwoSpeakers--No_Noise--Regular--5--48000--Type_15--mic.wav,23.28,16000,14,2.162561,2.4205258,3.4765518,2.1415417259567167,2.468021901575761,3.6059487030329547,3.610716
324,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-sa_98faa9a2-c760-419e-94d7-6d1cc2a6a6ba_uploaded.wav,21.8346875,16000,12,2.5372927,3.0635474,3.2253308,2.4400150962996867,2.956139989588422,3.4218280209771024,2.9907455
325,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-ap_desktop-Echo_Cancelling_Speakerphone_Plantronics_P610-pid_900123-7DqrcOKEG06HzoBRBVuf4A--TwoSpeakersNoise2--Announcements-mic.wav,10.0,16000,1,2.7713525,3.460677,3.1874826,2.6176939619260233,3.224493153057014,3.3953467572114273,3.325352
326,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-sa_ea639af0-aa2b-41be-9216-1b1d308f354a_uploaded.wav,24.416,16000,15,2.661466,3.0033913,3.4416187,2.5337951412424013,2.91122475061596,3.578872932341846,3.3938046
327,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-sa_fc15c33e-e574-451c-88af-1d885c73f238_uploaded.wav,40.5546875,16000,31,2.606234,3.5236812,2.614102,2.491688629867388,3.2585593659294205,2.9073382658557816,3.2438486
328,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900081-PP0Eibawp0KhHKWYBl7qKQ--TwoSpeakersNoise2--Squeaking_chair-mic.wav,10.0,16000,1,2.6357358,3.2100174,3.2158327,2.5160348396080874,3.0588867601652323,3.417064016386098,2.8287396
329,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-lk-RPABS_csameroom_mm_person5_0.5_male_1m_202212161553010019-in.trim.wav,119.4,16000,110,1.9475002,2.6126935,2.4557824,1.950921811015221,2.567545120881605,2.73288298946777,3.1140287
330,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900081-PP0Eibawp0KhHKWYBl7qKQ--TwoSpeakersNoise1--Typing-mic.wav,10.0,16000,1,2.014958,2.5633917,3.0589893,2.0189248890176197,2.582950600116256,3.2942624608700717,2.7686682
331,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-mt-win_5i9kq2L0lkuNg2OYxgqmkQ--TwoSpeakers_mic.wav,33.599875,16000,24,2.7443016,3.7844548,2.659664,2.5967521015305324,3.422044840987444,2.9499011349976665,3.4752846
332,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-mt-win_PQgdyCXftUCAvyKRlx5s4A--TwoSpeakersNoise1--Kids_mic.wav,28.799875,16000,19,2.3972645,3.4375052,2.3373272,2.3307461428208227,3.206861238748253,2.645092276851835,2.9313262
333,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-mt-win_8IWBCCJmq0a3W6jY3SyK0Q--TwoSpeakersNoise1--Announcements_mic.wav,26.16525,16000,17,1.7497529,2.3793766,2.2810512,1.790553830039554,2.428161409311766,2.583682244774816,2.8469353
334,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-lk-RPABS_nextroom_ff_person2_0.5_secon_202301061059450013-in.trim.wav,130.94,16000,121,1.9113328,2.3411286,3.0154834,1.883224497565137,2.3400433746872444,3.227057583492353,2.9849923
335,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-sa_7fe982e4-75bf-4244-8bb7-7b57c60200ad_uploaded.wav,38.0906875,16000,29,3.6474564,3.9987137,4.108025,3.2134569287393933,3.5435054453668573,3.9893860089029007,3.9341347
336,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900067-ZTexrSugp0CuPqLXYA3wVw--Talk-mic.wav,10.0,16000,1,2.4530792,2.8188305,4.1273756,2.3751808925486295,2.779352227632623,4.002532634673731,3.2532752
337,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900067-ZTexrSugp0CuPqLXYA3wVw--TwoSpeakers-mic.wav,10.0,16000,1,2.656132,3.3481731,2.9425006,2.531482985613085,3.151469043404524,3.1988645461091627,3.1935627
338,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-mt-win_ypDUTCRp0UWFxi6aiNrYVQ--SpeechNoise1--Radiators_mic.wav,20.7465625,16000,11,2.0230336,2.2252715,3.3259084,2.0254200474078727,2.3051020149716055,3.4988528736684392,3.2136226
339,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-ap_desktop-Echo_Cancelling_Speakerphone_EPOS_EXPAND_20-pid_900117-CWjRg4XHh00f0e1ohLmSnA--TwoSpeakers-mic.wav,10.0,16000,1,2.9174085,3.2706003,3.744821,2.724394690124491,3.0998798023023646,3.7834697369956345,3.5256076
340,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-sa_4cec2587-98a1-4a13-8fef-4b1189196fb1_uploaded.wav,23.573375,16000,14,3.2220366,3.847937,3.4383254,2.9365974110829796,3.4589417669099887,3.5774213880225756,3.4779205
341,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-ap_desktop-Echo_Cancelling_Speakerphone_P2418HZm-pid_900128-UHNRfFK07keQuKo5btGqmQ--TwoSpeakersNoise2--Baby-mic.wav,10.0,16000,1,2.1580973,2.5679262,3.187218,2.138174858227141,2.586532608147073,3.395143032336169,3.037427
342,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-mt-win_0BZq3LcM1kOXnMcRcz3jSQ--TwoSpeakers_mic.wav,30.335875,16000,21,3.5443606,3.8351383,4.111834,3.1491973543067706,3.4516141359330925,3.9932265974534014,3.7380774
343,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-sa_dbe61655-cde1-4150-9423-5471c5710636_uploaded.wav,28.565375,16000,19,2.1258442,2.9194725,2.5611122,2.110455536190944,2.852340227580886,2.8456543090117523,3.114752
344,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-ap_mobile-Logitech_ZONE_TRUE_WIRELESS_BT-pid_900052-mobile-bdc7698c-6ce2-4e33-aefd-bd310710efaa-TwoSpeakers-mic.wav,10.0,16000,1,2.7847362,3.6164157,2.7888107,2.6275914751970757,3.322072311907074,3.0675335169709173,3.5105133
345,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-lk-RPABS_csameroom_fm_person1_0.5_male_1m_202212191127510019-in.trim.wav,122.42,16000,113,1.7487264,2.3464267,2.0947325,1.7691359621007567,2.3244478262607906,2.3666151867067446,3.0926294
346,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-ap_desktop-Echo_Cancelling_Speakerphone_P2418HZm-pid_900122-00RUTexyKEaW0VCzjL9QYg--TwoSpeakersNoise2--Airport-mic.wav,10.0,16000,1,2.3002875,2.6258318,3.2392788,2.253888937746075,2.6319714934347687,3.43486470088427,3.203083
347,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-ap_mobile-Sennheiser_CX_TWS_BT-pid_900053-mobile-f47e6000-0add-4f72-b7d2-cade802c35d8-TwoSpeakers-mic.wav,10.0,16000,1,2.5123854,3.6428,2.4379869,2.4214092787764927,3.338200090958842,2.744442771776263,3.133229
348,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-sa_a2067154-5205-46e1-b1ed-7fa136796eb7_uploaded.wav,37.056,16000,28,2.938485,3.6435468,3.142515,2.7338819414288875,3.337876809239873,3.3287165893040243,3.6091383
349,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-ap_mobile-Moto_G_Stylus_UNK-pid_900017-mobile-f90f1976-6c62-410c-bed6-b2ee6530dd74-TalkWithBackgroundNoise-mic.wav,10.0,16000,1,2.7956264,3.4800198,3.110647,2.635627186455339,3.2368341149306117,3.3354236099335135,3.21949
350,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-mt-win_mL0M7JFd1EabCGrg8j3xVg---02-01-14-01-00--TwoSpeakers_mic.wav,29.6105625,16000,20,3.0835266,3.905567,2.9953017,2.841471715093199,3.4916770722619943,3.2274666136276235,3.4848907
351,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/lk-p246_sample_1-mixed_7ch.wav,363.47575,16000,354,2.5759306,2.9993458,3.7588449,2.4556647930701474,2.8887187127542266,3.7690491586882664,2.998878
352,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-sa_ab590a93-6da7-40a1-a3ec-f3b9efd198c8_uploaded.wav,34.496,16000,25,2.0097919,2.339127,3.1170094,2.0133448456802077,2.3988924209147715,3.3350647389107353,3.3134007
353,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-sa_addeeb8f-e842-4a7f-a1ec-cb107cb4ec3d_uploaded.wav,32.373375,16000,23,2.6720197,3.3089027,3.1659927,2.538724222023778,3.118414687700077,3.3738710121840496,3.4467685
354,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-sa_79f648b6-0c25-41a1-a2fc-7debf874ba54_uploaded.wav,21.582125,16000,12,3.3245456,3.8991268,3.5024028,3.000946001020495,3.4873037526170756,3.6035800512431684,4.029443
355,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900062-SSmSbdwUh0y4MC3HNWS62w--Talk-mic.wav,10.0,16000,1,3.1583989,3.535697,3.9946973,2.894138293582532,3.2720059594785904,3.9309220732941466,3.4434848
356,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-mt-and_mobile--a74a759--A3785TR8D5I81Q--005--TwoSpeakers--No_Noise--Regular--5--48000--Type_15--mic.wav,21.0,16000,12,2.134042,3.4562604,2.005395,2.115045788862452,3.2209871192948105,2.2920564933456005,3.0700164
357,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-mt-and_mobile--bfa1bfa--A1P9IF475VLU2C--005--TwoSpeakers--No_Noise--Regular--6--48000--Type_15--mic.wav,31.68,16000,22,2.8977551,3.385786,3.2896063,2.710036111415048,3.175885515028955,3.472187272975287,3.3244596
358,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-sa_75cab439-6051-43c2-b7df-430b35313d10_uploaded.wav,40.7466875,16000,31,2.9579241,3.5389159,3.2674022,2.7522920440867686,3.2721945431932538,3.452342344268831,3.2434373
359,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-lk-RPABS_csameroom_ff_person1_0.5_female_1m_202212191124050017-in.trim.wav,125.96,16000,116,1.7201543,2.4154792,1.811686,1.7537267825973935,2.3973942163129345,2.0682429646344067,3.0839012
360,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/lk-p236_sample_2-mixed_7ch.wav,363.09975,16000,354,2.735507,3.1444345,3.831682,2.5787096841507773,2.997317078984806,3.8168977231716603,3.0137944
361,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/spns-lk-RPABS_sameroom_mm_person3_0.5_secon_2m_202212161520030007-in.trim.wav,127.84,16000,118,2.3237336,2.8119323,3.0408747,2.2666045671856025,2.762517007603037,3.2674515045435837,3.1941788
362,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/lk-p229_sample_1-mixed_7ch.wav,360.9765,16000,351,2.677875,3.098959,3.7680576,2.533383250185101,2.9636574001344225,3.775697098310834,3.0507507
363,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-3/lk-p280_sample_1-mixed_7ch.wav,361.887125,16000,352,2.7084475,3.1101384,3.8877957,2.5593749051131978,2.9756506919792542,3.851260681125934,2.9538722


==> assets/fb2-mvdr-c1-i1-4_dnsmos5.csv <==
,filename,len_in_sec,sr,num_hops,OVRL_raw,SIG_raw,BAK_raw,OVRL,SIG,BAK,P808_MOS
0,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-ap_mobile-Microsoft_Comp_Surface_HeadPhones_BT-pid_900042-mobile-6a75eadd-cfe3-4d28-9dd9-fe8c5d01a969-TwoSpeakersWithBackgroundNoise-mic.wav,10.0,16000,1,2.739208,3.0930831,3.451548,2.5938232750826202,2.9780207692222658,3.589435273482585,3.1228328
1,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900051-euMhj96CP0u9lsDgoa0EkQ--SpeechNoise1--Blender-mic.wav,10.0,16000,1,2.6801612,3.0038474,3.9786613,2.5496105588978217,2.914764795542524,3.921952928227263,2.7663817
2,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-ap_mobile-Microsoft_Comp_Surface_HeadPhones_BT-pid_900042-mobile-ec91886c-d4c8-47fd-9018-79dca706301b-TwoSpeakers-mic.wav,10.0,16000,1,2.3300152,3.782202,2.0811553,2.2777354649603296,3.421470633334554,2.382571063151979,3.2612057
3,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-ap_mobile-Logitech_ZONE_TRUE_WIRELESS_BT-pid_900052-mobile-bdc7698c-6ce2-4e33-aefd-bd310710efaa-TwoSpeakersWithBackgroundNoise-mic.wav,10.0,16000,1,2.13986,3.122422,2.4496222,2.123135375736,2.998525866586171,2.7556779271384886,3.1212168
4,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-ap_desktop-Echo_Cancelling_Speakerphone_Plantronics_P610-pid_900123-7DqrcOKEG06HzoBRBVuf4A--SpeechNoise1--Announcements-mic.wav,10.0,16000,1,3.3301365,3.7029884,4.0441566,3.0103071518439157,3.374553413944267,3.9581586841707583,3.1843839
5,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-ap_desktop-Echo_Cancelling_Speakerphone_P2418HZm-pid_900128-UHNRfFK07keQuKo5btGqmQ--SpeechNoise1--Baby-mic.wav,10.0,16000,1,1.851514,2.1275713,3.4684956,1.8793685813882102,2.2225592877331435,3.6012646464336084,2.5912073
6,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-mt_A2HWF3DPE0MDCN_FanNoise_NoNeighbor_clip_2_subset2.wav,21.986375,16000,12,2.9423034,3.4148304,3.4305604,2.7394703943562,3.1904256801339286,3.5715703894911353,3.4047103
7,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-sa_dae85130-9ca2-4767-a2c1-9f258875888a_uploaded.wav,24.288,16000,15,2.3289683,2.9182758,2.9631457,2.276424304182117,2.8509182304524434,3.2113878664685633,3.1016219
8,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900062-SSmSbdwUh0y4MC3HNWS62w--TwoSpeakersNoise2--Fire_Alarm-mic.wav,10.0,16000,1,1.8951596,2.541396,2.8429055,1.916989104635326,2.565526061692769,3.1144679630733516,2.8160906
9,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-sa_a9766e3f-226a-42a3-b01a-275f4c41fa28_uploaded.wav,20.1386875,16000,11,2.436335,3.4069862,2.469486,2.359777240869891,3.189571558720474,2.76396078723455,3.4763095
10,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-mt-win_viQW574zTkasMD34aUyxVA--SpeechNoise1--Vacuum_cleaner_mic.wav,24.2344375,16000,15,4.162618,4.316558,4.543655,3.516774512973865,3.710385133753325,4.196940342648878,3.5418184
11,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900067-ZTexrSugp0CuPqLXYA3wVw--SpeechNoise1--Traffic-mic.wav,10.0,16000,1,2.659873,3.0427656,3.6804023,2.5343103360549284,2.9425169618848943,3.74279028091412,3.097633
12,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900067-ZTexrSugp0CuPqLXYA3wVw--TwoSpeakersNoise2--Traffic-mic.wav,10.0,16000,1,2.486997,3.4022202,2.7283928,2.4016775474918926,3.1868153238460804,3.014201972817415,3.0636473
13,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-ap_mobile-Google_Pixel_4a_(5G)_UNK-pid_900001-mobile-670a9ed8-286e-4dbe-8d5d-f5a1868ef1ef-TalkWithBackgroundNoise-mic.wav,10.0,16000,1,3.3532557,3.6577306,4.1270604,3.0256409095754457,3.347274746311988,4.002368010389312,3.8391378
14,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-ap_desktop-Echo_Cancelling_Speakerphone_Plantronics_P610-pid_900123-7DqrcOKEG06HzoBRBVuf4A--Talk-mic.wav,10.0,16000,1,3.8670964,4.1509023,4.52568,3.347775448781748,3.6259793463389975,4.18966283896792,3.8415043
15,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-sa_2c7280ec-904a-467d-b57f-4f24e29904cf_uploaded.wav,25.166,16000,16,2.566466,3.4862618,2.6350365,2.4616682986282945,3.2404009754521135,2.92098170906876,3.554292
16,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-mt_A58GP5CIF6DJ5_NoNoise_Neighbor_clip_2_subset5.wav,27.4186875,16000,18,3.1188617,4.014932,2.9390664,2.8649129504767026,3.5525130113402534,3.1850337417661763,3.503095
17,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-ap_desktop-Echo_Cancelling_Speakerphone_EPOS_EXPAND_20-pid_900083-wt2HH7hyvkCg5F3BCfjOBQ--TwoSpeakers-mic.wav,10.0,16000,1,2.391985,2.6831508,3.4756196,2.327060961667726,2.6763953519518995,3.6062145877035734,3.225054
18,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-mt-and_mobile--fb30c8d--A1DES5ILM2W3L5--005--TwoSpeakers--No_Noise--Regular--5--48000--Type_15--mic.wav,22.2,16000,13,2.4460964,2.6061864,3.902373,2.369349137653152,2.616166845835483,3.877906433863985,3.1954663
19,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-mt-win_UJCIp50XakmA1xnF7tqi9Q--SpeechNoise1--Kitchen_utensils_mic.wav,27.007875,16000,18,3.629597,3.8858316,4.313314,3.202510574635478,3.4805096068099766,4.0936789952386885,3.0535393
20,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-ap_mobile-Logitech_ZONE_TRUE_WIRELESS_BT-pid_900042-mobile-a7bf5478-2868-45ad-b9cd-61ff7810f82c-TalkWithBackgroundNoise-mic.wav,10.0,16000,1,2.7694733,3.207389,3.3692708,2.616302296445966,3.0570943675492406,3.5309307209667944,3.2570422
21,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-mt-and_mobile--b8b33b8--A3S10B7I20LGTN--003--TwoSpeakersWithBackgroundNoise--No_Noise--Regular--4--48000--Type_15--mic.wav,32.88,16000,23,2.5474353,3.1394048,2.8900409,2.4473669376265548,3.0092895156422417,3.1514348320112044,3.0807433
22,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900060-vHLyopgi3EeienY33x00nQ--Talk-mic.wav,10.0,16000,1,2.843105,3.356425,3.711298,2.670473313118075,3.156897442068011,3.762436808658541,3.2272425
23,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-sa_91e316bd-3e36-46a2-b01e-54d5e9ca6709_uploaded.wav,23.3386875,16000,14,3.4823678,3.9424706,3.7295508,3.1088868677915715,3.511768310477685,3.772592706010196,3.7189867
24,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-ap_mobile-Google_Pixel_4a_(5G)_UNK-pid_900001-mobile-670a9ed8-286e-4dbe-8d5d-f5a1868ef1ef-TwoSpeakers-mic.wav,10.0,16000,1,2.558468,3.0375807,3.4798038,2.4570015733744417,2.938834363767649,3.6091157026472525,3.2503917
25,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-mt-and_mobile--bfa1bfa--A1P9IF475VLU2C--005--TwoSpeakers--No_Noise--Regular--5--48000--Type_15--mic.wav,38.04,16000,29,2.4040442,2.7946537,3.085385,2.299683894158665,2.71269989659632,3.279063115727142,2.879571
26,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-mt-and_mobile--fb30c8d--A1DES5ILM2W3L5--005--TwoSpeakers--No_Noise--Regular--6--48000--Type_15--mic.wav,21.48,16000,12,2.1067739,2.321315,3.5875928,2.095659334478389,2.38657426750801,3.681845297858137,3.0861373
27,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-ap_desktop-Echo_Cancelling_Speakerphone_Plantronics_P610-pid_900120-DJk7Z90tpUS6H1RCtdT5hw--SpeechNoise1--Kids-mic.wav,10.0,16000,1,3.7206655,3.9786923,4.3224087,3.2596159167606347,3.533300263045481,4.099382452338257,3.7075918
28,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-ap_desktop-Echo_Cancelling_Speakerphone_EPOS_EXPAND_20-pid_900077-kNnkiThALk2BlCVfGoOXSg--SpeechNoise1--Typing-mic.wav,10.0,16000,1,3.6415062,3.849736,4.351354,3.210749377026613,3.4606379371238365,4.112902595391335,3.8465824
29,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-lk-RPABS_nextroom_mf_person3_0.5_secon_202212191114540013-in.trim.wav,120.86,16000,111,1.956117,2.439381,2.3873808,1.9224051603388117,2.3908517806320657,2.5953221704170306,2.827582
30,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-lk-RPABS_csameroom_mm_person3_0.5_male_1m_202212161613110023-in.trim.wav,123.16,16000,114,2.0323942,2.560833,2.2896194,1.9962130402359737,2.480122156036475,2.534479938102492,3.0939841
31,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-ap_desktop-Echo_Cancelling_Speakerphone_Plantronics_P610-pid_900123-7DqrcOKEG06HzoBRBVuf4A--TwoSpeakersNoise1--Announcements-mic.wav,10.0,16000,1,2.6686609,2.9173946,3.8396924,2.5409444839476487,2.8522061895555066,3.8413896750535095,3.326746
32,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900116-osmy1O3s0EmaR0A4gvS1Fg--TwoSpeakers-mic.wav,10.0,16000,1,2.117325,2.6067593,2.9555638,2.104489784046917,2.617067371422976,3.2097404846994086,2.9388218
33,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-mt_A58GP5CIF6DJ5_NoNoise_Neighbor_clip_1_subset5.wav,24.040875,16000,15,3.3367941,3.6620126,3.8604488,3.0129469236231605,3.347762317671419,3.8513141719531276,3.5883663
34,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-ap_mobile-Logitech_ZONE_TRUE_WIRELESS_BT-pid_900042-mobile-a7bf5478-2868-45ad-b9cd-61ff7810f82c-TwoSpeakers-mic.wav,10.0,16000,1,2.9551475,3.768141,3.0011327,2.751495505896319,3.413219425436743,3.2473277348904204,3.5697484
35,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-sa_28226df7-c840-4b95-b8aa-2bc847f1a40f_uploaded.wav,23.12675,16000,14,2.2458534,2.9301624,2.6240175,2.208379195263887,2.8567695342157924,2.9169424075890404,2.8902154
36,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-sa_e38ac967-22bb-4bf2-ab56-e1b0990f0257_uploaded.wav,22.2826875,16000,13,3.0091999,3.964709,2.869398,2.77743053873733,3.524221677404493,3.0892163824541146,3.711615
37,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900060-vHLyopgi3EeienY33x00nQ--TwoSpeakers-mic.wav,10.0,16000,1,2.1927764,2.9673748,3.0800252,2.1666489660646744,2.8885257288643387,3.311108816238266,2.7048843
38,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-ap_desktop-Echo_Cancelling_Speakerphone_EPOS_EXPAND_20-pid_900117-CWjRg4XHh00f0e1ohLmSnA--SpeechNoise2--Fire_Alarm-mic.wav,10.0,16000,1,3.5941877,3.8055232,4.3207083,3.1811338349679334,3.4350826568116326,4.098581349733348,3.613372
39,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-sa_603c74c9-c071-41a1-8b66-10bbd582894c_uploaded.wav,35.125375,16000,26,2.8842244,3.210615,3.7831013,2.6990786655949326,3.0572270613272114,3.8055594689144865,3.44938
40,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-mt-win_yyNPW9fSWESchaxT1EiEFg--SpeechNoise1--Kitchen_utensils_mic.wav,24.94975,16000,15,2.3776643,2.7746136,4.3106956,2.3155900075744396,2.7459167656323133,4.093804802625407,2.7736096
41,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-mt-and_mobile--3df94b5--A2TBSQTRSLDCGS--005--TwoSpeakersWithBackgroundNoise--Doorshutting--Regular--8--48000--Type_15--mic.wav,27.72,16000,18,2.9128067,3.3029227,4.1026793,2.7194700428950713,3.1190551897571384,3.9871321347699906,3.5928867
42,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-lk-RPABS_sameroom_ff_person2_0.5_secon_1m_202301061037130003-in.trim.wav,143.4,16000,134,2.50381,3.6035547,2.4184647,2.4077513235200576,3.308624155060657,2.703562916466813,3.0265808
43,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-sa_5e655ba0-688f-477d-8d28-94dc4026d698_uploaded.wav,35.342,16000,26,2.5819738,3.0484107,3.1583607,2.4722735432315086,2.9446232986693133,3.3510844009907763,3.30506
44,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-sa_0f6d820c-435c-46c2-8114-d79980e6ad31_uploaded.wav,30.336,16000,21,2.90785,3.7745707,2.7817378,2.7157910597719743,3.415944364571248,3.049645734621563,3.710509
45,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-mt-and_mobile--ebcbca8--A1PZ4U7O4KG56Q--005--TwoSpeakers--No_Noise--Regular--6--48000--Type_15--mic.wav,21.48,16000,12,2.7864804,3.0569556,3.8562138,2.6286359101682906,2.9520027248442804,3.849619046028528,3.8574307
46,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-mt-win_yyNPW9fSWESchaxT1EiEFg--TwoSpeakers_mic.wav,32.751625,16000,23,1.7876118,2.3061993,3.62121,1.8225230802603967,2.370695110991074,3.7027710434858165,2.4201145
47,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-sa_a7e1289f-f6b4-43e5-8976-1872e4da92b8_uploaded.wav,27.8506875,16000,18,2.9403417,3.3088574,3.7685733,2.736659227993244,3.1152934185807086,3.789632561484612,3.149534
48,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-mt-and_mobile--f616cb4--ABJWQGIXLD08J--003--TwoSpeakersWithBackgroundNoise--Kitchenutensils--Speechwithhigh-base--3--48000--Type_15--mic.wav,30.36,16000,21,3.704143,3.9551947,4.2675066,3.2492943763822537,3.5199544567331524,4.07207530168789,3.9920883
49,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-lk-RPABS_csameroom_mf_person5_0.5_female_1m_202212161556230021-in.trim.wav,117.96,16000,108,1.6416209,2.1805465,1.7464169,1.6720169565912693,2.171591702937026,1.9583070168104362,3.0647326
50,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-lk-RPABS_sameroom_fm_person1_0.5_secon_2m_202212191109220011-in.trim.wav,133.0,16000,124,2.4418347,3.3198059,2.5562367,2.357632478052792,3.123752479775494,2.810160345747777,3.1631417
51,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-sa_62e78e7f-2f03-49d8-9d97-a752674666ff_uploaded.wav,27.445375,16000,18,3.5355022,3.9897628,3.768614,3.1423515633042465,3.5388568530491313,3.7910105520419464,3.7812345
52,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-sa_beb97f0d-62fe-4aba-ad5f-5452cd35b029_uploaded.wav,29.391,16000,20,2.123816,2.7441907,2.9481506,2.1096996434260245,2.722234183967609,3.202915283933991,3.0747256
53,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-mt-and_mobile--a4ac736--A3EQ6C5226X6XN--003--TwoSpeakers--No_Noise--Throat-clear--1--48000--Type_15--mic.wav,26.64,16000,17,2.8466823,3.8279655,2.8295672,2.6722572898370593,3.4472607383402747,3.100247887292377,3.3227866
54,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-sa_ba7634b5-a43c-454b-9068-510245afebda_uploaded.wav,22.2694375,16000,13,2.6603148,3.4071348,2.9868863,2.5338200648796305,3.184411657635637,3.2157181081164743,3.129366
55,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-mt_A3OK13TYU0OUUQ_Typing_NoNeighbor_clip_2_subset2.wav,21.8,16000,12,2.298537,2.4812953,3.8065324,2.252030059333856,2.5170577739298494,3.820575419105179,2.7343628
56,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-ap_desktop-Echo_Cancelling_Speakerphone_P2418HZm-pid_900128-UHNRfFK07keQuKo5btGqmQ--Talk-mic.wav,10.0,16000,1,2.1796465,2.480628,3.5699353,2.1558874733412714,2.516964848208586,3.67048840828242,2.9805584
57,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-ap_mobile-Microsoft_Comp_Surface_HeadPhones_BT-pid_900023-mobile-b8471efa-f281-4206-aaaf-14800b73798c-TwoSpeakersWithBackgroundNoise-mic.wav,10.0,16000,1,3.2894843,4.093305,3.1958513,2.983169221394607,3.5955363374512306,3.4017795385397163,3.1949184
58,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-ap_desktop-Microphone_HD_Pro_Webcam_C920-pid_900133-vWbrXh6uWEOGNTKLSJvIwQ--SpeechNoise2--Traffic-mic.wav,10.0,16000,1,2.5278275,2.6964743,3.9874525,2.4333681238274787,2.686642456873691,3.926878342063283,2.8736382
59,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-sa_cd3dd050-33a6-4834-98c6-d4ba9e948a46_uploaded.wav,28.416,16000,19,2.9143863,3.6265447,3.0955396,2.7047719180839525,3.327589419983824,3.220037613224526,3.239309
60,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-mt-and_mobile--ebcbca8--A1PZ4U7O4KG56Q--005--TwoSpeakers--No_Noise--Regular--5--48000--Type_15--mic.wav,27.96,16000,18,2.6346207,2.920191,3.6029327,2.5147094236995047,2.85303479335381,3.6914475893341896,3.3001745
61,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-mt-and_mobile--b8b33b8--A3S10B7I20LGTN--005--TwoSpeakers--No_Noise--Regular--6--48000--Type_15--mic.wav,29.28,16000,20,3.7252235,3.9631171,4.280542,3.2593137315790957,3.521626540459381,4.076316931409247,3.4947884
62,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-ap_desktop-Echo_Cancelling_Speakerphone_EPOS_EXPAND_20-pid_900083-wt2HH7hyvkCg5F3BCfjOBQ--SpeechNoise2--Copy_machine-mic.wav,10.0,16000,1,2.522754,2.734695,3.724988,2.429442577941861,2.715872426205071,3.7710618845294315,2.9130194
63,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-sa_c151fe27-4f76-47b4-8327-8dfe35d13de9_uploaded.wav,27.317375,16000,18,2.0100486,2.8230846,2.307469,2.0136355383346083,2.7727968184101224,2.6080878546472825,2.971028
64,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-ap_desktop-Echo_Cancelling_Speakerphone_Plantronics_P610-pid_900120-DJk7Z90tpUS6H1RCtdT5hw--TwoSpeakersNoise1--Kids-mic.wav,10.0,16000,1,3.7338758,4.031467,4.239658,3.2676883238141743,3.5622315569837277,4.059513331195529,3.6160138
65,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-ap_desktop-Desktop_Mic_MSFT_LifeCam_HD-3000-pid_900083-KVbGTrqdIU0FIbN1ZuX68g--SpeechNoise1--Blender-mic.wav,10.0,16000,1,2.7533193,2.93633,3.9452717,2.60431959462534,2.8660155421384257,3.9030604509275433,2.8805268
66,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-sa_a7c92f97-01f3-41eb-8a0d-23386ddb6fa6_uploaded.wav,27.7346875,16000,18,2.0503054,2.7798762,2.4620302,2.0476576933057875,2.749162357407072,2.7617784408855157,2.884964
67,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-mt-and_mobile--ba126ae--AYPXZRCOAR34--005--TwoSpeakers--No_Noise--Regular--6--48000--Type_15--mic.wav,31.2,16000,22,2.9376209,3.4383488,3.3372953,2.7382081004074585,3.2097843769876713,3.4996349946651013,3.6493404
68,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-ap_desktop-Microphone_HD_Pro_Webcam_C920-pid_900133-vWbrXh6uWEOGNTKLSJvIwQ--SpeechNoise1--Traffic-mic.wav,10.0,16000,1,2.550292,2.8464637,3.536043,2.450707689969394,2.799941967117083,3.6476612395163412,2.853492
69,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-ap_desktop-Echo_Cancelling_Speakerphone_EPOS_EXPAND_20-pid_900117-CWjRg4XHh00f0e1ohLmSnA--TwoSpeakersNoise2--Fire_Alarm-mic.wav,10.0,16000,1,2.8171318,3.0456915,3.8915184,2.6514484526317927,2.944593087671522,3.8720289620177377,3.0294707
70,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-sa_40b9cad3-a50d-4891-8903-11a76c28418d_uploaded.wav,44.5226875,16000,35,2.5121052,3.6490839,2.5355844,2.4196231339631473,3.3397057314208003,2.8354728618029026,3.3570223
71,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900116-osmy1O3s0EmaR0A4gvS1Fg--TwoSpeakersNoise1--Fire_Alarm-mic.wav,10.0,16000,1,2.1594646,2.49418,3.3579066,2.139300617328861,2.5278482986560653,3.5227098973040576,3.0496442
72,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-sa_a754af7d-5a45-4fdf-8d52-f59f695be66b_uploaded.wav,34.4746875,16000,25,2.269123,3.1013527,2.598407,2.2251306425581845,2.9782759843217397,2.88574329697889,3.5200815
73,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-mt-and_mobile--a4ac736--A3EQ6C5226X6XN--003--TwoSpeakersWithBackgroundNoise--Firealarm--hmmormhm--3--48000--Type_15--mic.wav,23.4,16000,14,3.1701667,3.6774783,3.624206,2.9019459526328073,3.3591916493207483,3.7033278421214755,3.1690412
74,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-sa_83d62078-d1c9-4f35-9d30-b37fd4fc0fcf_uploaded.wav,42.667375,16000,33,3.5818105,4.0197706,3.9406776,3.1689160567371393,3.5551528849345453,3.878883869257819,3.9428813
75,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-sa_dc94785a-a6bc-45d7-bc32-daa8e0f07c76_uploaded.wav,33.649375,16000,24,2.8878808,3.1063752,3.9039767,2.702774430220295,2.9868347306923715,3.879018190251611,3.4839244
76,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-sa_8c28c0e2-923f-4e46-be9e-b28246c1fc34_uploaded.wav,30.4106875,16000,21,2.276867,3.12534,2.439303,2.2340016246665515,2.9973756920453205,2.7448888070753155,3.2489345
77,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900060-vHLyopgi3EeienY33x00nQ--TwoSpeakersNoise1--Airport-mic.wav,10.0,16000,1,2.064156,2.6828425,3.1297445,2.0602247825983016,2.67615790537893,3.35046274848379,2.86872
78,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-ap_mobile-Plantronics_Blackwire_C3210_USB-pid_900053-mobile-23710419-1b4d-4651-9623-962593d3b6e4-TwoSpeakersWithBackgroundNoise-mic.wav,10.0,16000,1,2.8816075,3.4850614,3.0883644,2.6985075057809413,3.2400403819875683,3.317754883505722,3.1273525
79,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-sa_cf8dcc05-f8cb-4860-9341-f15cb16edd88_uploaded.wav,37.088,16000,28,2.9721785,3.443106,3.532972,2.760720570201305,3.209741537975384,3.6404360392916804,3.4341357
80,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-mt-and_mobile--544fb39--A1UN78WN3UI0DK--005--TwoSpeakers--No_Noise--Regular--5--48000--Type_15--mic.wav,25.68,16000,16,3.733702,3.946644,4.392098,3.2649570811039754,3.5129000076836525,4.12957672892249,3.9753678
81,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-mt-win_OcV12R80GEeVIC7t35UJCA--SpeechNoise1--Other_mic.wav,24.3945625,16000,15,2.1817734,2.7787259,2.7753212,2.1563614126985815,2.7425589625289137,3.0536783707901436,3.0282166
82,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-ap_mobile-Microsoft_Comp_Surface_HeadPhones_BT-pid_900023-mobile-2e3c86f9-b35c-41a7-8654-ce5a18b5245c-TwoSpeakers-mic.wav,10.0,16000,1,1.9958775,3.2320309,1.9133706,2.002819500669494,3.0738533102914825,2.2008266210201235,3.36054
83,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-sa_a80c4ecb-2cc3-4aca-9326-207e0526c0f5_uploaded.wav,33.6426875,16000,24,2.59275,3.3393495,2.8236144,2.478633819998064,3.1435569890485575,3.0857835062005208,3.3326228
84,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-mt-win_viQW574zTkasMD34aUyxVA--TwoSpeakersNoise1--Coffee_machine_mic.wav,26.3464375,16000,17,3.7788806,4.077001,4.331588,3.2945959728182967,3.5865883583345135,4.102400949865415,3.7122252
85,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900067-ZTexrSugp0CuPqLXYA3wVw--TwoSpeakersNoise1--Traffic-mic.wav,10.0,16000,1,2.3835711,2.94694,3.0696764,2.3203944028889487,2.8737268451059133,3.3028356691052343,2.7334998
86,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-lk-RPABS_sameroom_ff_person1_0.5_secon_2m_2202301061048090007-in.trim.wav,128.88,16000,119,1.989718,2.7873325,2.0537355,1.9803408354662844,2.6965214116275913,2.321098238678059,2.9228985
87,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-ap_desktop-Echo_Cancelling_Speakerphone_P2418HZm-pid_900122-00RUTexyKEaW0VCzjL9QYg--SpeechNoise2--Airport-mic.wav,10.0,16000,1,2.4414945,2.6133566,3.845998,2.3660951519279574,2.6222296898853865,3.8451553658169377,3.356985
88,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-sa_34143df8-ce8c-4cd3-aca2-17485b7f67b3_uploaded.wav,35.6266875,16000,26,2.7403536,3.7011473,2.751236,2.592746397944543,3.3726815007933326,3.0275483393867653,3.4285405
89,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-ap_desktop-Echo_Cancelling_Speakerphone_Plantronics_P610-pid_900129-6CEp0YTDG0KgRUWSBHqEMA--Talk-mic.wav,10.0,16000,1,3.7182097,4.0103683,4.383872,3.258112703803196,3.5507213293037134,4.12782824115242,3.9553776
90,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-mt-win_oJNvYBNqqku4XP9BY32P3A--SpeechNoise1--Kitchen_utensils_mic.wav,24.75725,16000,15,3.6274486,3.91515,4.2224607,3.200974348066205,3.497160748813159,4.048876986636036,3.6949437
91,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/lk-p231_sample_3-mixed_7ch.wav,360.932125,16000,351,2.57418,3.0309882,3.5611587,2.452900955978407,2.9118715906441848,3.6187773978896476,2.977195
92,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-ap_desktop-Desktop_Mic_MSFT_LifeCam_HD-3000-pid_900083-KVbGTrqdIU0FIbN1ZuX68g--TwoSpeakersNoise1--Blender-mic.wav,10.0,16000,1,2.0893033,2.2240467,3.6657724,2.081208357085849,2.305086441754574,3.7333994951705725,2.94838
93,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-mt-and_mobile--a201734--A2BOJK59PWBNXP--005--TwoSpeakers--No_Noise--Regular--5--48000--Type_15--mic.wav,25.08,16000,16,2.1505237,2.3848443,3.4989254,2.1316295355253225,2.4388736125604393,3.620709306526479,3.1199546
94,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-sa_81503961-02a6-478a-9245-2bbdd9c23486_uploaded.wav,39.421375,16000,30,3.5705202,3.8171587,4.1947284,3.1547119256606564,3.431417646229951,4.01927628383044,3.8917909
95,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-ap_desktop-Echo_Cancelling_Speakerphone_EPOS_EXPAND_20-pid_900117-CWjRg4XHh00f0e1ohLmSnA--TwoSpeakersNoise1--Fire_Alarm-mic.wav,10.0,16000,1,3.053273,3.3612285,3.8472612,2.821058403996662,3.1600520370839553,3.845908441147488,3.1997657
96,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-mt-and_mobile--1409f26--AUGK1PXH5GZ81--003--TwoSpeakers--No_Noise--Throat-clear--1--48000--Type_15--mic.wav,23.04,16000,14,2.7984865,3.0222855,3.8708718,2.637448794975197,2.927442427411454,3.859546531975762,3.5708125
97,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-ap_mobile-Google_Pixel_4a_(5G)_UNK-pid_900001-mobile-670a9ed8-286e-4dbe-8d5d-f5a1868ef1ef-TwoSpeakersWithBackgroundNoise-mic.wav,10.0,16000,1,2.2328138,2.8412893,2.8444562,2.1993201485411467,2.7960962346716616,3.1158020185156534,3.0385208
98,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-ap_desktop-Echo_Cancelling_Speakerphone_P2418HZm-pid_900122-00RUTexyKEaW0VCzjL9QYg--TwoSpeakers-mic.wav,10.0,16000,1,3.1192243,3.3755698,4.1140933,2.8670803124583557,3.1694475150980552,3.995572575033819,3.4795728
99,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-ap_desktop-Echo_Cancelling_Speakerphone_EPOS_EXPAND_20-pid_900083-wt2HH7hyvkCg5F3BCfjOBQ--TwoSpeakersNoise1--Copy_machine-mic.wav,10.0,16000,1,1.988704,2.147778,3.593489,1.996751715877807,2.2399739496658797,3.6861740546858366,2.8510394
100,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-ap_mobile-Logitech_ZONE_TRUE_WIRELESS_BT-pid_900053-mobile-6b0ad56a-14c9-4dc7-8d37-994d5d168be7-TwoSpeakers-mic.wav,10.0,16000,1,2.323254,3.796679,2.0537417,2.2723224725882893,3.429931287581804,2.3533833058953673,3.5582187
101,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-sa_fc2d1512-c9bb-45a2-b7e1-c10395a57953_uploaded.wav,41.8026875,16000,32,3.0648582,3.5975866,3.505178,2.826981573908413,3.309467423466798,3.619172146192302,3.1671574
102,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/lk-p278_sample_0-mixed_7ch.wav,365.46475,16000,356,2.7915149,3.2323287,3.82934,2.6180538500324526,3.0573238646719374,3.8040977738985755,3.0312011
103,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-sa_be14e1e6-d266-45f2-b932-dbaff93255fc_uploaded.wav,23.930125,16000,14,2.4803555,2.7908337,3.2906454,2.396063666400306,2.7574804922386797,3.471832016925525,3.3980992
104,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-ap_desktop-Microphone_HD_Pro_Webcam_C920-pid_900133-vWbrXh6uWEOGNTKLSJvIwQ--TwoSpeakersNoise1--Traffic-mic.wav,10.0,16000,1,2.0762901,2.696522,2.7705805,2.0703605014573525,2.6866790767580495,3.051542782002201,3.2171085
105,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-ap_desktop-Echo_Cancelling_Speakerphone_P2418HZm-pid_900128-UHNRfFK07keQuKo5btGqmQ--TwoSpeakers-mic.wav,10.0,16000,1,2.587498,2.9722025,3.5059605,2.4792754211420265,2.8920117258911024,3.6271467304582474,3.3443196
106,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-sa_f51fbade-b3e1-4527-834b-cb2108123d90_uploaded.wav,34.8906875,16000,25,3.3514743,3.6678333,3.992186,3.0215598264134744,3.352086891554409,3.9129002139856666,3.7114558
107,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-mt-win_767bBBIIL0OuMlgQoL09Lg---02-01-15-34-36--TwoSpeakers_mic.wav,32.05325,16000,23,2.6989467,3.688532,2.77454,2.547455792408248,3.365103778993139,2.9884755227518895,3.4122846
108,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/lk-p272_sample_2-mixed_7ch.wav,361.987,16000,352,2.7426581,3.1943347,3.6859212,2.5816753992228842,3.0299170359138357,3.7132718621082708,3.0512187
109,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-ap_desktop-Echo_Cancelling_Speakerphone_Plantronics_P610-pid_900120-DJk7Z90tpUS6H1RCtdT5hw--SpeechNoise2--Kids-mic.wav,10.0,16000,1,3.75432,4.0617704,4.241329,3.280134565145953,3.578632644460152,4.0603364084515565,3.8626552
110,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-ap_desktop-Echo_Cancelling_Speakerphone_Plantronics_P610-pid_900120-DJk7Z90tpUS6H1RCtdT5hw--Talk-mic.wav,10.0,16000,1,4.0036345,4.218457,4.558378,3.42736466107026,3.6609755904608443,4.203169379296399,3.8536067
111,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-ap_mobile-Logitech_ZONE_TRUE_WIRELESS_BT-pid_900001-mobile-9467b484-d1eb-4910-84f3-8ac4b8095b49-TwoSpeakersWithBackgroundNoise-mic.wav,10.0,16000,1,2.4096754,2.9800768,3.0375912,2.341046490490549,2.897689139868718,3.2770065197486695,2.6059477
112,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/lk-p230_sample_3-mixed_7ch.wav,363.60625,16000,354,2.7302554,3.200391,3.6413267,2.5724811291068392,3.0343865739353837,3.669329640671714,2.9915369
113,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-ap_mobile-Microsoft_Comp_Surface_HeadPhones_BT-pid_900042-mobile-6a75eadd-cfe3-4d28-9dd9-fe8c5d01a969-TwoSpeakers-mic.wav,10.0,16000,1,3.0690272,3.9792185,3.0371008,2.8321054624084625,3.5335910311318126,3.2766096136097205,3.3352041
114,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/lk-p228_sample_1-mixed_7ch.wav,362.997125,16000,353,2.679092,3.1211603,3.7586744,2.538503821524758,2.9853564531913697,3.767327010301019,3.0065105
115,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-mt-and_mobile--b8b33b8--A3S10B7I20LGTN--003--TwoSpeakersWithBackgroundNoise--No_Noise--Regular--3--48000--Type_15--mic.wav,76.92,16000,67,2.5889082,2.988762,3.5647779,2.454212670018288,2.8714566585771597,3.579282588656215,2.6770208
116,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-ap_desktop-Echo_Cancelling_Speakerphone_Plantronics_P610-pid_900123-7DqrcOKEG06HzoBRBVuf4A--SpeechNoise2--Announcements-mic.wav,10.0,16000,1,3.3626227,3.5177705,4.3754463,3.0318329515207463,3.2607384611795696,4.1239875864745,3.6906254
117,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-mt-win_ypDUTCRp0UWFxi6aiNrYVQ--TwoSpeakers_mic.wav,34.975875,16000,25,3.2471209,4.169759,3.114275,2.9520100939576253,3.635454991119983,3.3155682401381013,3.4137788
118,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-lk-RPABS_sameroom_mm_person5_0.5_secon_2m_202212161533060013-in.trim.wav,119.16,16000,110,2.4878817,3.4465752,2.5792582,2.3913254253656455,3.2102908035364637,2.8412246273791473,3.229311
119,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-mt_A2HWF3DPE0MDCN_NoNoise_Neighbor_clip_3_subset2.wav,33.496,16000,24,3.0157943,3.466974,3.5131366,2.7929879351293585,3.225979518503853,3.6283419763430302,3.0629046
120,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-mt-win_0BZq3LcM1kOXnMcRcz3jSQ--TwoSpeakersNoise1--AC_mic.wav,29.42925,16000,20,2.8414407,3.2832024,3.3774085,2.666575642982198,3.1046912483866684,3.5348239979145717,2.8715358
121,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-mt-win_O8DswbYqH0CO0WOcXONjGA--TwoSpeakers_mic.wav,26.67725,16000,17,2.302694,3.1669505,2.7581928,2.2534682692590313,3.02544376046518,3.007522053280104,3.5480192
122,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/lk-p225_sample_0-mixed_7ch.wav,361.918,16000,352,2.6425955,3.0556927,3.8087122,2.506045845622056,2.9337234940132815,3.7993514257065235,2.9098077
123,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-sa_1fce6036-3ceb-4f1c-8fb2-d2375c7b9462_uploaded.wav,44.485375,16000,35,2.0825756,2.5894818,2.955312,2.074736483221474,2.6010798704374922,3.1960623882582855,2.46706
124,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900060-vHLyopgi3EeienY33x00nQ--SpeechNoise2--Airport-mic.wav,10.0,16000,1,2.5731962,3.1588292,3.4347658,2.468316291148102,3.0237701101077117,3.57764669418497,3.1002882
125,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-sa_9aa08b68-ebe9-469d-9645-00569a7d9dd8_uploaded.wav,31.413375,16000,22,2.6479135,3.4658802,2.7432606,2.5247038865254305,3.227566222140712,3.025044886796681,3.398756
126,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-mt-win_8IWBCCJmq0a3W6jY3SyK0Q--TwoSpeakers_mic.wav,26.239875,16000,17,1.8511051,2.816188,2.1648014,1.8771488960978295,2.7738184168773086,2.456541790504762,2.9144824
127,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-ap_desktop-Echo_Cancelling_Speakerphone_EPOS_EXPAND_20-pid_900083-wt2HH7hyvkCg5F3BCfjOBQ--SpeechNoise1--Copy_machine-mic.wav,10.0,16000,1,2.6778731,2.8779652,3.9099333,2.5478877890718574,2.8232576153647737,3.882745496127047,2.9782724
128,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-ap_mobile-Sennheiser_CX_TWS_BT-pid_900042-mobile-f2fd21e3-75ad-441e-b7a1-5042554885f0-TwoSpeakersWithBackgroundNoise-mic.wav,10.0,16000,1,3.205562,3.8247986,3.5616343,2.9264385661146157,3.4462643358121867,3.664925485305904,3.6097574
129,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-sa_64962814-03c8-40e8-a489-1ef16bb16f99_uploaded.wav,32.3074375,16000,23,2.56949,3.675142,2.4426975,2.463113384867044,3.357609256724917,2.740804210192583,3.1249888
130,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-sa_32a6e0d6-09b7-47f1-9838-fe74003fb6ce_uploaded.wav,26.6963125,16000,17,2.239941,3.7892625,1.9946172,2.2044709965523785,3.4255073962407017,2.287342206263826,2.8341236
131,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-mt-and_mobile--4dd570a--AG6M0K5EW28K1--005--TwoSpeakers--No_Noise--Regular--6--48000--Type_15--mic.wav,47.52,16000,38,2.5365262,3.0349975,3.015214,2.426310975292365,2.910466188343597,3.212613774397436,3.0057337
132,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/lk-p239_sample_0-mixed_7ch.wav,362.598125,16000,353,2.6080656,3.0584729,3.7173595,2.480101817877204,2.934412686728356,3.7331228938528116,3.008627
133,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-mt-win_OcV12R80GEeVIC7t35UJCA--TwoSpeakersNoise1--Other_mic.wav,28.351875,16000,19,1.7234603,2.6725025,1.7271204,1.7660210783979589,2.6627739610010868,1.9877045284201567,2.9057782
134,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-ap_desktop-Echo_Cancelling_Speakerphone_EPOS_EXPAND_20-pid_900077-kNnkiThALk2BlCVfGoOXSg--TwoSpeakersNoise2--Typing-mic.wav,10.0,16000,1,2.7784722,3.032396,3.79508,2.622962135671417,2.935147420407398,3.8144485444309755,3.2340353
135,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-ap_desktop-Echo_Cancelling_Speakerphone_EPOS_EXPAND_20-pid_900077-kNnkiThALk2BlCVfGoOXSg--Talk-mic.wav,10.0,16000,1,3.7667012,3.9915934,4.4914217,3.2876447132196747,3.540415879029109,4.175209801491006,3.9832568
136,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-mt-win_mL0M7JFd1EabCGrg8j3xVg---02-01-14-01-00--SpeechNoise1--Kitchen_utensils_mic.wav,22.3465625,16000,13,3.4432466,3.783567,3.9632833,3.0835701288130557,3.421156665798781,3.9117843627710536,3.3493934
137,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-sa_c52ebc1b-ee3f-4937-96ff-093b60aeb848_uploaded.wav,18.8266875,16000,9,2.0745878,3.0814228,2.4447694,2.067799175900763,2.968772937903634,2.743920934574141,3.0380497
138,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-sa_796d6168-db52-4fca-bf77-803e993e512f_uploaded.wav,27.5946875,16000,18,2.1306703,2.891782,2.4049494,2.111602406274141,2.8176687690545523,2.708947180155468,3.2659252
139,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-ap_desktop-Microphone_HD_Pro_Webcam_C920-pid_900133-vWbrXh6uWEOGNTKLSJvIwQ--TwoSpeakersNoise2--Traffic-mic.wav,10.0,16000,1,2.547604,2.8572793,3.5487916,2.4486365675803214,2.807965863657113,3.6562832347301066,3.1489635
140,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/lk-p286_sample_1-mixed_7ch.wav,361.325,16000,352,2.698512,3.1177742,3.7286742,2.5440942245213805,2.9718685840029524,3.725963462055433,3.084576
141,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-sa_8ecea07a-7a09-4c89-b8aa-c3893a44cd28_uploaded.wav,28.656,16000,19,2.9127178,3.7234194,3.0080876,2.720543831108966,3.38521868760913,3.249106859057769,3.3221173
142,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-sa_366ad2b8-06fd-4169-a37f-bcefdece0bd8_uploaded.wav,24.8106875,16000,15,3.4710667,3.894792,3.7967453,3.1020194285193545,3.4859738317623745,3.8123961844740935,3.5373302
143,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-ap_desktop-Echo_Cancelling_Speakerphone_EPOS_EXPAND_20-pid_900083-wt2HH7hyvkCg5F3BCfjOBQ--Talk-mic.wav,10.0,16000,1,3.462233,3.6161206,4.4913664,3.0969457950675254,3.3218912289082763,4.175186215898144,3.482502
144,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-lk-RPABS_nextroom_fm_person1_0.5_secon_202212191118420015-in.trim.wav,124.16,16000,115,1.9150623,2.6428535,1.945851,1.9040393963495075,2.545483454255055,2.190741028050687,2.8392618
145,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-sa_1ae36814-f39b-44ab-937b-1ca4344da7ba_uploaded.wav,31.493375,16000,22,2.3834877,3.1981642,2.6806505,2.319961681337392,3.049458923047616,2.9637605018597815,3.1218097
146,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-mt-and_mobile--6f24bf6--A110O8MC8AVN0Z--005--TwoSpeakers--No_Noise--Regular--5--48000--Type_15--mic.wav,19.56,16000,10,2.3824756,2.5889604,3.7124023,2.3192652433885153,2.6025997077218546,3.761969314999971,3.3918736
147,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-mt-and_mobile--6f24bf6--A110O8MC8AVN0Z--005--TwoSpeakers--No_Noise--Regular--6--48000--Type_15--mic.wav,20.28,16000,11,1.9202392,2.1178026,3.5178113,1.9379538989386553,2.2132225869532864,3.634818993007541,3.1980221
148,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-ap_desktop-Echo_Cancelling_Speakerphone_EPOS_EXPAND_20-pid_900083-wt2HH7hyvkCg5F3BCfjOBQ--TwoSpeakersNoise2--Copy_machine-mic.wav,10.0,16000,1,2.0970695,2.287893,3.4604213,2.087671449817203,2.3588424763617013,3.5956382239493463,2.8019412
149,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-sa_a1f3f191-8126-4521-9fc6-e8ebecd6321d_uploaded.wav,35.13025,16000,26,2.380218,3.3860195,2.4681368,2.308309199224938,3.175450342070817,2.7171690252914784,3.2319238
150,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-mt-win_O8DswbYqH0CO0WOcXONjGA--TwoSpeakersNoise1--AC_mic.wav,27.79725,16000,18,2.732835,3.4881556,2.9006221,2.588541140813024,3.2413755437975302,3.1579628314492916,3.259987
151,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-ap_desktop-Echo_Cancelling_Speakerphone_Plantronics_P610-pid_900129-6CEp0YTDG0KgRUWSBHqEMA--SpeechNoise1--Cafe-mic.wav,10.0,16000,1,3.005542,3.7273483,3.1620877,2.787383850911443,3.389093704670875,3.3757135832407643,3.7247472
152,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900062-SSmSbdwUh0y4MC3HNWS62w--SpeechNoise1--Fire_Alarm-mic.wav,10.0,16000,1,2.8918993,3.229074,3.8545969,2.7059671455601544,3.071847718730031,3.850273601539855,3.0855942
153,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-mt-win_yyNPW9fSWESchaxT1EiEFg--TwoSpeakersNoise1--Kitchen_utensils_mic.wav,34.996875,16000,25,1.5998743,2.1827326,3.1862893,1.6564992880916238,2.2688650070853664,3.387894214543021,2.255752
154,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-mt-win_0BZq3LcM1kOXnMcRcz3jSQ--SpeechNoise1--Typing_mic.wav,23.3385625,16000,14,3.478552,3.8208985,3.957381,3.106366147486923,3.443502231390383,3.9053188012781277,3.3506386
155,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-sa_f17a2723-f44a-4fdc-a388-1124bc1e9276_uploaded.wav,29.4506875,16000,20,2.1299367,2.425812,3.1078818,2.1141381778127335,2.4717909607765116,3.326547000368088,2.7415555
156,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-mt-and_mobile--f18f880--AYGM2YBXK5FQW--005--TwoSpeakers--No_Noise--Regular--6--48000--Type_15--mic.wav,20.52,16000,11,2.2580273,2.4529061,3.6610475,2.2187965907730804,2.492611285320217,3.7297921630105937,3.3269098
157,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-mt-and_mobile--a4ac736--A3EQ6C5226X6XN--005--TwoSpeakers--No_Noise--Regular--6--48000--Type_15--mic.wav,29.28,16000,20,3.2806647,3.834488,3.671144,2.973776145766672,3.4516477183709307,3.722077782928937,3.5035965
158,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-mt_A3OK13TYU0OUUQ_NoNoise_Neighbor_clip_1_subset2.wav,32.005375,16000,23,1.8609942,2.1004407,3.2172902,1.8868575036316533,2.198405306455997,3.4154266846863552,2.7541678
159,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-sa_bc249f7a-d42a-4b62-a066-ddc3f48c9483_uploaded.wav,29.038,16000,20,3.314645,3.7659814,3.7361722,2.9989120037858727,3.4112239962789355,3.774826570161681,3.5604415
160,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-mt-and_mobile--73f3075--A2182AUQII1AXG--005--TwoSpeakers--No_Noise--Regular--5--48000--Type_15--mic.wav,23.76,16000,14,2.346644,2.5251527,3.7335103,2.2904512026851402,2.551898684332777,3.7744788031724665,3.1900117
161,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-sa_13990fd4-e993-4475-ac09-54aab5319104_uploaded.wav,31.456,16000,22,2.6104965,3.302988,2.8698127,2.4960044204281124,3.119735452964919,3.13671778335479,2.9445362
162,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-sa_30096a19-fcb0-432d-aab0-18fb06793a15_uploaded.wav,36.5066875,16000,27,2.0876193,2.8960621,2.4323728,2.0766131865599613,2.834345228329158,2.7139828143752824,3.017346
163,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-sa_81d2f134-35bb-4356-9d15-2b24889df357_uploaded.wav,29.28875,16000,20,2.1689572,3.1976876,2.3161447,2.1440940376831885,3.045859409241806,2.6154937418702318,3.5706477
164,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900051-euMhj96CP0u9lsDgoa0EkQ--Talk-mic.wav,10.0,16000,1,3.346094,3.654494,4.20463,3.0208985598879816,3.345310780698338,4.042093733284843,3.7182643
165,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-sa_b7f70477-b4bf-4ce2-9ec8-35f8c6033edb_uploaded.wav,64.757375,16000,55,3.2423139,3.7667513,3.703698,2.9453293051626286,3.408649723180214,3.738984184055946,3.474162
166,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-lk-RPABS_sameroom_fm_person1_0.5_secon_1m_202212191104510009-in.trim.wav,129.86,16000,120,2.7310395,3.565639,2.8930218,2.5796313928156644,3.286596301571677,3.108981614637853,3.2745914
167,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-ap_desktop-Echo_Cancelling_Speakerphone_EPOS_EXPAND_20-pid_900117-CWjRg4XHh00f0e1ohLmSnA--SpeechNoise1--Fire_Alarm-mic.wav,10.0,16000,1,3.6446836,3.8682728,4.387952,3.212727185628839,3.471254649593282,4.129681208789546,3.4514687
168,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-mt-and_mobile--544fb39--A1UN78WN3UI0DK--005--TwoSpeakers--No_Noise--Regular--6--48000--Type_15--mic.wav,22.56,16000,13,3.5518017,3.800139,4.20542,3.1523704118013858,3.429895500573857,4.039933634523787,3.8423321
169,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-mt-win_ypDUTCRp0UWFxi6aiNrYVQ--TwoSpeakersNoise1--TV_mic.wav,34.99,16000,25,2.661856,3.8222554,2.4841833,2.53198725419086,3.442077367873786,2.778285924156724,3.1449144
170,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-sa_ce7c72b2-92cd-473c-ae70-2a3f13812b1e_uploaded.wav,28.5965,16000,19,3.121003,3.4241424,3.831203,2.866846682023703,3.1987413668301565,3.835208385683931,3.7631905
171,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-mt-and_mobile--a74a759--A3785TR8D5I81Q--005--TwoSpeakers--No_Noise--Regular--6--48000--Type_15--mic.wav,21.48,16000,12,2.3300729,3.4491932,2.2516036,2.264898300167471,3.2127329444600337,2.5149087823861267,3.338278
172,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-lk-RPABS_nextroom_mm_person5_0.5_secon_202212161544140017-in.trim.wav,118.94,16000,109,1.7197914,2.1520536,1.9563429,1.729569245542405,2.1606368678689525,2.1583724556874793,2.8063178
173,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-sa_e8b6c6e6-973e-43d8-88de-f1e39058e70a_uploaded.wav,30.56,16000,21,2.540922,3.0169275,3.14258,2.443002293726463,2.9221069523234067,3.3572329548744704,3.7983825
174,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-mt-and_mobile--ba126ae--AYPXZRCOAR34--005--TwoSpeakers--No_Noise--Regular--5--48000--Type_15--mic.wav,37.68,16000,28,2.7966197,3.3555145,3.0043037,2.600532507795411,3.092793149762094,3.190861357172985,3.1530685
175,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-lk-RPABS_sameroom_mf_person3_0.5_secon_2m_202212191057400005-in.trim.wav,123.56,16000,114,1.8422346,2.535566,1.8812522,1.8474272635034152,2.486369160841182,2.1115866570853323,2.9677377
176,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900051-euMhj96CP0u9lsDgoa0EkQ--SpeechNoise2--Blender-mic.wav,10.0,16000,1,2.2602994,2.5518968,3.6476614,2.221623288838657,2.5738547683903623,3.721696109862287,2.9579895
177,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-sa_5f659af4-ef39-4b83-a3de-69c09f3fc934_uploaded.wav,29.9626875,16000,20,2.586617,3.2730896,3.009713,2.4747426183033987,3.1002630469665218,3.2373666353027213,3.1334987
178,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-ap_mobile-Microsoft_Comp_Surface_HeadPhones_BT-pid_900035-mobile-3223ed60-8979-41c2-8a38-0c338f7ec0a6-TwoSpeakers-mic.wav,10.0,16000,1,2.445512,3.250595,2.6509283,2.369248141602282,3.0864115514295625,2.944416769430537,3.4845586
179,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-sa_22ecbe74-03bb-437a-bece-9c3af84bfabf_uploaded.wav,27.744,16000,18,1.5052718,2.8170068,1.6452467,1.569832886830231,2.7745853248193084,1.894514120514779,2.977589
180,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-mt-win_UJCIp50XakmA1xnF7tqi9Q--TwoSpeakers_mic.wav,27.4985625,16000,18,2.7208407,3.6671522,2.706703,2.5791174719609034,3.352345207284104,2.9908813162383745,3.1514452
181,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-sa_1bc6188e-a6af-4901-be52-1d3ed2a4f4ae_uploaded.wav,36.896,16000,27,3.4602246,3.8700294,4.12449,3.093910353402788,3.47208463404242,3.980879422464529,3.5412383
182,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-ap_desktop-Microphone_HD_Pro_Webcam_C920-pid_900133-vWbrXh6uWEOGNTKLSJvIwQ--Talk-mic.wav,10.0,16000,1,3.5720549,3.8076088,4.3472095,3.1671773666935774,3.436295574148548,4.110980194419775,3.6154683
183,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-sa_c9c60257-ca2b-4209-9943-d5a8d0c297b6_uploaded.wav,39.221375,16000,30,3.7311091,4.1032505,4.0481663,3.2635861485322266,3.6003805230778196,3.9486129920785094,3.7436295
184,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-lk-RPABS_sameroom_ff_person2_0.5_secon_2m_202301061043360005-in.trim.wav,131.94,16000,122,1.8443578,2.5727103,1.8215861,1.8528100673826466,2.521802579017058,2.063896157483163,3.01721
185,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-ap_desktop-Echo_Cancelling_Speakerphone_P2418HZm-pid_900122-00RUTexyKEaW0VCzjL9QYg--Talk-mic.wav,10.0,16000,1,3.7533662,3.9858837,4.420831,3.279555233376829,3.5372701563684816,4.144454314241338,3.6873207
186,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-mt-win_oJNvYBNqqku4XP9BY32P3A--TwoSpeakers_mic.wav,27.41325,16000,18,2.7606754,3.5151355,2.927238,2.6082110112657113,3.256594898914195,3.1825729530929494,3.3625865
187,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900081-PP0Eibawp0KhHKWYBl7qKQ--SpeechNoise1--Squeaking_chair-mic.wav,10.0,16000,1,2.6688256,3.0089147,3.7342682,2.541068755299803,2.918392668337323,3.7768806029358855,2.9029565
188,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/lk-p245_sample_1-mixed_7ch.wav,360.979625,16000,351,2.6600597,3.1011407,3.7363,2.5207309257992767,2.962432098763833,3.7554901663629154,3.0114868
189,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-sa_63f3791f-5dc6-45f8-a9fe-feda695651f0_uploaded.wav,34.645375,16000,25,3.0024838,3.905455,3.0139627,2.7829807652862373,3.490724821227566,3.252737380646866,3.5385487
190,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-sa_a9d65562-77c8-42e6-96b1-113871d7855c_uploaded.wav,40.432,16000,31,2.1527178,2.6092153,3.0829637,2.1314023909658784,2.6140800463987772,3.29959046619143,2.9981744
191,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900081-PP0Eibawp0KhHKWYBl7qKQ--Talk-mic.wav,10.0,16000,1,3.2013106,3.6248817,3.9295692,2.923539237209627,3.3272600060909925,3.894074174924424,3.286813
192,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-lk-RPABS_csameroom_mf_person3_0.5_female_1_202212161627410031-in.trim.wav,123.76,16000,114,1.7630764,2.1846921,1.8102211,1.7563854167531445,2.1439136113411017,1.988145980085507,3.0918872
193,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-ap_mobile-Microsoft_Comp_Surface_HeadPhones_BT-pid_900023-mobile-2e3c86f9-b35c-41a7-8654-ce5a18b5245c-TwoSpeakersWithBackgroundNoise-mic.wav,10.0,16000,1,2.2276278,3.5169785,2.098961,2.195100449298859,3.260239395688109,2.4014232168938436,3.3297868
194,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-mt-win_mL0M7JFd1EabCGrg8j3xVg---02-01-14-01-00--TwoSpeakersNoise1--Kitchen_utensils_mic.wav,26.5385625,16000,17,3.0852716,3.4920273,3.6520963,2.8431091897112557,3.244122667927049,3.7222332197488543,3.1346211
195,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-sa_9005a593-9eb4-475d-b079-ed63162c03bb_uploaded.wav,42.005375,16000,33,2.284409,2.8233023,3.0850694,2.240473547460865,2.7810638422988077,3.3131648996265515,3.2584476
196,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-mt-and_mobile--eed536c--AENYI38BKY5MT--005--TwoSpeakers--No_Noise--Regular--5--48000--Type_15--mic.wav,23.88,16000,14,2.3059943,2.4621758,3.7933621,2.2576989536702348,2.501141985435104,3.813023180489505,3.693119
197,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-lk-RPABS_sameroom_mf_person3_0.5_secon_1m_202212191053090003-in.trim.wav,125.46,16000,116,2.0794017,2.9210565,2.0778968,2.048589361061624,2.799527464582425,2.323437993152377,3.0425081
198,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-lk-RPABS_sameroom_mm_person5_0.5_secon_1m_202212161528290011-uninet-in.trim.wav,119.0,16000,110,2.637201,3.3916016,2.9204416,2.5061447957182317,3.174383048230769,3.137761263017018,3.4067917
199,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-sa_588583d8-c847-487f-a343-9d329952459d_uploaded.wav,33.4186875,16000,24,2.9790692,3.3123012,3.6311703,2.7671390765308894,3.125014262505786,3.705204520709057,3.8574944
200,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-ap_mobile-Logitech_ZONE_TRUE_WIRELESS_BT-pid_900050-mobile-9e05d55f-34a3-4bca-b831-0018a2da5356-TwoSpeakers-mic.wav,10.0,16000,1,3.37074,3.784845,3.851784,3.037189217603153,3.4230179447793625,3.848601454405425,3.6695604
201,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-mt-and_mobile--a4ac736--A3EQ6C5226X6XN--003--TwoSpeakersWithBackgroundNoise--Firealarm--Speechwithhigh-base--3--48000--Type_15--mic.wav,24.12,16000,15,2.9358575,3.5363424,3.3390605,2.7361727143826475,3.271923254831485,3.5019196798643932,3.0201592
202,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/lk-p284_sample_0-mixed_7ch.wav,361.171125,16000,352,2.7369933,3.2031567,3.7175298,2.5831464528313166,3.0428261609218645,3.737584365897312,3.0663154
203,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/lk-p237_sample_2-mixed_7ch.wav,361.443375,16000,352,2.7717228,3.2039075,3.7003512,2.600549596648315,3.032168372836996,3.721481322528238,3.0541074
204,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-mt-win_UJCIp50XakmA1xnF7tqi9Q--TwoSpeakersNoise1--Kitchen_utensils_mic.wav,29.65325,16000,20,2.5905402,3.0535624,3.3133278,2.481026451683061,2.9487760594133134,3.481871762043989,3.0106204
205,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-sa_412e2853-5e62-45e3-9471-a32ac77fc77f_uploaded.wav,29.653375,16000,20,2.9598925,3.4835627,3.5897925,2.7540006172090656,3.237848942060849,3.669752936654341,3.0046272
206,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-mt-and_mobile--1409f26--AUGK1PXH5GZ81--005--TwoSpeakers--No_Noise--Regular--6--48000--Type_15--mic.wav,23.76,16000,14,2.886597,3.0953374,4.0259748,2.701595036343589,2.978728650579847,3.947414515857741,3.7801635
207,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-lk-RPABS_sameroom_mm_person3_0.5_secon_1m_202212161511400005-in.trim.wav,131.84,16000,122,2.4614484,3.4369342,2.5379508,2.378877240770469,3.20723200492434,2.821024815034091,3.1087475
208,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-mt-and_mobile--3df94b5--A2TBSQTRSLDCGS--005--TwoSpeakers--No_Noise--Regular--5--48000--Type_15--mic.wav,39.72,16000,30,3.474524,3.7708511,4.3679895,3.1028379186635027,3.4118168586484403,4.119888964701324,3.839293
209,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-sa_4a6e9acc-fd7f-429c-936b-d4db4757e38e_uploaded.wav,26.3466875,16000,17,2.4765708,3.2761395,2.7469711,2.392454429067326,3.1027810694506996,3.0226002389716196,3.166264
210,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-ap_desktop-Echo_Cancelling_Speakerphone_P2418HZm-pid_900128-UHNRfFK07keQuKo5btGqmQ--SpeechNoise2--Baby-mic.wav,10.0,16000,1,2.4273944,2.772246,3.429732,2.3550121846348775,2.74435128890102,3.574096330951724,3.2404256
211,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900060-vHLyopgi3EeienY33x00nQ--SpeechNoise1--Airport-mic.wav,10.0,16000,1,3.24816,3.6284904,4.023673,2.9553534040269662,3.329467643888114,3.946956813411079,2.9814956
212,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-sa_cc939a7b-ac5d-46a1-9a00-607692d2e92b_uploaded.wav,33.86625,16000,24,2.7875257,3.254423,3.3883364,2.624204611301912,3.082871208845102,3.538301984622472,3.401364
213,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-mt-win_5i9kq2L0lkuNg2OYxgqmkQ--SpeechNoise1--Typing_mic.wav,32.30925,16000,23,3.373677,3.7035217,3.9775126,3.0385451976229456,3.3744568192932713,3.9178614522482937,3.6876357
214,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-sa_fd00c853-08b2-41b1-ab85-7dcbfe78e65a_uploaded.wav,33.024,16000,24,2.3116028,3.1780207,2.7561343,2.262811325150991,3.036452598590731,3.0355408776278625,3.4569724
215,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-mt-win_oJNvYBNqqku4XP9BY32P3A--TwoSpeakersNoise1--Kitchen_utensils_mic.wav,33.1945625,16000,24,2.9631271,3.3455136,3.6170318,2.756988402735696,3.1494853377449243,3.7003046906253556,2.9683378
216,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-mt-win_8IWBCCJmq0a3W6jY3SyK0Q--SpeechNoise1--Blender_mic.wav,18.047875,16000,9,2.066635,2.4488556,2.9485958,2.0616049022720198,2.489409028497659,3.1993083017438786,3.0372405
217,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-lk-RPABS_csameroom_fm_person4_0.5_male_1m_202212182341180015-in.trim.wav,125.76,16000,116,2.2218108,2.6492486,2.4540372,2.1334732469839324,2.531029044103194,2.611903798515921,3.1822827
218,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900116-osmy1O3s0EmaR0A4gvS1Fg--TwoSpeakersNoise2--Fire_Alarm-mic.wav,10.0,16000,1,1.8361669,2.188295,2.9042509,1.8660788051993777,2.274685849393524,3.1667607847111943,3.074812
219,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900081-PP0Eibawp0KhHKWYBl7qKQ--SpeechNoise2--Typing-mic.wav,10.0,16000,1,3.2986853,3.7254188,3.880181,2.9893310768737047,3.387945620133717,3.8653868556007307,3.2260306
220,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-mt-and_mobile--4dd570a--AG6M0K5EW28K1--005--TwoSpeakers--No_Noise--Regular--5--48000--Type_15--mic.wav,30.36,16000,21,2.677838,2.9948099,3.575504,2.5461341538468845,2.904112021825785,3.672852600121814,3.564673
221,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-mt-win_PQgdyCXftUCAvyKRlx5s4A--TwoSpeakers_mic.wav,26.687875,16000,17,2.0711114,3.147452,2.2542832,2.0647891968896603,3.010900465458438,2.557767049826978,3.1606433
222,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-ap_mobile-Sennheiser_CX_TWS_BT-pid_900053-mobile-f47e6000-0add-4f72-b7d2-cade802c35d8-TwoSpeakersWithBackgroundNoise-mic.wav,10.0,16000,1,2.1650121,2.7186973,2.8752742,2.1438654433444206,2.7036677720362916,3.142183590074175,2.8754287
223,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/lk-p240_sample_1-mixed_7ch.wav,362.849875,16000,353,2.7148433,3.1694036,3.6513665,2.5564538571232585,3.007941339646765,3.6749733279106724,3.008995
224,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-sa_0f8de3d8-aa08-4030-ae3b-d5072af228c2_uploaded.wav,29.6106875,16000,20,3.3469565,3.8328736,3.8067334,3.0202454947554034,3.450197693398038,3.813605537915184,3.576854
225,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-ap_mobile-Logitech_ZONE_TRUE_WIRELESS_BT-pid_900001-mobile-9467b484-d1eb-4910-84f3-8ac4b8095b49-TwoSpeakers-mic.wav,10.0,16000,1,2.3272972,3.168092,2.7371407,2.2755601695422043,3.0301572773866545,3.0219832817726835,3.2712755
226,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-sa_27a3d3d7-ed79-4ee5-84d4-6e5c5e01efcd_uploaded.wav,49.1306875,16000,40,3.6450803,3.8934777,4.2647395,3.2108017414375056,3.4832775907526323,4.0685855002757565,3.7081983
227,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-ap_desktop-Echo_Cancelling_Speakerphone_EPOS_EXPAND_20-pid_900077-kNnkiThALk2BlCVfGoOXSg--TwoSpeakers-mic.wav,10.0,16000,1,2.8293364,3.177701,3.691713,2.6603994465372867,3.036767928303164,3.750011976270848,3.8216088
228,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-sa_d0671b68-efca-40a0-a9f7-d78ca76cfc77_uploaded.wav,26.816,16000,17,3.128764,3.7270997,3.38158,2.871291569995529,3.3882162482007985,3.5293599798518875,3.6151488
229,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/lk-p273_sample_3-mixed_7ch.wav,361.15075,16000,352,2.4546404,2.9145513,3.4943128,2.3597809374434995,2.8272920574303377,3.576194959756139,2.8910098
230,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-sa_d53bb311-72ae-4725-ba2c-f0dbb8ed6331_uploaded.wav,37.845375,16000,28,2.7312448,3.1878126,3.6834562,2.5851170967952815,3.037576493539892,3.7337034382243854,3.2891557
231,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-ap_desktop-Echo_Cancelling_Speakerphone_Plantronics_P610-pid_900129-6CEp0YTDG0KgRUWSBHqEMA--TwoSpeakers-mic.wav,10.0,16000,1,3.3111987,3.8814647,3.6698763,2.9976927957151385,3.4787750112631595,3.736039445089715,3.5253906
232,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-lk-RPABS_nextroom_mm_person3_0.5_secon_202212161539370015-in.trim.wav,122.08,16000,113,2.0994713,2.5620189,2.4041483,2.044270056751199,2.496701431928759,2.6104721004043965,2.92118
233,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/lk-p238_sample_3-mixed_7ch.wav,360.37375,16000,351,2.6712673,3.1077828,3.7658947,2.5278847553166104,2.970241573082602,3.766596910734345,3.041422
234,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-mt-win_5i9kq2L0lkuNg2OYxgqmkQ--TwoSpeakersNoise1--TV_mic.wav,31.0505625,16000,22,2.7202418,3.456598,2.9232526,2.57895562842332,3.220637664714064,3.1791550143178107,3.1684368
235,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/lk-p249_sample_0-mixed_7ch.wav,360.937875,16000,351,2.6729014,3.1650028,3.5666244,2.533716132073258,3.0143693692633904,3.6374496510936263,3.0727596
236,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-sa_c0f47be6-030c-4414-8f21-5acf3d52488a_uploaded.wav,23.9146875,16000,14,3.058703,3.6497061,3.347052,2.819746728078995,3.3417880020737676,3.4961899681286175,3.3893778
237,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-lk-RPABS_sameroom_ff_person1_0.5_secon_1m_202301061051340009-in.trim.wav,122.42,16000,113,2.4343765,3.4074962,2.487094,2.353069546121748,3.180780072437989,2.7532571433561706,3.0427628
238,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-mt-win_PQgdyCXftUCAvyKRlx5s4A--SpeechNoise1--Dogs_mic.wav,22.6665625,16000,13,2.4461339,2.8249047,3.3038254,2.367739007245975,2.782131196017253,3.4747164170345486,3.4167342
239,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900116-osmy1O3s0EmaR0A4gvS1Fg--SpeechNoise1--Fire_Alarm-mic.wav,10.0,16000,1,3.2579083,3.6869066,3.9124093,2.961936008871596,3.36489967216353,3.8841795721839194,2.8705227
240,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/lk-p241_sample_0-mixed_7ch.wav,362.395,16000,353,2.7565043,3.1721523,3.8885837,2.593523140116778,3.0161850122382163,3.850943026729394,3.0984678
241,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-sa_b5edbec4-d939-4047-bf9b-48b2c2cb5bb0_uploaded.wav,20.3386875,16000,11,2.5544937,3.0965555,3.1493518,2.448080303955495,2.9740183757063043,3.3444312774772413,3.237889
242,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/lk-p244_sample_2-mixed_7ch.wav,364.103375,16000,355,2.7032802,3.1773248,3.7183614,2.553024575778547,3.01886920641728,3.7412174996592347,3.0179348
243,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-ap_mobile-Microsoft_Comp_Surface_HeadPhones_BT-pid_900023-mobile-b8471efa-f281-4206-aaaf-14800b73798c-TwoSpeakers-mic.wav,10.0,16000,1,2.1393168,3.2754927,2.2790844,2.122686802224675,3.10316328245657,2.5874370805035105,3.1882098
244,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900116-osmy1O3s0EmaR0A4gvS1Fg--SpeechNoise2--Fire_Alarm-mic.wav,10.0,16000,1,2.7485962,3.2269616,3.4558008,2.600809457021776,3.0704140231067836,3.59241075020759,3.0549645
245,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-ap_desktop-Echo_Cancelling_Speakerphone_Plantronics_P610-pid_900129-6CEp0YTDG0KgRUWSBHqEMA--TwoSpeakersNoise2--Cafe-mic.wav,10.0,16000,1,3.2022448,3.738891,3.548694,2.924176479783396,3.3959485840283037,3.656217287855772,3.1040473
246,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-mt-and_mobile--1409f26--AUGK1PXH5GZ81--005--TwoSpeakers--No_Noise--Regular--5--48000--Type_15--mic.wav,22.92,16000,13,2.808296,3.05335,3.8277612,2.64472426122516,2.9497537269016876,3.8337776005442024,3.439709
247,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-mt-win_viQW574zTkasMD34aUyxVA--TwoSpeakers_mic.wav,24.8104375,16000,15,3.39612,3.834746,3.8083234,3.052652178848326,3.4509220066953126,3.816806889404817,3.8291495
248,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-lk-RPABS_nextroom_ff_person1_0.5_secon_202301061056090011-in.trim.wav,117.18,16000,108,1.6871011,2.1666262,1.7395643,1.6909302404534925,2.119061677224388,1.940147618044683,2.672039
249,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-ap_desktop-Echo_Cancelling_Speakerphone_Plantronics_P610-pid_900129-6CEp0YTDG0KgRUWSBHqEMA--SpeechNoise2--Cafe-mic.wav,10.0,16000,1,3.089276,3.4186077,3.7788343,2.846254909893721,3.1974356392379852,3.804507756804882,3.4340405
250,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-mt-win_OcV12R80GEeVIC7t35UJCA--TwoSpeakers_mic.wav,34.48525,16000,25,2.7735052,3.8871245,2.6741996,2.6165813818514465,3.479226027903854,2.9418636582688844,3.407248
251,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-mt-and_mobile--3df94b5--A2TBSQTRSLDCGS--005--TwoSpeakers--No_Noise--Regular--6--48000--Type_15--mic.wav,36.0,16000,27,3.4751039,3.765862,4.368354,3.1037646919340496,3.4103060226602393,4.120327239208921,4.022353
252,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-sa_d4790ad0-85b0-44e9-b336-6b30256bf19e_uploaded.wav,39.541375,16000,30,2.3574393,3.3575583,2.5412447,2.2988409940972807,3.157305830670826,2.8378772027000574,3.2400527
253,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-mt_A58GP5CIF6DJ5_Water_Neighbor_clip_4_subset5.wav,19.040375,16000,10,3.254282,3.6288784,3.7249725,2.956267117895572,3.3276747660649866,3.758496375746009,3.4712272
254,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-sa_93480110-4b54-42f7-bc23-e3bccd179fb6_uploaded.wav,24.016,16000,15,2.8675997,3.9074378,2.6361346,2.680685258348926,3.493242963849035,2.887855502245741,3.6713295
255,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-ap_mobile-Logitech_ZONE_TRUE_WIRELESS_BT-pid_900001-mobile-9467b484-d1eb-4910-84f3-8ac4b8095b49-TalkWithBackgroundNoise-mic.wav,10.0,16000,1,2.919366,3.3727381,3.570403,2.725805071393391,3.167595116730613,3.6708013488210813,3.365025
256,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-mt-and_mobile--f616cb4--ABJWQGIXLD08J--005--TwoSpeakers--No_Noise--Regular--6--48000--Type_15--mic.wav,23.76,16000,14,3.5286534,3.9855556,3.9100473,3.1390384758384187,3.536497692752587,3.8817405688804447,3.6763103
257,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900051-euMhj96CP0u9lsDgoa0EkQ--TwoSpeakersNoise2--Blender-mic.wav,10.0,16000,1,1.2470893,1.7948391,2.282807,1.331878005875597,1.9259405701237942,2.5911913759382856,2.4840753
258,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-mt-win_767bBBIIL0OuMlgQoL09Lg---02-01-15-34-36--TwoSpeakersNoise1--Kitchen_utensils_mic.wav,29.8985625,16000,20,2.5215285,2.9779565,3.170882,2.4248893590998932,2.8907576358987064,3.3782537379707915,2.994142
259,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900060-vHLyopgi3EeienY33x00nQ--TwoSpeakersNoise2--Airport-mic.wav,10.0,16000,1,2.415865,3.0394702,3.1979015,2.3459297941069615,2.9401768919695273,3.403352620931584,2.7956178
260,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-sa_cae2e01c-9c17-4b67-b172-8d5a0f4e62f1_uploaded.wav,30.4106875,16000,21,2.508917,2.8655212,3.2668118,2.416224102794945,2.8103776738744455,3.4531347965259607,3.1667333
261,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900062-SSmSbdwUh0y4MC3HNWS62w--TwoSpeakersNoise1--Fire_Alarm-mic.wav,10.0,16000,1,1.6451803,2.1159506,2.7604072,1.6980284582240999,2.2125131500798263,3.0425811426075486,2.6324518
262,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-mt-and_mobile--a4ac736--A3EQ6C5226X6XN--005--TwoSpeakers--No_Noise--Regular--5--48000--Type_15--mic.wav,20.64,16000,11,3.0423558,3.7975547,3.2615206,2.810854412252543,3.4301604953386478,3.4381536556682977,3.4794366
263,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-sa_9ea71311-2197-44e3-a42e-e1a0d526db04_uploaded.wav,29.301375,16000,20,2.3113077,2.7315598,3.3803048,2.2623463548741736,2.712505259213372,3.538373463913892,3.0722282
264,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-sa_ed4c77a6-8e79-4323-a540-db414ff89102_uploaded.wav,37.968,16000,28,2.0207136,2.7821581,2.5254667,2.0124346491310026,2.74440107786243,2.7934779765382873,3.4252608
265,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-ap_mobile-Poly_Blackwire_5220_USB-pid_900004-mobile-996f64a0-fe0b-4d40-96a6-e18254148503-TwoSpeakersWithBackgroundNoise-mic.wav,10.0,16000,1,2.5231028,3.6502814,2.4038968,2.429712570731181,3.3427518797828117,2.7113198729696966,3.1156437
266,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-ap_desktop-Echo_Cancelling_Speakerphone_P2418HZm-pid_900122-00RUTexyKEaW0VCzjL9QYg--TwoSpeakersNoise1--Airport-mic.wav,10.0,16000,1,2.2329347,2.4603233,3.2958531,2.1994184587361247,2.5006006141180173,3.4772208738917176,2.9169142
267,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-ap_mobile-Logitech_ZONE_TRUE_WIRELESS_BT-pid_900053-mobile-6b0ad56a-14c9-4dc7-8d37-994d5d168be7-TwoSpeakersWithBackgroundNoise-mic.wav,10.0,16000,1,2.3497086,3.1186175,2.624881,2.293466952641223,2.995875073343708,2.9205967017948162,3.0197985
268,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-ap_desktop-Microphone_HD_Pro_Webcam_C920-pid_900133-vWbrXh6uWEOGNTKLSJvIwQ--TwoSpeakers-mic.wav,10.0,16000,1,2.8539827,3.8782685,2.8004463,2.678413789469907,3.4769556057651005,3.0776939506165695,3.3542545
269,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-ap_desktop-Echo_Cancelling_Speakerphone_Plantronics_P610-pid_900129-6CEp0YTDG0KgRUWSBHqEMA--TwoSpeakersNoise1--Cafe-mic.wav,10.0,16000,1,2.9519932,3.437148,3.5147476,2.7492377658850544,3.209396830772737,3.6331637030486528,3.1746838
270,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900051-euMhj96CP0u9lsDgoa0EkQ--TwoSpeakersNoise1--Blender-mic.wav,10.0,16000,1,1.59211,2.0554576,2.831483,1.6504551498770943,2.1598506858494657,3.1046214837049937,2.5180116
271,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-ap_desktop-Echo_Cancelling_Speakerphone_P2418HZm-pid_900128-UHNRfFK07keQuKo5btGqmQ--TwoSpeakersNoise1--Baby-mic.wav,10.0,16000,1,1.6995659,1.9564782,3.395329,1.7463853464975403,2.0723582694941953,3.5496526980337717,2.170953
272,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-sa_11983b7b-cafd-489d-8ffc-6f3eaf8a60d1_uploaded.wav,46.048,16000,37,2.1076107,2.6969311,2.7830756,2.0886907960827674,2.6792727933626885,3.029210467385194,2.7593594
273,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-sa_104153d8-4867-4da3-89b7-23d0e1c55f53_uploaded.wav,24.576,16000,15,2.3492596,2.8602219,3.0463717,2.2916037038334234,2.8096109187020892,3.2737653462011678,3.2400424
274,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-mt_A2HWF3DPE0MDCN_RunningWater_NoNeighbor_clip_4_subset2.wav,29.282,16000,20,3.0105584,3.4439003,3.4731889,2.7900951251510833,3.2130734371823912,3.602078519943371,3.3553212
275,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-mt_A58GP5CIF6DJ5_Fan_Neighbor_clip_3_subset5.wav,23.061375,16000,14,3.4860997,3.800802,4.0069046,3.110219993428052,3.430266136057061,3.933949867741105,3.6632884
276,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-ap_desktop-Echo_Cancelling_Speakerphone_EPOS_EXPAND_20-pid_900077-kNnkiThALk2BlCVfGoOXSg--TwoSpeakersNoise1--Typing-mic.wav,10.0,16000,1,2.5263262,3.0156097,3.1697524,2.432206871930905,2.9231792377908024,3.381657150934603,3.5002701
277,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-sa_59a387c5-a729-4ca8-8933-b160674a5762_uploaded.wav,33.024,16000,24,3.6654418,3.9459684,4.2348332,3.2254484645207637,3.514803241660131,4.056959352908582,3.5792165
278,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-ap_desktop-Desktop_Mic_MSFT_LifeCam_HD-3000-pid_900083-KVbGTrqdIU0FIbN1ZuX68g--TwoSpeakersNoise2--Blender-mic.wav,10.0,16000,1,2.2154336,2.2866895,3.8999085,2.1851642288492217,2.3578354780311295,3.876922679301326,2.8911433
279,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-ap_desktop-Echo_Cancelling_Speakerphone_Plantronics_P610-pid_900123-7DqrcOKEG06HzoBRBVuf4A--TwoSpeakers-mic.wav,10.0,16000,1,3.373103,3.7930157,4.051318,3.0387467839821776,3.427793708082164,3.9620491113721226,3.7631562
280,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900081-PP0Eibawp0KhHKWYBl7qKQ--TwoSpeakers-mic.wav,10.0,16000,1,2.372497,2.8345025,3.3202007,2.3116054077783903,2.7910452940265014,3.4951900122941013,2.8178859
281,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-ap_desktop-Echo_Cancelling_Speakerphone_Plantronics_P610-pid_900120-DJk7Z90tpUS6H1RCtdT5hw--TwoSpeakersNoise2--Kids-mic.wav,10.0,16000,1,3.0738254,3.403538,3.8876078,2.835463329551023,3.1876709862417094,3.869741739808889,3.5423486
282,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900067-ZTexrSugp0CuPqLXYA3wVw--SpeechNoise2--Traffic-mic.wav,10.0,16000,1,2.042634,2.4124823,3.0566237,2.042198183563654,2.461770097102681,3.2923607182735775,2.8292925
283,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-mt-win_767bBBIIL0OuMlgQoL09Lg---02-01-15-34-36--SpeechNoise1--Kitchen_utensils_mic.wav,29.42925,16000,20,2.7868361,3.136284,3.6080325,2.6277230754512075,3.005071676726605,3.694036936857294,3.09667
284,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/lk-p232_sample_2-mixed_7ch.wav,360.456125,16000,351,2.7165933,3.1905088,3.69077,2.563651507120523,3.028453305249336,3.715187701553723,3.0167224
285,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-mt_A3OK13TYU0OUUQ_NoNoise_Neighbor_clip_3_subset2.wav,41.912625,16000,32,2.5169709,2.8501916,3.4131966,2.423082574144225,2.7984148262152315,3.5523962448713102,2.9152596
286,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-mt-and_mobile--b8b33b8--A3S10B7I20LGTN--005--TwoSpeakers--No_Noise--Regular--5--48000--Type_15--mic.wav,30.96,16000,21,3.3287528,3.671425,3.8589537,3.004354426031938,3.349185340783618,3.8485573829494526,3.4111688
287,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-sa_9d9f05be-e43c-4708-987a-159ddad6cd08_uploaded.wav,38.384,16000,29,3.713312,3.9814484,4.2332754,3.249205834837632,3.529294408896336,4.048306144440388,3.6386607
288,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-ap_mobile-Logitech_ZONE_TRUE_WIRELESS_BT-pid_900042-mobile-d983f334-1842-42b5-83a5-36805a116dc1-TalkWithBackgroundNoise-mic.wav,10.0,16000,1,3.883187,4.12447,4.4661455,3.357285954360731,3.612077852548306,4.164348061600784,3.881278
289,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900051-euMhj96CP0u9lsDgoa0EkQ--TwoSpeakers-mic.wav,10.0,16000,1,2.1725292,2.6724217,3.2261796,2.1500443062785144,2.668121977847099,3.4249374053208923,3.0875278
290,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-sa_c5281eb3-4063-4f29-8330-7c87829d3172_uploaded.wav,27.776,16000,18,2.2108912,3.4496047,2.1519492,2.176546758019348,3.216194399491119,2.442188155252515,3.4715254
291,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-sa_e7db5912-0968-4e16-9ede-92f875bff73f_uploaded.wav,26.06,16000,17,3.4020221,3.825233,4.0624394,3.0550134346095317,3.4452864108204317,3.9604140878189122,4.004527
292,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-ap_desktop-Desktop_Mic_MSFT_LifeCam_HD-3000-pid_900083-KVbGTrqdIU0FIbN1ZuX68g--Talk-mic.wav,10.0,16000,1,3.726551,3.9761581,4.3255367,3.2632153439818827,3.5318992611082196,4.100854168954182,3.5127337
293,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-ap_desktop-Echo_Cancelling_Speakerphone_P2418HZm-pid_900122-00RUTexyKEaW0VCzjL9QYg--SpeechNoise1--Airport-mic.wav,10.0,16000,1,2.820797,3.1468062,3.6833858,2.6541386663025,3.015458175125165,3.7446984930002465,3.1467063
294,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900062-SSmSbdwUh0y4MC3HNWS62w--SpeechNoise2--Fire_Alarm-mic.wav,10.0,16000,1,3.1385663,3.4947295,4.0228148,2.880465806541898,3.2461769943807854,3.946485016619887,3.065427
295,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/lk-p247_sample_2-mixed_7ch.wav,361.951625,16000,352,2.785614,3.247725,3.6544673,2.610900005866919,3.0656191796796026,3.6907720839093163,3.0773847
296,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/lk-p243_sample_2-mixed_7ch.wav,361.026875,16000,352,2.6536174,3.096956,3.7433994,2.5174346633081623,2.962961588273522,3.7552569448292394,3.0004327
297,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900062-SSmSbdwUh0y4MC3HNWS62w--TwoSpeakers-mic.wav,10.0,16000,1,3.018795,3.595801,3.4800677,2.7967648487824452,3.30938999667256,3.609298541471584,3.0184042
298,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-ap_mobile-Jabra_Evolve_65_USB_USB-pid_900053-mobile-0070467b-afc2-44be-9802-86fb8fc3d79b-TwoSpeakers-mic.wav,10.0,16000,1,3.1863773,3.9175127,3.1637597,2.913335943196915,3.499175897634476,3.377011475903987,3.4029245
299,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-sa_af9e53da-55b3-408e-a0f3-3b4b4b78b544_uploaded.wav,23.1786875,16000,14,2.3657494,3.0023687,2.8696377,2.3055124142904555,2.9122534603909256,3.134705861300985,2.8113325
300,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-lk-RPABS_csameroom_ff_person4_0.5_female_1m_202212182343560017-in.trim.wav,127.0,16000,118,2.3474774,3.0031486,2.4440734,2.2581289267643756,2.8413025029612764,2.6721786590403345,3.146574
301,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-sa_ba795b9c-84c3-428d-b19b-e7e61541035a_uploaded.wav,26.496,16000,17,3.0577724,3.6081905,3.3264098,2.8225021366933825,3.316056782411603,3.493584760259098,3.4260669
302,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-ap_mobile-Jabra_Evolve_65_USB_USB-pid_900053-mobile-0070467b-afc2-44be-9802-86fb8fc3d79b-TwoSpeakersWithBackgroundNoise-mic.wav,10.0,16000,1,1.8716184,2.9411068,2.1124723,1.8967296829773073,2.869489623092745,2.415672654364327,2.947311
303,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-ap_mobile-Plantronics_Blackwire_C3210_USB-pid_900053-mobile-23710419-1b4d-4651-9623-962593d3b6e4-TwoSpeakers-mic.wav,10.0,16000,1,2.729579,3.823913,2.674407,2.5866455109182196,3.4457520322724258,2.9657348656609748,3.4809551
304,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-mt-and_mobile--f616cb4--ABJWQGIXLD08J--005--TwoSpeakers--No_Noise--Regular--5--48000--Type_15--mic.wav,25.2,16000,16,3.7617188,4.0426745,4.2342715,3.2841106145590073,3.567590035666432,4.056676069192116,3.7024314
305,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-mt-and_mobile--eed536c--AENYI38BKY5MT--005--TwoSpeakers--No_Noise--Regular--6--48000--Type_15--mic.wav,22.56,16000,13,2.607044,2.7955244,3.882852,2.4928771742501934,2.759454970866014,3.865886632582741,3.3965611
306,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-ap_desktop-Echo_Cancelling_Speakerphone_EPOS_EXPAND_20-pid_900117-CWjRg4XHh00f0e1ohLmSnA--Talk-mic.wav,10.0,16000,1,3.4021957,3.6217396,4.2768874,3.0578615841134367,3.3253360222719146,4.077673570684484,3.8324459
307,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-sa_31e0253c-91f6-47b1-a682-b7891758b644_uploaded.wav,20.709375,16000,11,3.073948,3.504808,3.637347,2.8344124850017822,3.250572061205023,3.7109796940871065,3.1059701
308,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-ap_mobile-Logitech_ZONE_TRUE_WIRELESS_BT-pid_900042-mobile-d983f334-1842-42b5-83a5-36805a116dc1-TwoSpeakers-mic.wav,10.0,16000,1,2.4102263,3.8041227,2.2257876,2.3414814033221316,3.4342678119424708,2.533287331168217,3.3114471
309,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-mt_A2HWF3DPE0MDCN_NoNoise_Neighbor_clip_1_subset2.wav,39.7358125,16000,30,2.9234195,3.5738084,3.2145998,2.726521766916683,3.2926988548323157,3.399400132448581,3.2124138
310,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-ap_desktop-Echo_Cancelling_Speakerphone_EPOS_EXPAND_20-pid_900077-kNnkiThALk2BlCVfGoOXSg--SpeechNoise2--Typing-mic.wav,10.0,16000,1,3.1049433,3.3502202,4.0264087,2.8571647062223273,3.1528167405791887,3.948459240114528,3.4825983
311,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900116-osmy1O3s0EmaR0A4gvS1Fg--Talk-mic.wav,10.0,16000,1,2.9352608,3.287634,4.0601377,2.7372386482692614,3.111294451420886,3.966821640369667,3.0890098
312,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-sa_6e892a68-c59e-492d-adf5-d509559cd27c_uploaded.wav,29.9306875,16000,20,2.27055,3.4533207,2.1802871,2.2292463873953103,3.216994144899038,2.4831482356331294,3.2506678
313,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-ap_desktop-Echo_Cancelling_Speakerphone_Plantronics_P610-pid_900120-DJk7Z90tpUS6H1RCtdT5hw--TwoSpeakers-mic.wav,10.0,16000,1,3.7735875,4.0446963,4.3348823,3.2918127321705892,3.5694106287555654,4.1052357977517975,3.5960596
314,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-mt-and_mobile--a201734--A2BOJK59PWBNXP--005--TwoSpeakers--No_Noise--Regular--6--48000--Type_15--mic.wav,18.96,16000,9,2.0359828,2.2531092,3.512647,2.0347557519142927,2.3248714604341214,3.626423127345663,3.115273
315,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-sa_679813de-c972-4be1-a1ff-b61089a040a4_uploaded.wav,39.509375,16000,30,1.5504466,1.8683679,2.521034,1.6119899221271001,1.992129058430333,2.8047096871441295,2.5665987
316,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-ap_mobile-Poly_Blackwire_5220_USB-pid_900004-mobile-996f64a0-fe0b-4d40-96a6-e18254148503-TwoSpeakers-mic.wav,10.0,16000,1,2.2727578,3.1162925,2.8510551,2.231698898928714,2.994253864345552,3.121472057201271,3.5107532
317,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-ap_desktop-Desktop_Mic_MSFT_LifeCam_HD-3000-pid_900083-KVbGTrqdIU0FIbN1ZuX68g--TwoSpeakers-mic.wav,10.0,16000,1,2.9554079,3.3523948,3.5944932,2.7516817988871938,3.154247642845549,3.686839572334545,3.2813098
318,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-sa_cb9b53a7-ecbc-449d-a3d0-c9d48fc78eba_uploaded.wav,24.576,16000,15,2.014938,2.1408648,3.3719409,2.01871816723261,2.233047147278182,3.5276805038595525,2.7106078
319,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-mt-win_O8DswbYqH0CO0WOcXONjGA--SpeechNoise1--AC_mic.wav,18.175875,16000,9,3.5847423,3.840254,4.3520007,3.173691794979839,3.4537263461034264,4.111744057081306,3.691776
320,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-mt_A3OK13TYU0OUUQ_FanNoise_NoNeighbor_clip_4_subset2.wav,30.199375,16000,21,2.829849,3.0477529,3.9538739,2.6596748088659576,2.9446923261236746,3.90639814100944,2.7300038
321,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-mt-and_mobile--73f3075--A2182AUQII1AXG--005--TwoSpeakers--No_Noise--Regular--6--48000--Type_15--mic.wav,17.16,16000,8,2.7576332,3.0491903,3.7761302,2.606917029807051,2.9467650006501387,3.7983019796042607,3.4237657
322,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-mt-and_mobile--5afd575--AYGM2YBXK5FQW--005--TwoSpeakers--No_Noise--Regular--5--48000--Type_15--mic.wav,23.28,16000,14,2.173016,2.3339045,3.684694,2.1502736380742946,2.3970854326693867,3.7442738251555765,3.4281116
323,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-sa_98faa9a2-c760-419e-94d7-6d1cc2a6a6ba_uploaded.wav,21.8346875,16000,12,2.4632027,3.0927963,2.9270194,2.381869081749021,2.9755800124968497,3.1803457745128694,2.860801
324,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-lk-RPABS_csameroom_mm_person5_0.5_male_1m_202212161553010019-in.trim.wav,119.4,16000,110,1.8290356,2.4940271,1.9504215,1.84013496321863,2.448810453889271,2.2071648301684403,3.1163042
325,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-ap_desktop-Echo_Cancelling_Speakerphone_Plantronics_P610-pid_900123-7DqrcOKEG06HzoBRBVuf4A--TwoSpeakersNoise2--Announcements-mic.wav,10.0,16000,1,2.7377357,3.0645766,3.7304196,2.592726638105752,2.957958916459764,3.77447030034984,3.018483
326,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-sa_fc15c33e-e574-451c-88af-1d885c73f238_uploaded.wav,40.5546875,16000,31,2.6418498,3.6053188,2.629198,2.512030436472674,3.310035587213194,2.904430098267166,3.219953
327,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-sa_ea639af0-aa2b-41be-9216-1b1d308f354a_uploaded.wav,24.416,16000,15,2.7136033,3.1330664,3.3373585,2.573075173624519,3.0035118006258203,3.5046698285534497,3.291745
328,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/lk-p288_sample_0-mixed_7ch.wav,361.909875,16000,352,2.5105171,2.9891157,3.7094975,2.409715253463586,2.890020883954078,3.730128633017252,2.939385
329,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900081-PP0Eibawp0KhHKWYBl7qKQ--TwoSpeakersNoise1--Typing-mic.wav,10.0,16000,1,2.0547664,2.480526,3.267697,2.052367845168882,2.5168827812651684,3.4562463166239015,2.5940344
330,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900081-PP0Eibawp0KhHKWYBl7qKQ--TwoSpeakersNoise2--Squeaking_chair-mic.wav,10.0,16000,1,2.3021774,3.1435912,2.4790092,2.255408545162039,3.0132313586452986,2.783895550386567,2.6655395
331,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-lk-RPABS_nextroom_ff_person2_0.5_secon_202301061059450013-in.trim.wav,130.94,16000,121,1.860074,2.32073,2.1155677,1.83585788926922,2.276386966086689,2.3274330240755843,2.7816372
332,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-mt-win_8IWBCCJmq0a3W6jY3SyK0Q--TwoSpeakersNoise1--Announcements_mic.wav,26.16525,16000,17,1.7470123,2.4953861,2.0497515,1.7877194666926874,2.5270067605910116,2.3483321278108815,2.746319
333,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-mt-win_5i9kq2L0lkuNg2OYxgqmkQ--TwoSpeakers_mic.wav,33.599875,16000,24,2.8106682,3.8923264,2.6198633,2.64598861661428,3.4841741278539224,2.9111548389234323,3.358191
334,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900067-ZTexrSugp0CuPqLXYA3wVw--Talk-mic.wav,10.0,16000,1,2.9501498,3.3157926,4.2203865,2.7479176530261458,3.130057455385144,4.049969557765957,3.4644895
335,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-mt-win_PQgdyCXftUCAvyKRlx5s4A--TwoSpeakersNoise1--Kids_mic.wav,28.799875,16000,19,2.3065727,3.1318564,2.5060723,2.2585250169697217,3.0033549575307044,2.8088017765087954,3.008042
336,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-sa_7fe982e4-75bf-4244-8bb7-7b57c60200ad_uploaded.wav,38.0906875,16000,29,3.4202254,3.9437084,3.71502,3.0683908042885846,3.512894716385471,3.760801695351969,3.8917484
337,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900067-ZTexrSugp0CuPqLXYA3wVw--TwoSpeakers-mic.wav,10.0,16000,1,2.6316347,3.5044184,2.7687402,2.512921907819981,3.252311023719418,3.049923641287356,3.4853914
338,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-ap_desktop-Echo_Cancelling_Speakerphone_EPOS_EXPAND_20-pid_900117-CWjRg4XHh00f0e1ohLmSnA--TwoSpeakers-mic.wav,10.0,16000,1,2.814504,3.1144216,3.7463992,2.6495185276486497,2.99294869049139,3.784452564469274,3.7933528
339,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-mt-win_ypDUTCRp0UWFxi6aiNrYVQ--SpeechNoise1--Radiators_mic.wav,20.7465625,16000,11,1.6207706,1.7499902,3.1671135,1.6758990672659426,1.8835669916799211,3.3790821153703026,3.2602775
340,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-sa_4cec2587-98a1-4a13-8fef-4b1189196fb1_uploaded.wav,23.573375,16000,14,3.0474598,3.6525528,3.3763072,2.8161040769749066,3.3438146013466366,3.5314338022967537,3.5654187
341,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-ap_desktop-Echo_Cancelling_Speakerphone_P2418HZm-pid_900128-UHNRfFK07keQuKo5btGqmQ--TwoSpeakersNoise2--Baby-mic.wav,10.0,16000,1,1.9638637,2.3210506,3.3013217,1.9756866305353755,2.38648972718757,3.481270445760585,2.930283
342,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-mt-win_0BZq3LcM1kOXnMcRcz3jSQ--TwoSpeakers_mic.wav,30.335875,16000,21,3.6314747,3.8981736,4.173688,3.2042366472880772,3.4878831528757828,4.026185655383342,3.3968208
343,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-sa_dbe61655-cde1-4150-9423-5471c5710636_uploaded.wav,28.565375,16000,19,2.207539,3.058869,2.555353,2.1777667253039046,2.953132882807129,2.8488961704734885,3.1773477
344,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-ap_mobile-Logitech_ZONE_TRUE_WIRELESS_BT-pid_900052-mobile-bdc7698c-6ce2-4e33-aefd-bd310710efaa-TwoSpeakers-mic.wav,10.0,16000,1,2.8678515,3.8370934,2.7541492,2.6885145702843607,3.45336394005822,3.0370549455734226,3.602269
345,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-lk-RPABS_csameroom_fm_person1_0.5_male_1m_202212191127510019-in.trim.wav,122.42,16000,113,1.7021586,2.1809494,1.8176292,1.7132794788512733,2.1362794863625183,2.04105894747042,3.0393486
346,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-sa_a2067154-5205-46e1-b1ed-7fa136796eb7_uploaded.wav,37.056,16000,28,3.1521041,3.6122406,3.6233559,2.8843481486603433,3.316915225790096,3.6906940683749365,3.658491
347,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-ap_desktop-Echo_Cancelling_Speakerphone_P2418HZm-pid_900122-00RUTexyKEaW0VCzjL9QYg--TwoSpeakersNoise2--Airport-mic.wav,10.0,16000,1,2.2701168,2.591251,3.203583,2.2295647874143882,2.6049033759359723,3.407706245495405,3.2177577
348,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-mt-win_mL0M7JFd1EabCGrg8j3xVg---02-01-14-01-00--TwoSpeakers_mic.wav,29.6105625,16000,20,3.2178829,3.8969798,3.2894378,2.9337559928457604,3.4873428185416784,3.458937093914438,3.356457
349,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-sa_addeeb8f-e842-4a7f-a1ec-cb107cb4ec3d_uploaded.wav,32.373375,16000,23,2.8337407,3.1389422,3.7299888,2.6582284777262957,3.0020964869438345,3.7714078290640445,3.3766613
350,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-ap_mobile-Sennheiser_CX_TWS_BT-pid_900053-mobile-f47e6000-0add-4f72-b7d2-cade802c35d8-TwoSpeakers-mic.wav,10.0,16000,1,2.4772048,3.7210293,2.333211,2.394043901430034,3.385331480178028,2.6416642228808596,2.9411387
351,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-ap_mobile-Moto_G_Stylus_UNK-pid_900017-mobile-f90f1976-6c62-410c-bed6-b2ee6530dd74-TalkWithBackgroundNoise-mic.wav,10.0,16000,1,2.517011,2.9402454,3.3177927,2.4249948338851492,2.868863409949675,3.4934197796834985,3.097032
352,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/lk-p246_sample_1-mixed_7ch.wav,363.47575,16000,354,2.6027591,3.0807772,3.6439593,2.47497230064922,2.9466677083786474,3.68573549933977,2.9875407
353,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-mt-and_mobile--a74a759--A3785TR8D5I81Q--005--TwoSpeakers--No_Noise--Regular--5--48000--Type_15--mic.wav,21.0,16000,12,2.2188497,3.4940376,2.0895061,2.185016949561603,3.245426791954253,2.3821076296501995,3.0416005
354,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-sa_79f648b6-0c25-41a1-a2fc-7debf874ba54_uploaded.wav,21.582125,16000,12,3.574837,3.8956997,4.0201936,3.1664785553683177,3.484782937900529,3.94100964023437,3.98512
355,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-sa_ab590a93-6da7-40a1-a3ec-f3b9efd198c8_uploaded.wav,34.496,16000,25,2.0632992,2.6511815,2.7216854,2.0580909387027333,2.6497112463936583,2.9996525184732987,3.2495236
356,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900062-SSmSbdwUh0y4MC3HNWS62w--Talk-mic.wav,10.0,16000,1,3.1833339,3.5190551,4.044835,2.9112528121133225,3.2615476787327933,3.9585278683460823,3.8370972
357,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-sa_75cab439-6051-43c2-b7df-430b35313d10_uploaded.wav,40.7466875,16000,31,2.8274424,3.4709785,3.1068993,2.6579996792200045,3.2292915284058976,3.320127545787994,3.3011768
358,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-mt-and_mobile--bfa1bfa--A1P9IF475VLU2C--005--TwoSpeakers--No_Noise--Regular--6--48000--Type_15--mic.wav,31.68,16000,22,2.9494262,3.3312328,3.5758946,2.7473772730320554,3.1402261500139126,3.6744010462155994,3.3431334
359,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/lk-p236_sample_2-mixed_7ch.wav,363.09975,16000,354,2.7258132,3.1714506,3.7134902,2.5724204839325173,3.017741927399726,3.735309692779487,2.9877799
360,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-lk-RPABS_csameroom_ff_person1_0.5_female_1m_202212191124050017-in.trim.wav,125.96,16000,116,1.4646637,1.979025,1.4129113,1.5114271769102379,1.9765643529557892,1.5784854362867768,2.978733
361,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/spns-lk-RPABS_sameroom_mm_person3_0.5_secon_2m_202212161520030007-in.trim.wav,127.84,16000,118,2.1126933,2.887456,2.369773,2.093353778774666,2.8116549929036494,2.6571263995843335,3.1274648
362,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/lk-p229_sample_1-mixed_7ch.wav,360.9765,16000,351,2.676874,3.1584244,3.6417124,2.5338172794105187,3.0044258259723047,3.687805353588287,3.0149715
363,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-mvdr-c1-i1-4/lk-p280_sample_1-mixed_7ch.wav,361.887125,16000,352,2.723586,3.1451929,3.809809,2.5726859943653055,3.0030835402448206,3.7990642154205103,2.9494975


==> assets/fb2-wf-c1-i1-3_dnsmos5.csv <==
,filename,len_in_sec,sr,num_hops,OVRL_raw,SIG_raw,BAK_raw,OVRL,SIG,BAK,P808_MOS
0,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-ap_mobile-Microsoft_Comp_Surface_HeadPhones_BT-pid_900042-mobile-6a75eadd-cfe3-4d28-9dd9-fe8c5d01a969-TwoSpeakersWithBackgroundNoise-mic.wav,10.0,16000,1,2.3491948,2.754065,3.0245192,2.293057191374024,2.7305923903112124,3.2664055890651884,3.2669642
1,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-ap_mobile-Microsoft_Comp_Surface_HeadPhones_BT-pid_900042-mobile-ec91886c-d4c8-47fd-9018-79dca706301b-TwoSpeakers-mic.wav,10.0,16000,1,2.4937067,3.2906451,2.6578548,2.4069008437196295,3.1133072852605483,2.9507209817621516,3.2516181
2,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-ap_mobile-Logitech_ZONE_TRUE_WIRELESS_BT-pid_900052-mobile-bdc7698c-6ce2-4e33-aefd-bd310710efaa-TwoSpeakersWithBackgroundNoise-mic.wav,10.0,16000,1,2.2715394,3.5876153,2.273219,2.2307145159028487,3.304334177455221,2.5815145085746174,3.0307353
3,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900051-euMhj96CP0u9lsDgoa0EkQ--SpeechNoise1--Blender-mic.wav,10.0,16000,1,2.5950456,2.8748248,4.1248517,2.4850478319432705,2.820940711787047,4.0012136611353535,2.5093074
4,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-ap_desktop-Echo_Cancelling_Speakerphone_Plantronics_P610-pid_900123-7DqrcOKEG06HzoBRBVuf4A--SpeechNoise1--Announcements-mic.wav,10.0,16000,1,3.4703107,3.8074346,4.259121,3.102167081940819,3.436194248375749,4.069052770699536,3.1743524
5,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-ap_desktop-Echo_Cancelling_Speakerphone_P2418HZm-pid_900128-UHNRfFK07keQuKo5btGqmQ--SpeechNoise1--Baby-mic.wav,10.0,16000,1,2.5811067,2.814713,3.873313,2.4743813426746843,2.776273271486352,3.8613466042784426,2.9076626
6,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-sa_a9766e3f-226a-42a3-b01a-275f4c41fa28_uploaded.wav,20.1386875,16000,11,2.451413,3.3849976,2.4757211,2.3705951591655565,3.175480867598796,2.772188614563631,3.6352675
7,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900062-SSmSbdwUh0y4MC3HNWS62w--TwoSpeakersNoise2--Fire_Alarm-mic.wav,10.0,16000,1,2.648841,3.2481837,3.0867414,2.525967173842241,3.0847835927442993,3.31646290358606,2.9566555
8,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-mt-win_viQW574zTkasMD34aUyxVA--SpeechNoise1--Vacuum_cleaner_mic.wav,24.2344375,16000,15,4.17069,4.3236313,4.553863,3.5211957792183206,3.713837787437594,4.20112131816033,3.5960822
9,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-sa_dae85130-9ca2-4767-a2c1-9f258875888a_uploaded.wav,24.288,16000,15,2.2281995,2.6760337,3.1872506,2.195372610610005,2.6696634151698357,3.3921145678053537,2.9989562
10,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900067-ZTexrSugp0CuPqLXYA3wVw--TwoSpeakersNoise2--Traffic-mic.wav,10.0,16000,1,2.2022312,2.5627136,3.5443108,2.174383746255906,2.582414668910457,3.6532577083844666,2.8464117
11,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900067-ZTexrSugp0CuPqLXYA3wVw--SpeechNoise1--Traffic-mic.wav,10.0,16000,1,2.8520377,3.2142277,3.7605617,2.676995133246946,3.061755519966753,3.7932435650380683,3.024983
12,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-ap_mobile-Google_Pixel_4a_(5G)_UNK-pid_900001-mobile-670a9ed8-286e-4dbe-8d5d-f5a1868ef1ef-TalkWithBackgroundNoise-mic.wav,10.0,16000,1,3.4052842,3.6978195,4.1771975,3.0598840755918553,3.3714553053568337,4.028225829683579,3.845385
13,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-mt_A2HWF3DPE0MDCN_FanNoise_NoNeighbor_clip_2_subset2.wav,21.986375,16000,12,3.191475,3.4308226,4.095754,2.914975553844692,3.202485019477908,3.984518262394709,3.2278004
14,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-mt_A58GP5CIF6DJ5_NoNoise_Neighbor_clip_2_subset5.wav,27.4186875,16000,18,3.2724075,4.061218,3.1427255,2.971200283271553,3.5780435987706385,3.356108868886341,3.634131
15,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-ap_desktop-Echo_Cancelling_Speakerphone_Plantronics_P610-pid_900123-7DqrcOKEG06HzoBRBVuf4A--Talk-mic.wav,10.0,16000,1,3.7596767,4.1102743,4.3282275,3.2833863844312514,3.604563311831702,4.102118097750722,3.861588
16,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-sa_2c7280ec-904a-467d-b57f-4f24e29904cf_uploaded.wav,25.166,16000,16,2.3325574,3.176935,2.5296304,2.278669647631356,3.0348115815030234,2.8301776437176813,3.4967415
17,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-ap_desktop-Echo_Cancelling_Speakerphone_EPOS_EXPAND_20-pid_900083-wt2HH7hyvkCg5F3BCfjOBQ--TwoSpeakers-mic.wav,10.0,16000,1,2.6935515,2.9848423,3.755077,2.559678246296983,2.90112006296013,3.7898452837837633,3.2653081
18,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-mt-win_UJCIp50XakmA1xnF7tqi9Q--SpeechNoise1--Kitchen_utensils_mic.wav,27.007875,16000,18,3.7014225,3.9575114,4.334378,3.247620138488384,3.5213879152785155,4.104417388198448,2.9314194
19,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-ap_mobile-Logitech_ZONE_TRUE_WIRELESS_BT-pid_900042-mobile-a7bf5478-2868-45ad-b9cd-61ff7810f82c-TalkWithBackgroundNoise-mic.wav,10.0,16000,1,2.625387,3.089094,3.2784026,2.508175112314203,2.975221514095176,3.4642458463500856,3.3118293
20,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-mt-and_mobile--b8b33b8--A3S10B7I20LGTN--003--TwoSpeakersWithBackgroundNoise--No_Noise--Regular--4--48000--Type_15--mic.wav,32.88,16000,23,2.603756,3.2642937,2.898268,2.491258029073463,3.0954058814467813,3.1585632506164574,3.3094907
21,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900060-vHLyopgi3EeienY33x00nQ--Talk-mic.wav,10.0,16000,1,3.1027746,3.567689,3.8766973,2.855656551869569,3.291980089780262,3.863339039728044,3.460538
22,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-sa_91e316bd-3e36-46a2-b01e-54d5e9ca6709_uploaded.wav,23.3386875,16000,14,3.5909789,4.037904,3.7794821,3.1788327148662985,3.565458466580857,3.801542417674527,3.6686552
23,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-mt-and_mobile--fb30c8d--A1DES5ILM2W3L5--005--TwoSpeakers--No_Noise--Regular--5--48000--Type_15--mic.wav,22.2,16000,13,2.5257928,2.7704232,3.7247016,2.4310093514958426,2.741932939389216,3.770665526706476,3.4704974
24,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-ap_mobile-Google_Pixel_4a_(5G)_UNK-pid_900001-mobile-670a9ed8-286e-4dbe-8d5d-f5a1868ef1ef-TwoSpeakers-mic.wav,10.0,16000,1,2.220938,2.561036,3.9009743,2.1896518711763724,2.581088453840915,3.877542957830359,3.093246
25,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-mt-and_mobile--fb30c8d--A1DES5ILM2W3L5--005--TwoSpeakers--No_Noise--Regular--6--48000--Type_15--mic.wav,21.48,16000,12,2.274449,2.5805774,3.5166473,2.2318777877138767,2.59504751152399,3.6322748502637734,3.2602856
26,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-lk-RPABS_csameroom_mm_person3_0.5_male_1m_202212161613110023-in.trim.wav,123.16,16000,114,2.17221,2.4184895,3.4241185,2.110008873329039,2.4054540970351375,3.5499802245103607,3.0612845
27,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-mt-and_mobile--bfa1bfa--A1P9IF475VLU2C--005--TwoSpeakers--No_Noise--Regular--5--48000--Type_15--mic.wav,38.04,16000,29,2.556021,2.8047826,3.690401,2.4242199391803942,2.7233613782119463,3.7446002948916526,3.1142433
28,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-ap_desktop-Echo_Cancelling_Speakerphone_Plantronics_P610-pid_900120-DJk7Z90tpUS6H1RCtdT5hw--SpeechNoise1--Kids-mic.wav,10.0,16000,1,3.6297064,3.9051924,4.2001023,3.2033925025005763,3.4922279343125124,4.039818569008951,3.7696693
29,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-mt_A58GP5CIF6DJ5_NoNoise_Neighbor_clip_1_subset5.wav,24.040875,16000,15,3.2977545,3.6267087,3.8760273,2.987491473578563,3.3266954345695554,3.861878823996226,3.5446925
30,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-ap_desktop-Echo_Cancelling_Speakerphone_EPOS_EXPAND_20-pid_900077-kNnkiThALk2BlCVfGoOXSg--SpeechNoise1--Typing-mic.wav,10.0,16000,1,3.650743,3.8684576,4.3588476,3.21649514056547,3.471360186221289,4.116366783354994,3.743261
31,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-lk-RPABS_nextroom_mf_person3_0.5_secon_202212191114540013-in.trim.wav,120.86,16000,111,2.1394444,2.4296427,3.5953698,2.059004232335906,2.3845696475639833,3.670687570329346,2.8549547
32,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-ap_desktop-Echo_Cancelling_Speakerphone_Plantronics_P610-pid_900123-7DqrcOKEG06HzoBRBVuf4A--TwoSpeakersNoise1--Announcements-mic.wav,10.0,16000,1,2.7074485,2.9738436,3.8156712,2.5701011993440965,2.8931957876887693,3.826948592988545,3.2372334
33,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-ap_mobile-Logitech_ZONE_TRUE_WIRELESS_BT-pid_900042-mobile-a7bf5478-2868-45ad-b9cd-61ff7810f82c-TwoSpeakers-mic.wav,10.0,16000,1,2.7214203,3.5315895,2.8782113,2.580553954963068,3.2694290123094993,3.144684806562069,3.6811538
34,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900116-osmy1O3s0EmaR0A4gvS1Fg--TwoSpeakers-mic.wav,10.0,16000,1,2.0466971,2.4800138,3.1061962,2.0456062104122674,2.516470886174671,3.331904851876619,3.0830207
35,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-lk-RPABS_sameroom_ff_person2_0.5_secon_1m_202301061037130003-in.trim.wav,143.4,16000,134,2.5255656,3.1952116,2.961175,2.4219439265704974,3.045008518214129,3.1624619650297294,3.3737886
36,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900060-vHLyopgi3EeienY33x00nQ--TwoSpeakers-mic.wav,10.0,16000,1,2.2488668,3.0328252,3.036146,2.2123587086520065,2.9354527742547973,3.2758366515939175,2.9277732
37,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-sa_e38ac967-22bb-4bf2-ab56-e1b0990f0257_uploaded.wav,22.2826875,16000,13,2.8715436,3.7671106,2.8635406,2.67057891058225,3.4072388444391253,3.0712443532173985,3.8266327
38,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-ap_desktop-Echo_Cancelling_Speakerphone_EPOS_EXPAND_20-pid_900117-CWjRg4XHh00f0e1ohLmSnA--SpeechNoise2--Fire_Alarm-mic.wav,10.0,16000,1,3.6332252,3.8712542,4.2413187,3.2055883663164764,3.4729568339872343,4.060331244497476,3.6851487
39,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-sa_603c74c9-c071-41a1-8b66-10bbd582894c_uploaded.wav,35.125375,16000,26,2.9122949,3.1807055,3.9072735,2.7203165334836616,3.0383306093867803,3.879123739003935,3.535296
40,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-sa_28226df7-c840-4b95-b8aa-2bc847f1a40f_uploaded.wav,23.12675,16000,14,2.1007926,2.5616531,2.8924785,2.0902154165211977,2.577987683750439,3.150297159208354,3.052134
41,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-mt-and_mobile--3df94b5--A2TBSQTRSLDCGS--005--TwoSpeakersWithBackgroundNoise--Doorshutting--Regular--8--48000--Type_15--mic.wav,27.72,16000,18,2.7929661,3.1379266,4.075091,2.631556106957897,3.0065018565171693,3.9731600450788847,3.552222
42,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-mt-win_yyNPW9fSWESchaxT1EiEFg--SpeechNoise1--Kitchen_utensils_mic.wav,24.94975,16000,15,2.3615105,2.737789,4.245033,2.3026958932805353,2.7178551823909385,4.0621064963370275,2.7871375
43,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-lk-RPABS_csameroom_mf_person5_0.5_female_1m_202212161556230021-in.trim.wav,117.96,16000,108,1.8726664,2.3541694,2.7885866,1.8916197807734552,2.374023222457103,3.0388044799869194,3.1799746
44,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-mt-and_mobile--ebcbca8--A1PZ4U7O4KG56Q--005--TwoSpeakers--No_Noise--Regular--6--48000--Type_15--mic.wav,21.48,16000,12,2.6994197,2.9209673,3.9072804,2.563629079092139,2.8543484774828767,3.879486118463298,3.817963
45,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-sa_0f6d820c-435c-46c2-8114-d79980e6ad31_uploaded.wav,30.336,16000,21,2.8710485,3.8054993,2.7083552,2.690023687916468,3.4337811364920166,2.987778199708758,3.6633182
46,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-mt-win_yyNPW9fSWESchaxT1EiEFg--TwoSpeakers_mic.wav,32.751625,16000,23,1.7757785,2.301727,3.643438,1.81310540184884,2.369707618549815,3.7175468661508804,2.175736
47,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-sa_a7e1289f-f6b4-43e5-8976-1872e4da92b8_uploaded.wav,27.8506875,16000,18,2.9277349,3.2900689,3.7514598,2.7298713263091114,3.1066440419797607,3.777309417218169,3.0831165
48,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-sa_5e655ba0-688f-477d-8d28-94dc4026d698_uploaded.wav,35.342,16000,26,2.959155,3.3430796,3.6270921,2.7523259897174075,3.1468793234776573,3.703966391170951,3.520318
49,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-sa_beb97f0d-62fe-4aba-ad5f-5452cd35b029_uploaded.wav,29.391,16000,20,2.3636787,2.92063,3.252491,2.3042761055489343,2.8539476218501947,3.440212860343215,3.2146602
50,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-mt-and_mobile--f616cb4--ABJWQGIXLD08J--003--TwoSpeakersWithBackgroundNoise--Kitchenutensils--Speechwithhigh-base--3--48000--Type_15--mic.wav,30.36,16000,21,3.4874747,3.9134164,3.8806102,3.1117380436270925,3.4965408013515273,3.8576546367468993,3.9689841
51,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-sa_62e78e7f-2f03-49d8-9d97-a752674666ff_uploaded.wav,27.445375,16000,18,3.3647811,3.8092995,3.735215,3.0305110638160633,3.435293450693338,3.7701182599601495,3.8704247
52,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-mt_A3OK13TYU0OUUQ_Typing_NoNeighbor_clip_2_subset2.wav,21.8,16000,12,2.410598,2.6406722,3.817374,2.3393498822745085,2.6411991198698628,3.8228131951333566,2.9961476
53,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-sa_ba7634b5-a43c-454b-9068-510245afebda_uploaded.wav,22.2694375,16000,13,2.5926454,3.1533604,3.269379,2.48292033750945,3.016051700737591,3.439304649039774,3.2616978
54,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-mt-and_mobile--a4ac736--A3EQ6C5226X6XN--003--TwoSpeakers--No_Noise--Throat-clear--1--48000--Type_15--mic.wav,26.64,16000,17,2.9926808,3.8113208,3.106512,2.7766773726713327,3.4366488066954015,3.328223592942767,3.411527
55,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-ap_desktop-Echo_Cancelling_Speakerphone_P2418HZm-pid_900128-UHNRfFK07keQuKo5btGqmQ--Talk-mic.wav,10.0,16000,1,2.431806,2.7442303,3.6048853,2.3584827673719513,2.723126500619711,3.6937111063437857,3.3844078
56,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-sa_cd3dd050-33a6-4834-98c6-d4ba9e948a46_uploaded.wav,28.416,16000,19,2.4605496,3.6869407,2.1619694,2.3704850328865072,3.3644517688444986,2.4175428331731865,3.1414542
57,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-ap_mobile-Microsoft_Comp_Surface_HeadPhones_BT-pid_900023-mobile-b8471efa-f281-4206-aaaf-14800b73798c-TwoSpeakersWithBackgroundNoise-mic.wav,10.0,16000,1,3.1699305,3.921745,3.101673,2.902063633578305,3.5015568602657847,3.3283234476907313,3.2244937
58,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-ap_desktop-Microphone_HD_Pro_Webcam_C920-pid_900133-vWbrXh6uWEOGNTKLSJvIwQ--SpeechNoise2--Traffic-mic.wav,10.0,16000,1,3.0703812,3.2270606,4.3193436,2.8330533221688574,3.070481193750281,4.0979378500994486,3.0733557
59,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-mt-and_mobile--ebcbca8--A1PZ4U7O4KG56Q--005--TwoSpeakers--No_Noise--Regular--5--48000--Type_15--mic.wav,27.96,16000,18,2.5736,2.857827,3.5729578,2.468275294188106,2.8080122112690082,3.670399926529165,3.3606734
60,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-sa_40b9cad3-a50d-4891-8903-11a76c28418d_uploaded.wav,44.5226875,16000,35,2.6384146,3.6859694,2.70723,2.5152646142143755,3.3619781491046097,2.989448877828373,3.3784647
61,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-mt-and_mobile--b8b33b8--A3S10B7I20LGTN--005--TwoSpeakers--No_Noise--Regular--6--48000--Type_15--mic.wav,29.28,16000,20,3.6322036,3.8855784,4.2607393,3.202688055815738,3.4785953735678494,4.068124086155596,3.6121135
62,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-ap_desktop-Echo_Cancelling_Speakerphone_EPOS_EXPAND_20-pid_900083-wt2HH7hyvkCg5F3BCfjOBQ--SpeechNoise2--Copy_machine-mic.wav,10.0,16000,1,2.8531642,3.0745456,3.946882,2.6778168615652276,2.9649902524219196,3.903978316601143,2.9008317
63,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-sa_c151fe27-4f76-47b4-8327-8dfe35d13de9_uploaded.wav,27.317375,16000,18,2.2768724,2.68673,3.2384903,2.229243086848217,2.659502883031917,3.4283095759371855,3.0134604
64,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-ap_desktop-Desktop_Mic_MSFT_LifeCam_HD-3000-pid_900083-KVbGTrqdIU0FIbN1ZuX68g--SpeechNoise1--Blender-mic.wav,10.0,16000,1,2.9316554,3.1369898,3.9846394,2.7346482199152176,3.008653718746932,3.9253044720018098,2.9534261
65,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-sa_a7c92f97-01f3-41eb-8a0d-23386ddb6fa6_uploaded.wav,27.7346875,16000,18,2.3470576,2.6700473,3.3026412,2.290374472054058,2.6654379110254034,3.479307198972419,3.1161788
66,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-ap_desktop-Echo_Cancelling_Speakerphone_Plantronics_P610-pid_900120-DJk7Z90tpUS6H1RCtdT5hw--TwoSpeakersNoise1--Kids-mic.wav,10.0,16000,1,3.7326744,3.9976583,4.249565,3.2669551666897747,3.543751326094137,4.064381639304082,3.6710086
67,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-ap_desktop-Microphone_HD_Pro_Webcam_C920-pid_900133-vWbrXh6uWEOGNTKLSJvIwQ--SpeechNoise1--Traffic-mic.wav,10.0,16000,1,2.6189015,2.851747,3.7940145,2.5032421317465636,2.803864039471042,3.813798692399412,2.8542519
68,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-ap_desktop-Echo_Cancelling_Speakerphone_EPOS_EXPAND_20-pid_900117-CWjRg4XHh00f0e1ohLmSnA--TwoSpeakersNoise2--Fire_Alarm-mic.wav,10.0,16000,1,2.7797,3.070465,3.651494,2.623869991310984,2.962114186395963,3.7241799409066827,2.986205
69,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-mt-and_mobile--ba126ae--AYPXZRCOAR34--005--TwoSpeakers--No_Noise--Regular--6--48000--Type_15--mic.wav,31.2,16000,22,3.0655968,3.4069345,3.7531219,2.828886003908959,3.1890417536086915,3.7870936149992778,3.6572537
70,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-lk-RPABS_sameroom_fm_person1_0.5_secon_2m_202212191109220011-in.trim.wav,133.0,16000,124,2.3946488,2.9547706,3.0140147,2.3224663689011305,2.8755898004998355,3.2177184421624023,3.4057999
71,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-sa_83d62078-d1c9-4f35-9d30-b37fd4fc0fcf_uploaded.wav,42.667375,16000,33,3.6258774,4.0358233,4.0157804,3.1993951131501577,3.564170220411632,3.9346148229933835,3.9798818
72,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900116-osmy1O3s0EmaR0A4gvS1Fg--TwoSpeakersNoise1--Fire_Alarm-mic.wav,10.0,16000,1,1.8662971,2.39881,3.1524765,1.892139843842366,2.4506022200007225,3.3682387813759624,2.81706
73,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-sa_a754af7d-5a45-4fdf-8d52-f59f695be66b_uploaded.wav,34.4746875,16000,25,2.4114707,2.9451675,3.093802,2.340837889900434,2.8713699174891447,3.319030433095708,3.730328
74,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-mt-and_mobile--a4ac736--A3EQ6C5226X6XN--003--TwoSpeakersWithBackgroundNoise--Firealarm--hmmormhm--3--48000--Type_15--mic.wav,23.4,16000,14,2.810787,3.2302709,3.5018709,2.643355197968117,3.0701166464977274,3.6162385123663534,3.1261919
75,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900060-vHLyopgi3EeienY33x00nQ--TwoSpeakersNoise1--Airport-mic.wav,10.0,16000,1,2.4456906,3.0112224,3.37915,2.369388236248723,2.9200433602581657,3.5380495909005365,3.1793513
76,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-ap_mobile-Plantronics_Blackwire_C3210_USB-pid_900053-mobile-23710419-1b4d-4651-9623-962593d3b6e4-TwoSpeakersWithBackgroundNoise-mic.wav,10.0,16000,1,3.10799,3.5064502,3.6823282,2.859282442014917,3.2535953618476015,3.744022332495237,2.9635692
77,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-sa_dc94785a-a6bc-45d7-bc32-daa8e0f07c76_uploaded.wav,33.649375,16000,24,2.8703456,3.1806085,3.700989,2.689021549331387,3.037856821689041,3.7485480682733967,3.4127138
78,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-sa_8c28c0e2-923f-4e46-be9e-b28246c1fc34_uploaded.wav,30.4106875,16000,21,2.2770617,2.7137272,3.0058615,2.2344446292525473,2.6986099261162253,3.247926692802365,3.3979335
79,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-sa_cf8dcc05-f8cb-4860-9341-f15cb16edd88_uploaded.wav,37.088,16000,28,2.6575952,3.2129228,3.2250595,2.5323492359274073,3.058727625341517,3.418160936385982,3.4464686
80,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-mt-and_mobile--544fb39--A1UN78WN3UI0DK--005--TwoSpeakers--No_Noise--Regular--5--48000--Type_15--mic.wav,25.68,16000,16,3.6243112,3.907784,4.2511077,3.1981791884463147,3.491618748288082,4.063807396078119,3.999956
81,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-mt-win_OcV12R80GEeVIC7t35UJCA--SpeechNoise1--Other_mic.wav,24.3945625,16000,15,2.4006584,2.9379513,3.112707,2.3328428333618882,2.8661716818681904,3.334746769769155,3.3419564
82,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-ap_mobile-Microsoft_Comp_Surface_HeadPhones_BT-pid_900023-mobile-2e3c86f9-b35c-41a7-8654-ce5a18b5245c-TwoSpeakers-mic.wav,10.0,16000,1,2.4203875,3.0433242,2.9735997,2.349494613863515,2.942913451899114,3.224682656256846,3.4762993
83,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/lk-p278_sample_0-mixed_7ch.wav,365.46475,16000,356,2.7683117,3.1471608,3.991877,2.599625118754045,2.997493859585055,3.913770759125511,3.1124158
84,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-sa_a80c4ecb-2cc3-4aca-9326-207e0526c0f5_uploaded.wav,33.6426875,16000,24,2.5193372,3.349739,2.671957,2.4219309262406483,3.1503340056366333,2.952405287602281,3.3979611
85,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900067-ZTexrSugp0CuPqLXYA3wVw--TwoSpeakersNoise1--Traffic-mic.wav,10.0,16000,1,2.456549,2.8341155,3.6349027,2.3778985926878606,2.7907570795905676,3.713399513892134,2.8341324
86,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-mt-win_viQW574zTkasMD34aUyxVA--TwoSpeakersNoise1--Coffee_machine_mic.wav,26.3464375,16000,17,3.4368825,3.8591788,3.8505647,3.0791583771243496,3.4651971592970527,3.84444325323095,3.8054721
87,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-sa_34143df8-ce8c-4cd3-aca2-17485b7f67b3_uploaded.wav,35.6266875,16000,26,2.9420485,3.642473,3.1791115,2.7408718604064113,3.3368269360874128,3.383441861810916,3.4185288
88,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-ap_desktop-Echo_Cancelling_Speakerphone_P2418HZm-pid_900122-00RUTexyKEaW0VCzjL9QYg--SpeechNoise2--Airport-mic.wav,10.0,16000,1,2.5378547,2.67929,4.013944,2.4411161812804987,2.6734205170872594,3.941597633591064,3.263378
89,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-ap_desktop-Echo_Cancelling_Speakerphone_Plantronics_P610-pid_900129-6CEp0YTDG0KgRUWSBHqEMA--Talk-mic.wav,10.0,16000,1,3.7070827,3.9878006,4.3953505,3.251291317530886,3.5383268721945695,4.133030317437868,3.8608432
90,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-mt-win_oJNvYBNqqku4XP9BY32P3A--SpeechNoise1--Kitchen_utensils_mic.wav,24.75725,16000,15,3.6074052,3.8820992,4.287711,3.1883570829748393,3.478252618365751,4.080484535244098,3.4816194
91,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-mt-and_mobile--a201734--A2BOJK59PWBNXP--005--TwoSpeakers--No_Noise--Regular--5--48000--Type_15--mic.wav,25.08,16000,16,2.3260796,2.588574,3.5746293,2.2731535923487614,2.600943437522729,3.6712665520586283,3.3574789
92,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/lk-p228_sample_1-mixed_7ch.wav,362.997125,16000,353,2.6639311,3.0567038,3.8879232,2.5256725321472597,2.9380451047558354,3.856599224268785,3.0451624
93,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-ap_desktop-Desktop_Mic_MSFT_LifeCam_HD-3000-pid_900083-KVbGTrqdIU0FIbN1ZuX68g--TwoSpeakersNoise1--Blender-mic.wav,10.0,16000,1,2.2621214,2.521506,3.5414407,2.2230981296341885,2.5496998504983726,3.6513170095266787,2.9301903
94,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-lk-RPABS_sameroom_ff_person1_0.5_secon_2m_2202301061048090007-in.trim.wav,128.88,16000,119,2.110709,2.5844176,2.9421215,2.0952332848423487,2.5825576903673197,3.1783560816891576,3.1638327
95,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-ap_desktop-Echo_Cancelling_Speakerphone_EPOS_EXPAND_20-pid_900117-CWjRg4XHh00f0e1ohLmSnA--TwoSpeakersNoise1--Fire_Alarm-mic.wav,10.0,16000,1,2.8698206,3.4285958,3.2277567,2.689946573046933,3.203886541992228,3.426135041342355,3.0882356
96,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/lk-p231_sample_3-mixed_7ch.wav,360.932125,16000,351,2.6079292,3.0038316,3.7939863,2.482018939724032,2.8968956641114008,3.793452513025149,3.0029519
97,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-sa_81503961-02a6-478a-9245-2bbdd9c23486_uploaded.wav,39.421375,16000,30,3.4363432,3.7772474,3.9472327,3.0763517663233206,3.413466831099449,3.8993964793530154,3.844763
98,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-ap_mobile-Google_Pixel_4a_(5G)_UNK-pid_900001-mobile-670a9ed8-286e-4dbe-8d5d-f5a1868ef1ef-TwoSpeakersWithBackgroundNoise-mic.wav,10.0,16000,1,1.7202549,2.0918796,3.120776,1.764675878617729,2.1916316648354437,3.343412035323231,2.9393601
99,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-ap_desktop-Echo_Cancelling_Speakerphone_P2418HZm-pid_900122-00RUTexyKEaW0VCzjL9QYg--TwoSpeakers-mic.wav,10.0,16000,1,3.1554756,3.5781708,3.812649,2.8921263664458112,3.2984870220647804,3.825120943100746,3.5559304
100,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-ap_desktop-Echo_Cancelling_Speakerphone_EPOS_EXPAND_20-pid_900083-wt2HH7hyvkCg5F3BCfjOBQ--TwoSpeakersNoise1--Copy_machine-mic.wav,10.0,16000,1,2.055472,2.21726,3.6075804,2.0529585823791305,2.2993319576314053,3.695488508198056,3.0837936
101,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-ap_mobile-Logitech_ZONE_TRUE_WIRELESS_BT-pid_900053-mobile-6b0ad56a-14c9-4dc7-8d37-994d5d168be7-TwoSpeakers-mic.wav,10.0,16000,1,2.636869,3.716732,2.666787,2.516894607141919,3.3827691549077157,2.9588319262786635,3.379191
102,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-mt-and_mobile--1409f26--AUGK1PXH5GZ81--003--TwoSpeakers--No_Noise--Throat-clear--1--48000--Type_15--mic.wav,23.04,16000,14,2.9950135,3.235182,3.950521,2.7792947536258104,3.0750360297049206,3.9049256329067155,3.69053
103,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-sa_fc2d1512-c9bb-45a2-b7e1-c10395a57953_uploaded.wav,41.8026875,16000,32,2.866716,3.467759,3.3171175,2.681924639973375,3.2275769517078117,3.4750049884053795,3.1894326
104,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-sa_be14e1e6-d266-45f2-b932-dbaff93255fc_uploaded.wav,23.930125,16000,14,2.3740234,2.799648,2.9763396,2.3091064709445175,2.7604844831855364,3.2188800058364566,3.313792
105,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-ap_desktop-Microphone_HD_Pro_Webcam_C920-pid_900133-vWbrXh6uWEOGNTKLSJvIwQ--TwoSpeakersNoise1--Traffic-mic.wav,10.0,16000,1,2.2260325,2.636084,3.172666,2.193801721385571,2.6399577999407047,3.3839125283417535,3.1045718
106,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-ap_desktop-Echo_Cancelling_Speakerphone_P2418HZm-pid_900128-UHNRfFK07keQuKo5btGqmQ--TwoSpeakers-mic.wav,10.0,16000,1,3.088625,3.389417,3.972931,2.8458007851861242,3.1784864226225644,3.9187314293030227,3.5575604
107,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/lk-p225_sample_0-mixed_7ch.wav,361.918,16000,352,2.5535324,2.9345639,3.8732593,2.438393183011777,2.846587116856257,3.8474222115720087,2.9134207
108,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-sa_f51fbade-b3e1-4527-834b-cb2108123d90_uploaded.wav,34.8906875,16000,25,3.4905825,3.816545,4.058004,3.1135437368792704,3.439662028155671,3.962556599794234,3.7359962
109,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-ap_desktop-Echo_Cancelling_Speakerphone_Plantronics_P610-pid_900120-DJk7Z90tpUS6H1RCtdT5hw--SpeechNoise2--Kids-mic.wav,10.0,16000,1,3.8078444,4.160099,4.224405,3.3124519718656873,3.6307887142484354,4.051967616287628,3.7996542
110,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-ap_desktop-Echo_Cancelling_Speakerphone_Plantronics_P610-pid_900120-DJk7Z90tpUS6H1RCtdT5hw--Talk-mic.wav,10.0,16000,1,3.9111528,4.135557,4.488034,3.3737320051127053,3.6179231323600773,4.17376369729979,3.8005445
111,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-ap_mobile-Logitech_ZONE_TRUE_WIRELESS_BT-pid_900001-mobile-9467b484-d1eb-4910-84f3-8ac4b8095b49-TwoSpeakersWithBackgroundNoise-mic.wav,10.0,16000,1,1.9885457,2.2636406,3.6216383,1.996617729833229,2.33850356245124,3.7047286368698957,2.6859207
112,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-mt-win_767bBBIIL0OuMlgQoL09Lg---02-01-15-34-36--TwoSpeakers_mic.wav,32.05325,16000,23,2.727469,3.5035903,3.0515854,2.5706926227456854,3.2508483323567563,3.219781990149538,3.493116
113,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-ap_mobile-Microsoft_Comp_Surface_HeadPhones_BT-pid_900042-mobile-6a75eadd-cfe3-4d28-9dd9-fe8c5d01a969-TwoSpeakers-mic.wav,10.0,16000,1,2.7820425,3.8358898,2.6604598,2.6256014024450707,3.4526700795592413,2.953088627577923,3.4575617
114,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-mt-win_0BZq3LcM1kOXnMcRcz3jSQ--TwoSpeakersNoise1--AC_mic.wav,29.42925,16000,20,2.9107347,3.177283,3.841684,2.714545623215751,3.0314914941016546,3.8353503463030387,2.8952522
115,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-ap_desktop-Echo_Cancelling_Speakerphone_Plantronics_P610-pid_900123-7DqrcOKEG06HzoBRBVuf4A--SpeechNoise2--Announcements-mic.wav,10.0,16000,1,3.4305825,3.657644,4.260681,3.0764021468684613,3.3472222521129766,4.069813158872737,3.7051942
116,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-mt-and_mobile--b8b33b8--A3S10B7I20LGTN--003--TwoSpeakersWithBackgroundNoise--No_Noise--Regular--3--48000--Type_15--mic.wav,76.92,16000,67,2.6511643,2.9784405,3.904194,2.4998384158371683,2.8585773722828542,3.8548222868670154,2.747601
117,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-mt-win_ypDUTCRp0UWFxi6aiNrYVQ--TwoSpeakers_mic.wav,34.975875,16000,25,3.4171007,4.1402397,3.3455758,3.065386900445332,3.618368060034527,3.508570709906987,3.4431725
118,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-sa_9aa08b68-ebe9-469d-9645-00569a7d9dd8_uploaded.wav,31.413375,16000,22,2.3645263,3.2780404,2.4557512,2.304918808495706,3.1039486612946168,2.760415523421415,3.2943134
119,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-mt_A2HWF3DPE0MDCN_NoNoise_Neighbor_clip_3_subset2.wav,33.496,16000,24,3.0279915,3.3451266,3.7703583,2.8023568252155973,3.1483139984270343,3.798043888301994,3.096027
120,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-mt-win_8IWBCCJmq0a3W6jY3SyK0Q--TwoSpeakers_mic.wav,26.239875,16000,17,2.1624148,3.0511727,2.4392104,2.1407871118413437,2.9467639947786766,2.7418634165756886,3.215758
121,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-sa_1fce6036-3ceb-4f1c-8fb2-d2375c7b9462_uploaded.wav,44.485375,16000,35,2.0847538,2.4605372,3.2348385,2.076091384825894,2.497880795516725,3.42884009369533,2.4921198
122,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/lk-p272_sample_2-mixed_7ch.wav,361.987,16000,352,2.7170455,3.0851753,3.921382,2.559389031145773,2.9493599873175516,3.8782484416935152,3.0933917
123,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-mt-win_O8DswbYqH0CO0WOcXONjGA--TwoSpeakers_mic.wav,26.67725,16000,17,2.4673004,3.2073476,3.0741372,2.3846103462279276,3.053344826663885,3.2796212012261248,3.7071416
124,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-lk-RPABS_sameroom_mm_person5_0.5_secon_2m_202212161533060013-in.trim.wav,119.16,16000,110,2.3562808,2.9159713,3.09085,2.2916116585833706,2.839074835561023,3.2643005889827776,3.3764498
125,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900060-vHLyopgi3EeienY33x00nQ--SpeechNoise2--Airport-mic.wav,10.0,16000,1,3.467475,4.021648,3.8892004,3.100335089316086,3.55688414145397,3.870673736931967,3.4167557
126,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-ap_desktop-Echo_Cancelling_Speakerphone_EPOS_EXPAND_20-pid_900083-wt2HH7hyvkCg5F3BCfjOBQ--SpeechNoise1--Copy_machine-mic.wav,10.0,16000,1,2.6430478,2.818488,3.967242,2.521579480990486,2.779096142836916,3.9155246985900174,2.9515333
127,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-ap_mobile-Sennheiser_CX_TWS_BT-pid_900042-mobile-f2fd21e3-75ad-441e-b7a1-5042554885f0-TwoSpeakersWithBackgroundNoise-mic.wav,10.0,16000,1,3.16597,3.7233062,3.6011097,2.8993438102931273,3.386687868929869,3.69121789172772,3.5080159
128,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/lk-p230_sample_3-mixed_7ch.wav,363.60625,16000,354,2.7217357,3.1366165,3.795578,2.5669267991567764,2.990485976025346,3.791235836208384,3.0292506
129,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-sa_32a6e0d6-09b7-47f1-9838-fe74003fb6ce_uploaded.wav,26.6963125,16000,17,2.194754,3.4320374,2.2499087,2.1665476910286214,3.205631026383938,2.550519376355205,2.9752197
130,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-sa_64962814-03c8-40e8-a489-1ef16bb16f99_uploaded.wav,32.3074375,16000,23,2.5158324,3.3628862,2.6375237,2.4238351536086964,3.16058292199565,2.931010397053114,3.3960373
131,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-ap_desktop-Echo_Cancelling_Speakerphone_EPOS_EXPAND_20-pid_900077-kNnkiThALk2BlCVfGoOXSg--TwoSpeakersNoise2--Typing-mic.wav,10.0,16000,1,2.898221,3.2605748,3.594279,2.710542066026363,3.093138669325663,3.6866977059927217,3.3578947
132,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-mt-win_OcV12R80GEeVIC7t35UJCA--TwoSpeakersNoise1--Other_mic.wav,28.351875,16000,19,2.1432896,2.8534055,2.400868,2.1254793060940367,2.80196031457812,2.7063951771904917,3.2433624
133,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-mt-and_mobile--4dd570a--AG6M0K5EW28K1--005--TwoSpeakers--No_Noise--Regular--6--48000--Type_15--mic.wav,47.52,16000,38,2.4832983,2.7477942,3.5600655,2.388698509141851,2.711354411341652,3.65964889526859,3.3998675
134,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-ap_desktop-Echo_Cancelling_Speakerphone_EPOS_EXPAND_20-pid_900077-kNnkiThALk2BlCVfGoOXSg--Talk-mic.wav,10.0,16000,1,3.7708158,4.001937,4.468692,3.2901359349862465,3.5461007009135086,4.165449888607266,3.9314225
135,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-mt-win_mL0M7JFd1EabCGrg8j3xVg---02-01-14-01-00--SpeechNoise1--Kitchen_utensils_mic.wav,22.3465625,16000,13,3.4077952,3.7016628,4.0618935,3.060550837947997,3.3727340726442905,3.9658463545858282,3.4732099
136,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-sa_c52ebc1b-ee3f-4937-96ff-093b60aeb848_uploaded.wav,18.8266875,16000,9,2.3449032,3.0767095,2.8046412,2.2882347180085034,2.9656009472639466,3.071734912601279,3.023153
137,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-sa_796d6168-db52-4fca-bf77-803e993e512f_uploaded.wav,27.5946875,16000,18,1.9409441,2.3668358,2.7295573,1.953306359055292,2.4134027590158262,3.0130247693603343,3.302536
138,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-ap_desktop-Microphone_HD_Pro_Webcam_C920-pid_900133-vWbrXh6uWEOGNTKLSJvIwQ--TwoSpeakersNoise2--Traffic-mic.wav,10.0,16000,1,2.2317202,2.454531,3.599947,2.1984306131786266,2.4959196443339775,3.6904493023916025,3.1779237
139,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-sa_1ae36814-f39b-44ab-937b-1ca4344da7ba_uploaded.wav,31.493375,16000,22,2.311783,3.0009704,2.7086093,2.2622795184355513,2.909862165472648,2.974800621175027,3.152361
140,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-sa_8ecea07a-7a09-4c89-b8aa-c3893a44cd28_uploaded.wav,28.656,16000,19,3.0545871,3.750788,3.2661574,2.8206285005994594,3.399142886318323,3.450975125469099,3.5408924
141,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-sa_366ad2b8-06fd-4169-a37f-bcefdece0bd8_uploaded.wav,24.8106875,16000,15,3.3432672,3.7902792,3.7825248,3.0179888156860675,3.4256571125318303,3.803684062687894,3.5879643
142,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-mt-and_mobile--6f24bf6--A110O8MC8AVN0Z--005--TwoSpeakers--No_Noise--Regular--5--48000--Type_15--mic.wav,19.56,16000,10,2.5236046,2.7788565,3.7182472,2.429834019688987,2.749015505233113,3.763258370004738,3.5736697
143,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-ap_desktop-Echo_Cancelling_Speakerphone_EPOS_EXPAND_20-pid_900083-wt2HH7hyvkCg5F3BCfjOBQ--Talk-mic.wav,10.0,16000,1,3.5339296,3.6894808,4.4989552,3.142981020298156,3.3664478604976615,4.178414590921321,3.4834762
144,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-mt-win_yyNPW9fSWESchaxT1EiEFg--TwoSpeakersNoise1--Kitchen_utensils_mic.wav,34.996875,16000,25,1.9602896,2.476851,3.8357296,1.972240776373528,2.512642753506198,3.8381362269662955,2.144581
145,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-mt-and_mobile--6f24bf6--A110O8MC8AVN0Z--005--TwoSpeakers--No_Noise--Regular--6--48000--Type_15--mic.wav,20.28,16000,11,2.2142358,2.4151294,3.6568325,2.1838918629065884,2.4634427497766933,3.7268467227887556,3.3078933
146,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-lk-RPABS_nextroom_fm_person1_0.5_secon_202212191118420015-in.trim.wav,124.16,16000,115,2.3041055,2.6507864,3.3507056,2.2247608823252825,2.5911489454306005,3.492098966358442,3.1650686
147,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-sa_a1f3f191-8126-4521-9fc6-e8ebecd6321d_uploaded.wav,35.13025,16000,26,2.3234675,3.4135988,2.358479,2.266885199142689,3.1924147154095786,2.625161935799048,3.3216789
148,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-ap_desktop-Echo_Cancelling_Speakerphone_EPOS_EXPAND_20-pid_900083-wt2HH7hyvkCg5F3BCfjOBQ--TwoSpeakersNoise2--Copy_machine-mic.wav,10.0,16000,1,2.0419014,2.2923007,3.486317,2.0415834131041666,2.3625282715949907,3.6136223498245412,2.8624194
149,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-mt-win_O8DswbYqH0CO0WOcXONjGA--TwoSpeakersNoise1--AC_mic.wav,27.79725,16000,18,2.870938,3.384332,3.3411138,2.6885817812190447,3.1725979186064284,3.5082769655272297,3.5701773
150,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-mt-and_mobile--f18f880--AYGM2YBXK5FQW--005--TwoSpeakers--No_Noise--Regular--6--48000--Type_15--mic.wav,20.52,16000,11,2.3273015,2.498143,3.7683656,2.2749271435073704,2.5301275885140555,3.7976808323083944,3.5884273
151,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-ap_desktop-Echo_Cancelling_Speakerphone_Plantronics_P610-pid_900129-6CEp0YTDG0KgRUWSBHqEMA--SpeechNoise1--Cafe-mic.wav,10.0,16000,1,3.1764352,3.8055334,3.4511712,2.906526244364655,3.4350886205834312,3.589171309409597,3.8356564
152,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900062-SSmSbdwUh0y4MC3HNWS62w--SpeechNoise1--Fire_Alarm-mic.wav,10.0,16000,1,3.12562,3.3864467,4.1650515,2.87151194206001,3.176550281364558,4.022022376734063,3.1783307
153,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-sa_f17a2723-f44a-4fdc-a388-1124bc1e9276_uploaded.wav,29.4506875,16000,20,2.027335,2.142515,3.5579274,2.0288978879859165,2.234745968666939,3.6608286979800795,2.8901296
154,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/lk-p239_sample_0-mixed_7ch.wav,362.598125,16000,353,2.5153053,2.902383,3.8312798,2.4087441556136184,2.8223004435297834,3.8153867159446766,3.026856
155,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-mt-win_0BZq3LcM1kOXnMcRcz3jSQ--SpeechNoise1--Typing_mic.wav,23.3385625,16000,14,3.7837486,4.0010123,4.357804,3.297309641376554,3.544917987894198,4.115591142310821,3.4765544
156,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-mt_A3OK13TYU0OUUQ_NoNoise_Neighbor_clip_1_subset2.wav,32.005375,16000,23,2.2359555,2.4642944,3.5152957,2.200986246472725,2.502233015269932,3.6329293028330225,2.9505322
157,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-mt-and_mobile--a4ac736--A3EQ6C5226X6XN--005--TwoSpeakers--No_Noise--Regular--6--48000--Type_15--mic.wav,29.28,16000,20,3.4078653,3.824222,3.924131,3.060001139171335,3.4454780912116036,3.884826072329322,3.4779637
158,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-sa_bc249f7a-d42a-4b62-a066-ddc3f48c9483_uploaded.wav,29.038,16000,20,3.3369155,3.7404392,3.81586,3.013102761755181,3.396449614144822,3.8180390747845894,3.5301263
159,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-sa_13990fd4-e993-4475-ac09-54aab5319104_uploaded.wav,31.456,16000,22,2.6415045,3.2856743,2.9278414,2.5196587651016893,3.107496858916086,3.1830372871058263,3.0095308
160,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-sa_81d2f134-35bb-4356-9d15-2b24889df357_uploaded.wav,29.28875,16000,20,2.0455062,3.1827304,2.075402,2.0411010194494232,3.036726085049493,2.367894153253743,3.5707345
161,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-mt-and_mobile--73f3075--A2182AUQII1AXG--005--TwoSpeakers--No_Noise--Regular--5--48000--Type_15--mic.wav,23.76,16000,14,2.2335684,2.3970737,3.7370377,2.199878740849024,2.449082926610216,3.7783091302223712,3.3142648
162,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-sa_30096a19-fcb0-432d-aab0-18fb06793a15_uploaded.wav,36.5066875,16000,27,2.0772624,2.821685,2.5125413,2.0677779205040965,2.776027709262673,2.7730492123938437,2.983128
163,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-lk-RPABS_sameroom_fm_person1_0.5_secon_1m_202212191104510009-in.trim.wav,129.86,16000,120,2.6296942,3.1773045,3.1872814,2.4990209134110315,3.029521640412739,3.331520194776824,3.437981
164,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900051-euMhj96CP0u9lsDgoa0EkQ--Talk-mic.wav,10.0,16000,1,3.3623505,3.6312242,4.29809,3.0316531325128664,3.3311385435841596,4.087852868133185,3.869052
165,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/lk-p286_sample_1-mixed_7ch.wav,361.325,16000,352,2.6377287,3.0188127,3.8425972,2.4993345723066076,2.9032592079986497,3.8226237134771033,3.1304743
166,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-sa_b7f70477-b4bf-4ce2-9ec8-35f8c6033edb_uploaded.wav,64.757375,16000,55,3.3132355,3.7670794,3.8532457,2.9936884607728422,3.4094082679303823,3.8314279514294416,3.5662456
167,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-ap_desktop-Echo_Cancelling_Speakerphone_EPOS_EXPAND_20-pid_900117-CWjRg4XHh00f0e1ohLmSnA--SpeechNoise1--Fire_Alarm-mic.wav,10.0,16000,1,3.6470962,3.904575,4.3394313,3.214227994832044,3.491879159659045,4.107360274962594,3.3304427
168,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-sa_ce7c72b2-92cd-473c-ae70-2a3f13812b1e_uploaded.wav,28.5965,16000,19,2.9446013,3.414482,3.371001,2.740714880379929,3.191677143297152,3.525122931710452,3.5957
169,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-mt-win_ypDUTCRp0UWFxi6aiNrYVQ--TwoSpeakersNoise1--TV_mic.wav,34.99,16000,25,2.7220864,3.5181623,2.8932872,2.575831075120826,3.2605987390461655,3.118377923332002,3.297317
170,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-mt-and_mobile--544fb39--A1UN78WN3UI0DK--005--TwoSpeakers--No_Noise--Regular--6--48000--Type_15--mic.wav,22.56,16000,13,3.3690102,3.6830711,3.9696019,3.0334061927733984,3.3597697257421215,3.913420227001063,3.8232095
171,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-mt-and_mobile--a74a759--A3785TR8D5I81Q--005--TwoSpeakers--No_Noise--Regular--6--48000--Type_15--mic.wav,21.48,16000,12,2.0218022,3.2030466,1.950065,2.0092771761497543,3.0419527894800593,2.2046764293586523,3.300535
172,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-sa_e8b6c6e6-973e-43d8-88de-f1e39058e70a_uploaded.wav,30.56,16000,21,2.5637016,2.9776683,3.2391415,2.460648901163268,2.894233467593627,3.4301648390073742,3.79645
173,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-lk-RPABS_nextroom_mm_person5_0.5_secon_202212161544140017-in.trim.wav,118.94,16000,109,1.8218087,2.0872746,3.3110225,1.8254452498242493,2.127139732276641,3.467102165977784,2.865103
174,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900051-euMhj96CP0u9lsDgoa0EkQ--SpeechNoise2--Blender-mic.wav,10.0,16000,1,2.7497883,3.052301,4.095942,2.601695692766664,2.9492776878098934,3.9859859932174544,2.7714918
175,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-lk-RPABS_sameroom_mf_person3_0.5_secon_2m_202212191057400005-in.trim.wav,123.56,16000,114,2.2031188,2.6686664,2.8883557,2.16669393834074,2.649886806798518,3.135531694371045,3.2649543
176,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-sa_5f659af4-ef39-4b83-a3de-69c09f3fc934_uploaded.wav,29.9626875,16000,20,2.3802102,3.1519732,2.801044,2.314744165458712,3.0179488947160813,3.0577391919123493,3.187947
177,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-mt-and_mobile--ba126ae--AYPXZRCOAR34--005--TwoSpeakers--No_Noise--Regular--5--48000--Type_15--mic.wav,37.68,16000,28,2.910138,3.2418668,3.6932447,2.6923623235611585,3.0420389372221392,3.7469099979268545,3.4322922
178,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-ap_mobile-Microsoft_Comp_Surface_HeadPhones_BT-pid_900035-mobile-3223ed60-8979-41c2-8a38-0c338f7ec0a6-TwoSpeakers-mic.wav,10.0,16000,1,2.3156202,3.0714226,2.6574588,2.2662032308078484,2.962789300551668,2.9503608893782833,3.3461802
179,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-sa_22ecbe74-03bb-437a-bece-9c3af84bfabf_uploaded.wav,27.744,16000,18,1.5735668,3.1591918,1.4857193,1.6330655145558086,3.02287985072365,1.703570362528009,3.075232
180,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-sa_c9c60257-ca2b-4209-9943-d5a8d0c297b6_uploaded.wav,39.221375,16000,30,3.5960631,4.0762486,3.7642174,3.177305264480438,3.5856145787948788,3.771738149789252,3.70893
181,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-sa_1bc6188e-a6af-4901-be52-1d3ed2a4f4ae_uploaded.wav,36.896,16000,27,3.537997,3.8605704,4.2964773,3.1447465965804136,3.4656078816860187,4.086132322681107,3.6099117
182,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-ap_desktop-Microphone_HD_Pro_Webcam_C920-pid_900133-vWbrXh6uWEOGNTKLSJvIwQ--Talk-mic.wav,10.0,16000,1,2.8914888,3.1634762,3.81844,2.7056698432101802,3.0269762632376733,3.8286208663645542,3.4062178
183,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-mt-win_UJCIp50XakmA1xnF7tqi9Q--TwoSpeakers_mic.wav,27.4985625,16000,18,2.7053494,3.3489134,3.0737665,2.5672591323331275,3.1484077149827203,3.300811812142707,3.3472707
184,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-lk-RPABS_sameroom_ff_person2_0.5_secon_2m_202301061043360005-in.trim.wav,131.94,16000,122,2.188636,2.6344712,3.0088024,2.1594990631138473,2.630991220648628,3.231888072691965,3.277697
185,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-ap_desktop-Echo_Cancelling_Speakerphone_P2418HZm-pid_900122-00RUTexyKEaW0VCzjL9QYg--Talk-mic.wav,10.0,16000,1,3.7965684,4.0371737,4.4441085,3.305675897061017,3.5653320164064892,4.154740975166966,3.8455443
186,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-mt-win_oJNvYBNqqku4XP9BY32P3A--TwoSpeakers_mic.wav,27.41325,16000,18,2.6873505,3.2588458,3.1787763,2.5499903787702434,3.0871165065661943,3.3751805356396494,3.5179493
187,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900081-PP0Eibawp0KhHKWYBl7qKQ--SpeechNoise1--Squeaking_chair-mic.wav,10.0,16000,1,2.9203482,3.2069905,4.0086007,2.7265126434663696,3.056822415673845,3.9386435910513704,3.1706576
188,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/lk-p245_sample_1-mixed_7ch.wav,360.979625,16000,351,2.6384625,3.043679,3.8507102,2.5025695498299485,2.920240235479968,3.8289932828338626,3.058919
189,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-sa_a9d65562-77c8-42e6-96b1-113871d7855c_uploaded.wav,40.432,16000,31,2.1229982,2.4132664,3.4653072,2.1084434627301465,2.4614780486213923,3.5970973832072297,2.9580803
190,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-sa_63f3791f-5dc6-45f8-a9fe-feda695651f0_uploaded.wav,34.645375,16000,25,3.0073485,3.8832378,3.071311,2.787597973324327,3.477401814383323,3.2953859912217993,3.5428264
191,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900081-PP0Eibawp0KhHKWYBl7qKQ--Talk-mic.wav,10.0,16000,1,3.1911688,3.6087914,3.9553514,2.9166130493978706,3.317390032022127,3.9087946366295965,3.5146468
192,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-mt-win_mL0M7JFd1EabCGrg8j3xVg---02-01-14-01-00--TwoSpeakersNoise1--Kitchen_utensils_mic.wav,26.5385625,16000,17,3.1915834,3.457182,4.0704055,2.916706356584757,3.221967127471776,3.9720164414888353,3.1807067
193,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-lk-RPABS_csameroom_mf_person3_0.5_female_1_202212161627410031-in.trim.wav,123.76,16000,114,2.104056,2.452315,2.84464,2.0644398634543624,2.4405716952458625,3.0610637360347295,3.2368684
194,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-ap_mobile-Microsoft_Comp_Surface_HeadPhones_BT-pid_900023-mobile-2e3c86f9-b35c-41a7-8654-ce5a18b5245c-TwoSpeakersWithBackgroundNoise-mic.wav,10.0,16000,1,2.4774404,3.7433314,2.3333542,2.394227687997397,3.3985797697291202,2.641806754979469,3.2974687
195,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-mt-and_mobile--eed536c--AENYI38BKY5MT--005--TwoSpeakers--No_Noise--Regular--5--48000--Type_15--mic.wav,23.88,16000,14,2.3429656,2.5210252,3.750702,2.2879087898674015,2.5491691551659024,3.7865932179362,3.7644844
196,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-sa_9005a593-9eb4-475d-b079-ed63162c03bb_uploaded.wav,42.005375,16000,33,2.284636,2.5306876,3.671171,2.2407054852923127,2.555263148707743,3.7317607762592777,3.1689606
197,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/lk-p237_sample_2-mixed_7ch.wav,361.443375,16000,352,2.7385347,3.121391,3.8244998,2.5765699866289795,2.9755038879399676,3.8091729612686698,3.0964348
198,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-lk-RPABS_sameroom_mm_person5_0.5_secon_1m_202212161528290011-uninet-in.trim.wav,119.0,16000,110,2.6576946,3.1645517,3.3601108,2.5260409560950716,3.0254532936388014,3.475526507297307,3.608978
199,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-sa_588583d8-c847-487f-a343-9d329952459d_uploaded.wav,33.4186875,16000,24,2.6428235,3.1533473,3.2178664,2.5209902725711193,3.0192794088846346,3.414662634765452,3.827018
200,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-ap_mobile-Logitech_ZONE_TRUE_WIRELESS_BT-pid_900050-mobile-9e05d55f-34a3-4bca-b831-0018a2da5356-TwoSpeakers-mic.wav,10.0,16000,1,3.4898086,3.9106488,3.921822,3.1147339146421285,3.4953082169331284,3.8896166742182894,3.6416085
201,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-lk-RPABS_sameroom_mf_person3_0.5_secon_1m_202212191053090003-in.trim.wav,125.46,16000,116,2.5306122,3.1337552,2.9726698,2.4325730799203904,3.0021056836864206,3.210820422144519,3.3030322
202,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-mt-and_mobile--a4ac736--A3EQ6C5226X6XN--003--TwoSpeakersWithBackgroundNoise--Firealarm--Speechwithhigh-base--3--48000--Type_15--mic.wav,24.12,16000,15,2.8975532,3.770794,3.032909,2.7034175742146687,3.4144635915021895,3.239499517758642,2.9604256
203,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/lk-p284_sample_0-mixed_7ch.wav,361.171125,16000,352,2.7368414,3.121107,3.9121032,2.582888874156769,2.9878793216120205,3.8693343361372534,3.098657
204,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-mt-win_UJCIp50XakmA1xnF7tqi9Q--TwoSpeakersNoise1--Kitchen_utensils_mic.wav,29.65325,16000,20,2.8931482,3.3577747,3.6135101,2.7040429107692874,3.154160410697735,3.6973212368011987,2.8197453
205,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-sa_412e2853-5e62-45e3-9471-a32ac77fc77f_uploaded.wav,29.653375,16000,20,2.9594188,3.4040217,3.7494714,2.7538434807265424,3.1860854267484737,3.7709455818185944,3.089441
206,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-mt-and_mobile--3df94b5--A2TBSQTRSLDCGS--005--TwoSpeakers--No_Noise--Regular--5--48000--Type_15--mic.wav,39.72,16000,30,3.4599116,3.766552,4.3605704,3.093911661643141,3.4098943299794726,4.116525450518439,3.8185353
207,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-lk-RPABS_sameroom_mm_person3_0.5_secon_1m_202212161511400005-in.trim.wav,131.84,16000,122,2.5026352,2.9692059,3.2164106,2.4100295621080505,2.8824032514972258,3.40896748486894,3.4240603
208,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-mt-and_mobile--1409f26--AUGK1PXH5GZ81--005--TwoSpeakers--No_Noise--Regular--6--48000--Type_15--mic.wav,23.76,16000,14,2.8921094,3.1434877,3.9163172,2.7055511799493956,3.011968284084272,3.885926774228589,3.7025573
209,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-sa_4a6e9acc-fd7f-429c-936b-d4db4757e38e_uploaded.wav,26.3466875,16000,17,2.359041,3.2988274,2.4350154,2.29630017531778,3.118161660194769,2.7204993119440957,3.1919472
210,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-ap_desktop-Echo_Cancelling_Speakerphone_P2418HZm-pid_900128-UHNRfFK07keQuKo5btGqmQ--SpeechNoise2--Baby-mic.wav,10.0,16000,1,2.6894414,3.094362,3.4730155,2.5565905922229977,2.978917597960435,3.6044067914382882,3.6365988
211,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900060-vHLyopgi3EeienY33x00nQ--SpeechNoise1--Airport-mic.wav,10.0,16000,1,2.9955564,3.6691096,3.3605883,2.7802998721214642,3.354165693254008,3.524652915358695,3.3000455
212,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-sa_cc939a7b-ac5d-46a1-9a00-607692d2e92b_uploaded.wav,33.86625,16000,24,2.6059628,2.9750779,3.398639,2.4898718934609834,2.8890485590955906,3.549572418166668,3.3625376
213,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-mt-win_5i9kq2L0lkuNg2OYxgqmkQ--SpeechNoise1--Typing_mic.wav,32.30925,16000,23,3.6850255,3.9430375,4.307618,3.2373513528785933,3.5130616523185894,4.091990563073319,3.7927697
214,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-sa_fd00c853-08b2-41b1-ab85-7dcbfe78e65a_uploaded.wav,33.024,16000,24,2.1484334,3.260948,2.3247554,2.129244606318401,3.0906465496684024,2.6204522659515335,3.4402678
215,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-mt-win_oJNvYBNqqku4XP9BY32P3A--TwoSpeakersNoise1--Kitchen_utensils_mic.wav,33.1945625,16000,24,2.8725152,3.2130446,3.6485002,2.6915185115222307,3.0602443517353684,3.7211388093960123,2.9964871
216,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-lk-RPABS_csameroom_fm_person4_0.5_male_1m_202212182341180015-in.trim.wav,125.76,16000,116,2.3897831,2.786432,2.9865298,2.284336162975086,2.6817766075395935,3.1435565183815037,3.2466424
217,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900116-osmy1O3s0EmaR0A4gvS1Fg--TwoSpeakersNoise2--Fire_Alarm-mic.wav,10.0,16000,1,1.9657148,2.4882672,2.5761259,1.9772592694589781,2.52310359014723,2.875530135022049,2.855432
218,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-mt-win_8IWBCCJmq0a3W6jY3SyK0Q--SpeechNoise1--Blender_mic.wav,18.047875,16000,9,1.864665,2.1594577,3.07523,1.8902641887022196,2.2492153780620723,3.3062836733770635,3.1888607
219,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900081-PP0Eibawp0KhHKWYBl7qKQ--SpeechNoise2--Typing-mic.wav,10.0,16000,1,3.107483,3.431922,3.9796364,2.8589300427317617,3.206031070993272,3.9225002649282317,3.3603683
220,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-mt-and_mobile--4dd570a--AG6M0K5EW28K1--005--TwoSpeakers--No_Noise--Regular--5--48000--Type_15--mic.wav,30.36,16000,21,2.6525612,2.8927553,3.7656677,2.5282816060439965,2.8326632536382834,3.7956989274647586,3.6820652
221,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-mt-win_PQgdyCXftUCAvyKRlx5s4A--TwoSpeakers_mic.wav,26.687875,16000,17,2.1655273,3.2480595,2.2173474,2.143155340393856,3.0813666674288984,2.52142078654832,3.3743517
222,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-ap_mobile-Sennheiser_CX_TWS_BT-pid_900053-mobile-f47e6000-0add-4f72-b7d2-cade802c35d8-TwoSpeakersWithBackgroundNoise-mic.wav,10.0,16000,1,2.0519888,3.2047544,2.2497835,2.0500413749207587,3.0552964205516817,2.557759806343158,2.8641136
223,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/lk-p273_sample_3-mixed_7ch.wav,361.15075,16000,352,2.4683328,2.8482606,3.7933109,2.370405462203236,2.7787535727328683,3.7930062969297156,2.9946482
224,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-sa_27a3d3d7-ed79-4ee5-84d4-6e5c5e01efcd_uploaded.wav,49.1306875,16000,40,3.599276,3.8713074,4.23381,3.1835247443546364,3.4718208844189102,4.05538817181887,3.6626613
225,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-ap_mobile-Logitech_ZONE_TRUE_WIRELESS_BT-pid_900001-mobile-9467b484-d1eb-4910-84f3-8ac4b8095b49-TwoSpeakers-mic.wav,10.0,16000,1,1.8935834,2.2534485,3.2540228,1.9156349919201114,2.329926588141932,3.445984501898602,3.3167868
226,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-ap_desktop-Echo_Cancelling_Speakerphone_EPOS_EXPAND_20-pid_900077-kNnkiThALk2BlCVfGoOXSg--TwoSpeakers-mic.wav,10.0,16000,1,2.7541487,3.1842608,3.3941565,2.6049357276583667,3.041271972353903,3.5488141059111773,3.6822448
227,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-sa_0f8de3d8-aa08-4030-ae3b-d5072af228c2_uploaded.wav,29.6106875,16000,20,2.9318843,3.6673412,3.2079926,2.733276329117172,3.35190473797106,3.4048698505934256,3.3610578
228,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-lk-RPABS_nextroom_mm_person3_0.5_secon_202212161539370015-in.trim.wav,122.08,16000,113,2.2801538,2.4868057,3.6669705,2.1868072783962202,2.443974930197857,3.724270117173818,2.9020917
229,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-sa_d0671b68-efca-40a0-a9f7-d78ca76cfc77_uploaded.wav,26.816,16000,17,3.0971372,3.7231526,3.3247828,2.8479735376312485,3.385533573093953,3.4829521568835102,3.5922563
230,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/lk-p238_sample_3-mixed_7ch.wav,360.37375,16000,351,2.562771,2.947515,3.833419,2.442506097500577,2.8507401849436884,3.8182843236665196,3.0526853
231,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-ap_desktop-Echo_Cancelling_Speakerphone_Plantronics_P610-pid_900129-6CEp0YTDG0KgRUWSBHqEMA--TwoSpeakers-mic.wav,10.0,16000,1,3.3664687,3.7723017,3.9654105,3.0343718627060814,3.415664417062581,3.914490484619119,3.5762322
232,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-sa_d53bb311-72ae-4725-ba2c-f0dbb8ed6331_uploaded.wav,37.845375,16000,28,3.0009687,3.3941305,3.9864647,2.781866811662091,3.178715585076908,3.9229020082171,3.4852347
233,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/lk-p240_sample_1-mixed_7ch.wav,362.849875,16000,353,2.6745682,3.0418973,3.8721423,2.5251563188512787,2.9134700530123125,3.8411696674641,3.0315704
234,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/lk-p249_sample_0-mixed_7ch.wav,360.937875,16000,351,2.6821759,3.0839453,3.8119917,2.538850379997143,2.955786380463506,3.804177236081719,3.119856
235,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-mt-win_5i9kq2L0lkuNg2OYxgqmkQ--TwoSpeakersNoise1--TV_mic.wav,31.0505625,16000,22,2.695973,3.388333,3.1037395,2.5601089096330725,3.1743524296268513,3.307273129194104,3.5043242
236,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-lk-RPABS_sameroom_ff_person1_0.5_secon_1m_202301061051340009-in.trim.wav,122.42,16000,113,2.480353,3.0327492,3.1284091,2.387129927246788,2.9293810949589045,3.2973387844875703,3.3774984
237,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-mt-win_PQgdyCXftUCAvyKRlx5s4A--SpeechNoise1--Dogs_mic.wav,22.6665625,16000,13,2.5737622,2.8556905,3.5888307,2.467933682381927,2.805536363218087,3.6815465329087735,3.5552833
238,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/lk-p244_sample_2-mixed_7ch.wav,364.103375,16000,355,2.5708332,2.9341636,3.9007978,2.4417575838052885,2.830063465712651,3.860290571009029,3.0394485
239,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900116-osmy1O3s0EmaR0A4gvS1Fg--SpeechNoise1--Fire_Alarm-mic.wav,10.0,16000,1,3.3061774,3.6035326,4.2358003,2.994339979469375,3.314154815750261,4.057610752572899,3.0731397
240,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/lk-p241_sample_0-mixed_7ch.wav,362.395,16000,353,2.7102091,3.0848017,3.977084,2.558865801641064,2.955423961778657,3.904736615221042,3.0945902
241,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-sa_b5edbec4-d939-4047-bf9b-48b2c2cb5bb0_uploaded.wav,20.3386875,16000,11,2.5146697,2.907828,3.3506532,2.420598778685496,2.8398511960255326,3.5066184496676556,3.3152735
242,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-ap_mobile-Microsoft_Comp_Surface_HeadPhones_BT-pid_900023-mobile-b8471efa-f281-4206-aaaf-14800b73798c-TwoSpeakers-mic.wav,10.0,16000,1,2.0781984,3.6538777,1.8968694,2.071952713002728,3.3449365959515194,2.1825521308492544,3.40881
243,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-sa_c0f47be6-030c-4414-8f21-5acf3d52488a_uploaded.wav,23.9146875,16000,14,3.1586068,3.712172,3.4793675,2.8854430910986615,3.37801371198181,3.5868100144388184,3.419832
244,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900116-osmy1O3s0EmaR0A4gvS1Fg--SpeechNoise2--Fire_Alarm-mic.wav,10.0,16000,1,3.0538495,3.5853574,3.5230467,2.8214632423431576,3.3029377018912527,3.6388278193224757,3.3800356
245,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-mt-and_mobile--1409f26--AUGK1PXH5GZ81--005--TwoSpeakers--No_Noise--Regular--5--48000--Type_15--mic.wav,22.92,16000,13,2.8522747,3.1155407,3.7763133,2.675902981673365,2.992029947725783,3.8006487154978514,3.5631905
246,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-ap_desktop-Echo_Cancelling_Speakerphone_Plantronics_P610-pid_900129-6CEp0YTDG0KgRUWSBHqEMA--TwoSpeakersNoise2--Cafe-mic.wav,10.0,16000,1,3.2281215,3.5041614,4.0474977,2.9417821969644886,3.2521485105216588,3.9599754140590706,3.1599789
247,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-mt-win_OcV12R80GEeVIC7t35UJCA--TwoSpeakers_mic.wav,34.48525,16000,25,3.126565,3.8600223,3.3332617,2.8648069030504404,3.4656226313937144,3.4691080399231633,3.6040354
248,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-mt-win_viQW574zTkasMD34aUyxVA--TwoSpeakers_mic.wav,24.8104375,16000,15,3.2357616,3.7607572,3.5977895,2.9439659704473518,3.408236057256932,3.6708644140162794,3.7902067
249,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-sa_d4790ad0-85b0-44e9-b336-6b30256bf19e_uploaded.wav,39.541375,16000,30,2.3719373,3.2909923,2.6430774,2.3100736994945623,3.113229465343365,2.9297574157685458,3.2984211
250,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-ap_desktop-Echo_Cancelling_Speakerphone_Plantronics_P610-pid_900129-6CEp0YTDG0KgRUWSBHqEMA--SpeechNoise2--Cafe-mic.wav,10.0,16000,1,3.2362847,3.5026631,4.023058,2.9473173836963342,3.2512009493106877,3.946618712073626,3.421011
251,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-lk-RPABS_nextroom_ff_person1_0.5_secon_202301061056090011-in.trim.wav,117.18,16000,108,1.9432999,2.1920788,3.3595257,1.8932758805874796,2.16756975966888,3.51537928157115,2.8428395
252,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-mt_A58GP5CIF6DJ5_Water_Neighbor_clip_4_subset5.wav,19.040375,16000,10,3.4405398,3.694534,4.102297,3.082243406995371,3.368514538604779,3.988413536971599,3.480126
253,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-mt-and_mobile--3df94b5--A2TBSQTRSLDCGS--005--TwoSpeakers--No_Noise--Regular--6--48000--Type_15--mic.wav,36.0,16000,27,3.4477959,3.7562134,4.3245068,3.086274578317296,3.40482447574968,4.099746797719281,3.9720566
254,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-sa_93480110-4b54-42f7-bc23-e3bccd179fb6_uploaded.wav,24.016,16000,15,3.191771,3.637422,3.6012807,2.9156503683194965,3.334417537144449,3.6857802732852134,3.7757971
255,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-ap_mobile-Logitech_ZONE_TRUE_WIRELESS_BT-pid_900001-mobile-9467b484-d1eb-4910-84f3-8ac4b8095b49-TalkWithBackgroundNoise-mic.wav,10.0,16000,1,2.4109988,2.9425075,3.1246903,2.342091077797187,2.8705076250005135,3.3464919353412124,3.4141371
256,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-mt-and_mobile--f616cb4--ABJWQGIXLD08J--005--TwoSpeakers--No_Noise--Regular--6--48000--Type_15--mic.wav,23.76,16000,14,3.4729235,3.8803012,3.912266,3.102835666169106,3.477429355988004,3.881730220204058,3.6852367
257,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900051-euMhj96CP0u9lsDgoa0EkQ--TwoSpeakersNoise2--Blender-mic.wav,10.0,16000,1,1.5388073,1.799549,3.7192712,1.6022898145084052,1.9302689542082094,3.767466143390755,2.5519195
258,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900060-vHLyopgi3EeienY33x00nQ--TwoSpeakersNoise2--Airport-mic.wav,10.0,16000,1,2.0409756,2.6419957,3.1242106,2.040806493827864,2.644554796126376,3.346114715390209,3.0600069
259,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-mt-win_767bBBIIL0OuMlgQoL09Lg---02-01-15-34-36--TwoSpeakersNoise1--Kitchen_utensils_mic.wav,29.8985625,16000,20,2.7688909,3.1898491,3.4502547,2.6106013902941476,3.038633255467052,3.58498719031806,3.201564
260,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900062-SSmSbdwUh0y4MC3HNWS62w--TwoSpeakersNoise1--Fire_Alarm-mic.wav,10.0,16000,1,2.1244035,2.5704968,3.3291132,2.1103539439768664,2.588561739046654,3.501728691404634,2.669094
261,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-sa_9ea71311-2197-44e3-a42e-e1a0d526db04_uploaded.wav,29.301375,16000,20,2.3594894,2.8476026,3.344148,2.3005395871276755,2.7995871331621998,3.510666152518193,3.0197902
262,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-sa_cae2e01c-9c17-4b67-b172-8d5a0f4e62f1_uploaded.wav,30.4106875,16000,21,2.3876076,2.848967,2.966799,2.321178752337618,2.7981144321713267,3.2155769745126688,3.1884658
263,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-sa_ed4c77a6-8e79-4323-a540-db414ff89102_uploaded.wav,37.968,16000,28,2.1338058,2.6269956,2.9854043,2.1131338919508136,2.629791348706203,3.216291915903045,3.3791559
264,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-mt-and_mobile--a4ac736--A3EQ6C5226X6XN--005--TwoSpeakers--No_Noise--Regular--5--48000--Type_15--mic.wav,20.64,16000,11,3.0692713,3.8854814,3.1922169,2.8285676382124456,3.480455646514176,3.3834816431167973,3.433515
265,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-ap_mobile-Poly_Blackwire_5220_USB-pid_900004-mobile-996f64a0-fe0b-4d40-96a6-e18254148503-TwoSpeakersWithBackgroundNoise-mic.wav,10.0,16000,1,2.3173296,3.425657,2.335747,2.267574195080912,3.2019902597852683,2.6441860760221654,3.150785
266,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-ap_desktop-Echo_Cancelling_Speakerphone_P2418HZm-pid_900122-00RUTexyKEaW0VCzjL9QYg--TwoSpeakersNoise1--Airport-mic.wav,10.0,16000,1,2.071184,2.3252163,3.20034,2.066097658814575,2.389950047087674,3.405222267810709,3.0794978
267,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-sa_11983b7b-cafd-489d-8ffc-6f3eaf8a60d1_uploaded.wav,46.048,16000,37,2.2307737,2.5075874,3.4414563,2.1945899433987726,2.535039673455644,3.5695526307863816,2.8642535
268,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-ap_desktop-Microphone_HD_Pro_Webcam_C920-pid_900133-vWbrXh6uWEOGNTKLSJvIwQ--TwoSpeakers-mic.wav,10.0,16000,1,2.5689487,3.5185397,2.6254108,2.4650562524588713,3.261223003719201,2.921082950293471,3.2786531
269,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-ap_mobile-Logitech_ZONE_TRUE_WIRELESS_BT-pid_900053-mobile-6b0ad56a-14c9-4dc7-8d37-994d5d168be7-TwoSpeakersWithBackgroundNoise-mic.wav,10.0,16000,1,2.2602644,2.7449248,3.0699039,2.221594914689099,2.723654261236898,3.3030178038204427,3.2249742
270,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-ap_desktop-Echo_Cancelling_Speakerphone_Plantronics_P610-pid_900129-6CEp0YTDG0KgRUWSBHqEMA--TwoSpeakersNoise1--Cafe-mic.wav,10.0,16000,1,2.483507,3.3002427,2.8297687,2.3989583492844306,3.11971253328572,3.1031408273479957,3.318651
271,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-ap_desktop-Echo_Cancelling_Speakerphone_P2418HZm-pid_900128-UHNRfFK07keQuKo5btGqmQ--TwoSpeakersNoise1--Baby-mic.wav,10.0,16000,1,1.5486434,1.6263788,3.7135286,1.6112067995909023,1.7686743335114494,3.7638455419827475,2.4113934
272,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900051-euMhj96CP0u9lsDgoa0EkQ--TwoSpeakersNoise1--Blender-mic.wav,10.0,16000,1,1.7507378,2.2157617,2.9205933,1.791519338365623,2.298060586539537,3.180524427790624,2.5193608
273,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-sa_104153d8-4867-4da3-89b7-23d0e1c55f53_uploaded.wav,24.576,16000,15,2.605682,2.882753,3.621498,2.491822491167267,2.825760877745227,3.698972858290161,3.2088468
274,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-mt_A58GP5CIF6DJ5_Fan_Neighbor_clip_3_subset5.wav,23.061375,16000,14,3.6571705,3.9700587,4.128885,3.2191648431099513,3.5272301817586147,4.00188617615872,3.8818414
275,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-mt_A2HWF3DPE0MDCN_RunningWater_NoNeighbor_clip_4_subset2.wav,29.282,16000,20,3.1689491,3.4999518,3.778597,2.9011356897172553,3.249231579540178,3.803352351822107,3.421858
276,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-ap_desktop-Desktop_Mic_MSFT_LifeCam_HD-3000-pid_900083-KVbGTrqdIU0FIbN1ZuX68g--TwoSpeakersNoise2--Blender-mic.wav,10.0,16000,1,2.4687192,2.6650937,3.9136865,2.3874182992870736,2.6624600935156955,3.884918695030165,2.947844
277,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-ap_desktop-Echo_Cancelling_Speakerphone_EPOS_EXPAND_20-pid_900077-kNnkiThALk2BlCVfGoOXSg--TwoSpeakersNoise1--Typing-mic.wav,10.0,16000,1,2.7322354,3.2383623,3.3411584,2.5886269718881296,3.078142880089059,3.5105323427005146,3.4946995
278,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-ap_desktop-Echo_Cancelling_Speakerphone_Plantronics_P610-pid_900123-7DqrcOKEG06HzoBRBVuf4A--TwoSpeakers-mic.wav,10.0,16000,1,3.4693968,4.0158024,3.813626,3.1015768167430333,3.5536929845279075,3.8257120636671305,3.6310613
279,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-sa_59a387c5-a729-4ca8-8933-b160674a5762_uploaded.wav,33.024,16000,24,3.2640145,3.9524672,3.3891926,2.9635447221481774,3.5178751146668676,3.530181686604927,3.427052
280,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900081-PP0Eibawp0KhHKWYBl7qKQ--TwoSpeakers-mic.wav,10.0,16000,1,2.1638486,2.8983223,2.78589,2.1429084070527344,2.838236161107646,3.064977557404784,2.8598647
281,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-ap_desktop-Echo_Cancelling_Speakerphone_Plantronics_P610-pid_900120-DJk7Z90tpUS6H1RCtdT5hw--TwoSpeakersNoise2--Kids-mic.wav,10.0,16000,1,3.092651,3.438327,3.8848705,2.848607756679286,3.210155488719173,3.8681383440653354,3.5791059
282,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900067-ZTexrSugp0CuPqLXYA3wVw--SpeechNoise2--Traffic-mic.wav,10.0,16000,1,2.1585245,2.600767,3.211645,2.1385266483174785,2.612372022084128,3.4138693094636876,2.8318136
283,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-mt-win_767bBBIIL0OuMlgQoL09Lg---02-01-15-34-36--SpeechNoise1--Kitchen_utensils_mic.wav,29.42925,16000,20,3.193199,3.5429845,3.8847868,2.917074681957479,3.2752567770107928,3.865838126979355,3.3528898
284,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/lk-p232_sample_2-mixed_7ch.wav,360.456125,16000,351,2.694738,3.0877457,3.8543634,2.5435852833557693,2.955478684151879,3.8289924462599676,3.076497
285,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-mt_A3OK13TYU0OUUQ_NoNoise_Neighbor_clip_3_subset2.wav,41.912625,16000,32,2.4713016,2.7166057,3.5917783,2.3854751722976464,2.69689380511164,3.6820912529449448,3.2672765
286,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-sa_9d9f05be-e43c-4708-987a-159ddad6cd08_uploaded.wav,38.384,16000,29,3.737669,3.9703655,4.3235,3.2627729128750915,3.5211109061874413,4.091668219080313,3.7107632
287,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-ap_mobile-Logitech_ZONE_TRUE_WIRELESS_BT-pid_900042-mobile-d983f334-1842-42b5-83a5-36805a116dc1-TalkWithBackgroundNoise-mic.wav,10.0,16000,1,3.7426267,3.974147,4.4285655,3.2730227363732016,3.530786681388638,4.147888072066555,3.7187593
288,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900051-euMhj96CP0u9lsDgoa0EkQ--TwoSpeakers-mic.wav,10.0,16000,1,2.169598,2.5899768,3.0195868,2.147635911961381,2.603902235401972,3.262393895218836,3.4704077
289,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-mt-and_mobile--b8b33b8--A3S10B7I20LGTN--005--TwoSpeakers--No_Noise--Regular--5--48000--Type_15--mic.wav,30.96,16000,21,3.2499652,3.5433831,3.9139845,2.953607246078319,3.272350356047224,3.883847639072413,3.6292095
290,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-sa_c5281eb3-4063-4f29-8330-7c87829d3172_uploaded.wav,27.776,16000,18,2.3572857,3.117363,2.6953444,2.29605519010959,2.9926132339451677,2.9594079545907563,3.4406981
291,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-ap_desktop-Desktop_Mic_MSFT_LifeCam_HD-3000-pid_900083-KVbGTrqdIU0FIbN1ZuX68g--Talk-mic.wav,10.0,16000,1,3.8554962,4.096376,4.4144473,3.3408972833719957,3.5971734874220305,4.141608220796453,3.723689
292,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-sa_e7db5912-0968-4e16-9ede-92f875bff73f_uploaded.wav,26.06,16000,17,3.3434198,3.7068727,4.1364694,3.017565732357608,3.375320106848941,4.00521748580694,3.970387
293,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-ap_desktop-Echo_Cancelling_Speakerphone_P2418HZm-pid_900122-00RUTexyKEaW0VCzjL9QYg--SpeechNoise1--Airport-mic.wav,10.0,16000,1,2.5287645,2.8657417,3.3827846,2.4340927143504674,2.8142302744498116,3.5406622752777204,3.425689
294,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900062-SSmSbdwUh0y4MC3HNWS62w--SpeechNoise2--Fire_Alarm-mic.wav,10.0,16000,1,3.289514,3.6621995,4.0276675,2.9831891982201606,3.349983646343616,3.949149950956051,3.1094189
295,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-lk-RPABS_csameroom_ff_person4_0.5_female_1m_202212182343560017-in.trim.wav,127.0,16000,118,2.5657449,3.0874166,3.1077776,2.446634129872501,2.949386339712229,3.3069725056102004,3.201865
296,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-sa_af9e53da-55b3-408e-a0f3-3b4b4b78b544_uploaded.wav,23.1786875,16000,14,2.3715212,2.727702,3.1759715,2.3091052035970425,2.707508901156653,3.3823364463865837,2.7147233
297,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900062-SSmSbdwUh0y4MC3HNWS62w--TwoSpeakers-mic.wav,10.0,16000,1,2.9361458,3.390349,3.6105704,2.7378742522791337,3.179093628565785,3.69745817348423,2.9821372
298,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-ap_mobile-Jabra_Evolve_65_USB_USB-pid_900053-mobile-0070467b-afc2-44be-9802-86fb8fc3d79b-TwoSpeakers-mic.wav,10.0,16000,1,2.5322988,4.010469,2.1523118,2.4368248079025236,3.5507763953587435,2.4574091502481297,3.4518394
299,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-sa_ba795b9c-84c3-428d-b19b-e7e61541035a_uploaded.wav,26.496,16000,17,3.0087032,3.4011555,3.574368,2.788889848594869,3.1858328340207245,3.6692137548897277,3.4638293
300,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-ap_mobile-Jabra_Evolve_65_USB_USB-pid_900053-mobile-0070467b-afc2-44be-9802-86fb8fc3d79b-TwoSpeakersWithBackgroundNoise-mic.wav,10.0,16000,1,2.0430486,3.061847,2.2799501,2.042546047840933,2.956030724933306,2.588310458976053,3.05796
301,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/lk-p247_sample_2-mixed_7ch.wav,361.951625,16000,352,2.7881715,3.16914,3.8782425,2.6144323609421565,3.0123885443612153,3.849530244905129,3.1718514
302,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-mt-and_mobile--f616cb4--ABJWQGIXLD08J--005--TwoSpeakers--No_Noise--Regular--5--48000--Type_15--mic.wav,25.2,16000,16,3.5580504,3.9126868,4.0059404,3.15759157439113,3.4952458558639883,3.9365509497916604,3.677026
303,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-ap_mobile-Plantronics_Blackwire_C3210_USB-pid_900053-mobile-23710419-1b4d-4651-9623-962593d3b6e4-TwoSpeakers-mic.wav,10.0,16000,1,2.776041,3.971905,2.6218414,2.621163979602416,3.5295454894401597,2.9178053623215576,3.5662954
304,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/lk-p243_sample_2-mixed_7ch.wav,361.026875,16000,352,2.5844631,2.9713113,3.8650064,2.4645415567722226,2.873650968366784,3.838439403792088,3.0342412
305,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-mt-and_mobile--eed536c--AENYI38BKY5MT--005--TwoSpeakers--No_Noise--Regular--6--48000--Type_15--mic.wav,22.56,16000,13,2.7729497,2.9830499,3.9112718,2.6187402721526967,2.8996198628947467,3.882591891361176,3.56715
306,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-mt_A2HWF3DPE0MDCN_NoNoise_Neighbor_clip_1_subset2.wav,39.7358125,16000,30,3.0439076,3.426614,3.7104661,2.8116434487385513,3.199980205447953,3.752755579168666,3.257548
307,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-sa_31e0253c-91f6-47b1-a682-b7891758b644_uploaded.wav,20.709375,16000,11,3.0961044,3.5424368,3.6465516,2.849505929920205,3.2730797912121687,3.7175845378316157,3.1353686
308,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-ap_mobile-Logitech_ZONE_TRUE_WIRELESS_BT-pid_900042-mobile-d983f334-1842-42b5-83a5-36805a116dc1-TwoSpeakers-mic.wav,10.0,16000,1,2.3667367,3.7252011,2.221196,2.3070270474410357,3.3878160614015593,2.5285871451180144,3.2422376
309,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-ap_desktop-Echo_Cancelling_Speakerphone_EPOS_EXPAND_20-pid_900117-CWjRg4XHh00f0e1ohLmSnA--Talk-mic.wav,10.0,16000,1,3.3382926,3.595269,4.1395884,3.015724896165531,3.3090616677346505,4.0088912444242855,3.7430902
310,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-ap_desktop-Echo_Cancelling_Speakerphone_EPOS_EXPAND_20-pid_900077-kNnkiThALk2BlCVfGoOXSg--SpeechNoise2--Typing-mic.wav,10.0,16000,1,3.2079082,3.492875,4.0023227,2.928037417684328,3.2450011607245415,3.9351632612906116,3.668995
311,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900116-osmy1O3s0EmaR0A4gvS1Fg--Talk-mic.wav,10.0,16000,1,2.647374,2.9939787,3.885284,2.5248565046405522,2.9076871640657003,3.8683806348537653,3.4162517
312,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-sa_6e892a68-c59e-492d-adf5-d509559cd27c_uploaded.wav,29.9306875,16000,20,2.4375663,3.321844,2.5279698,2.3609945251971767,3.132736651343986,2.825852359022465,3.4346697
313,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-ap_desktop-Echo_Cancelling_Speakerphone_Plantronics_P610-pid_900120-DJk7Z90tpUS6H1RCtdT5hw--TwoSpeakers-mic.wav,10.0,16000,1,3.5631254,3.998972,3.8684447,3.161527872438293,3.5444729869094984,3.858475267191867,3.6611805
314,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-sa_679813de-c972-4be1-a1ff-b61089a040a4_uploaded.wav,39.509375,16000,30,1.8196174,1.9654084,3.2856345,1.8511606875061952,2.0796540287354643,3.465119814152602,2.6345942
315,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-mt-and_mobile--a201734--A2BOJK59PWBNXP--005--TwoSpeakers--No_Noise--Regular--6--48000--Type_15--mic.wav,18.96,16000,9,2.0551841,2.2313821,3.6888347,2.052422549930322,2.3106654828059,3.7429336237021533,3.288472
316,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-ap_mobile-Poly_Blackwire_5220_USB-pid_900004-mobile-996f64a0-fe0b-4d40-96a6-e18254148503-TwoSpeakers-mic.wav,10.0,16000,1,2.1271744,2.8060613,3.0686424,2.1126476703563775,2.769794442656552,3.3020074907960004,3.4405107
317,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-ap_desktop-Desktop_Mic_MSFT_LifeCam_HD-3000-pid_900083-KVbGTrqdIU0FIbN1ZuX68g--TwoSpeakers-mic.wav,10.0,16000,1,3.005526,3.3957715,3.6949897,2.7873725294860896,3.1826236825611893,3.752097707935005,3.3294997
318,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-sa_cb9b53a7-ecbc-449d-a3d0-c9d48fc78eba_uploaded.wav,24.576,16000,15,1.8560058,2.0125537,3.1451964,1.8821338855302467,2.1205793374056414,3.3608371950496485,2.729087
319,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-mt_A3OK13TYU0OUUQ_FanNoise_NoNeighbor_clip_4_subset2.wav,30.199375,16000,21,2.7267766,2.9496274,3.9154696,2.5841286292495207,2.8751113872020375,3.885815444261226,3.2062345
320,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/lk-p288_sample_0-mixed_7ch.wav,361.909875,16000,352,2.499992,2.9041297,3.901036,2.398805258691787,2.8262184363703753,3.862317003336017,2.974679
321,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-mt-win_O8DswbYqH0CO0WOcXONjGA--SpeechNoise1--AC_mic.wav,18.175875,16000,9,3.663463,3.8973277,4.4472,3.2239750333286783,3.487265700348113,4.155967090601899,3.8873515
322,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-mt-and_mobile--73f3075--A2182AUQII1AXG--005--TwoSpeakers--No_Noise--Regular--6--48000--Type_15--mic.wav,17.16,16000,8,2.4961324,2.8761067,3.4353268,2.4075742900987303,2.8201064457556297,3.575502142430486,3.450581
323,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-mt-and_mobile--5afd575--AYGM2YBXK5FQW--005--TwoSpeakers--No_Noise--Regular--5--48000--Type_15--mic.wav,23.28,16000,14,2.2772193,2.4742362,3.6607845,2.235166266042957,2.511590908672011,3.7295406605193975,3.550638
324,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-lk-RPABS_csameroom_mm_person5_0.5_male_1m_202212161553010019-in.trim.wav,119.4,16000,110,1.914988,2.3902469,2.9357703,1.9255581485948587,2.395722485223304,3.15648203678659,3.131108
325,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-sa_98faa9a2-c760-419e-94d7-6d1cc2a6a6ba_uploaded.wav,21.8346875,16000,12,2.5730443,3.0223832,3.3489559,2.467536760819499,2.9270106645371032,3.5107726204512697,2.999892
326,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-sa_ea639af0-aa2b-41be-9216-1b1d308f354a_uploaded.wav,24.416,16000,15,2.7384949,3.1060367,3.434443,2.5906042610963587,2.983823979127881,3.5730667833398186,3.377795
327,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-ap_desktop-Echo_Cancelling_Speakerphone_Plantronics_P610-pid_900123-7DqrcOKEG06HzoBRBVuf4A--TwoSpeakersNoise2--Announcements-mic.wav,10.0,16000,1,2.4452238,3.052727,3.097348,2.3690219984153327,2.949579412165498,3.324894064105868,3.228105
328,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900081-PP0Eibawp0KhHKWYBl7qKQ--TwoSpeakersNoise1--Typing-mic.wav,10.0,16000,1,2.113714,2.5431833,3.367315,2.101495540083779,2.566945049910486,3.5295183652678683,2.7352407
329,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900081-PP0Eibawp0KhHKWYBl7qKQ--TwoSpeakersNoise2--Squeaking_chair-mic.wav,10.0,16000,1,2.484853,3.0843542,3.122362,2.4000073622225986,2.9718921259322832,3.344660389426648,2.884334
330,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-mt-win_5i9kq2L0lkuNg2OYxgqmkQ--TwoSpeakers_mic.wav,33.599875,16000,24,2.9009356,3.7288098,2.991485,2.7117481887068986,3.3886327769103515,3.2370988564755145,3.456621
331,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-mt-win_PQgdyCXftUCAvyKRlx5s4A--TwoSpeakersNoise1--Kids_mic.wav,28.799875,16000,19,2.1610515,2.8917432,2.6253033,2.1403921756132243,2.8318682426981465,2.9176302394208022,3.1153214
332,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-sa_fc15c33e-e574-451c-88af-1d885c73f238_uploaded.wav,40.5546875,16000,31,2.6322567,3.4731958,2.7845666,2.512212541389189,3.2260110183836352,3.054220375339113,3.294529
333,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-mt-win_8IWBCCJmq0a3W6jY3SyK0Q--TwoSpeakersNoise1--Announcements_mic.wav,26.16525,16000,17,1.7031004,2.1553943,2.38897,1.7487951003491136,2.244167962654284,2.694356897437278,2.8922615
334,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900067-ZTexrSugp0CuPqLXYA3wVw--Talk-mic.wav,10.0,16000,1,2.5659516,2.8683922,4.204522,2.462754365300536,2.81618986378445,4.042039642536372,3.317914
335,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-mt-win_ypDUTCRp0UWFxi6aiNrYVQ--SpeechNoise1--Radiators_mic.wav,20.7465625,16000,11,2.0855641,2.2704701,3.40394,2.0748107962116236,2.3381591115603038,3.553883897182739,3.3973353
336,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900067-ZTexrSugp0CuPqLXYA3wVw--TwoSpeakers-mic.wav,10.0,16000,1,2.6174536,3.1679916,3.143948,2.5021400387643618,3.0300881415326435,3.361585619142532,3.5628927
337,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-mt-win_0BZq3LcM1kOXnMcRcz3jSQ--TwoSpeakers_mic.wav,30.335875,16000,21,3.5426693,3.774189,4.230953,3.147949614163878,3.415903585893742,4.054982838482075,3.5165155
338,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-ap_desktop-Echo_Cancelling_Speakerphone_EPOS_EXPAND_20-pid_900117-CWjRg4XHh00f0e1ohLmSnA--TwoSpeakers-mic.wav,10.0,16000,1,2.8658938,3.2041912,3.67399,2.687090369955358,3.054911982763305,3.7386812321701486,3.714589
339,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-sa_7fe982e4-75bf-4244-8bb7-7b57c60200ad_uploaded.wav,38.0906875,16000,29,3.6588,4.0092034,4.117974,3.2200729756837805,3.5488603966333545,3.9939460633827335,3.9299545
340,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-sa_4cec2587-98a1-4a13-8fef-4b1189196fb1_uploaded.wav,23.573375,16000,14,3.1352735,3.6466773,3.5954976,2.8771960391843585,3.340352659131338,3.683022346808522,3.6875033
341,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-sa_dbe61655-cde1-4150-9423-5471c5710636_uploaded.wav,28.565375,16000,19,2.1458516,2.6872942,2.8473125,2.1275467546368376,2.6790404266051167,3.1103788414363174,3.1248279
342,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-lk-RPABS_csameroom_fm_person1_0.5_male_1m_202212191127510019-in.trim.wav,122.42,16000,113,1.853858,2.1399782,3.1314242,1.8691948383876966,2.1997391064534977,3.3332380981641996,2.9773633
343,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-ap_desktop-Echo_Cancelling_Speakerphone_P2418HZm-pid_900128-UHNRfFK07keQuKo5btGqmQ--TwoSpeakersNoise2--Baby-mic.wav,10.0,16000,1,2.0134876,2.4016569,3.267113,2.0176855667474807,2.4529302643546806,3.455808967818703,3.0663555
344,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-ap_mobile-Logitech_ZONE_TRUE_WIRELESS_BT-pid_900052-mobile-bdc7698c-6ce2-4e33-aefd-bd310710efaa-TwoSpeakers-mic.wav,10.0,16000,1,2.8542194,3.5265343,3.0417502,2.678586434788204,3.266253599043834,3.2803698612511734,3.6370354
345,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-sa_a2067154-5205-46e1-b1ed-7fa136796eb7_uploaded.wav,37.056,16000,28,3.0757196,3.5850625,3.5064332,2.833540755028118,3.301714345463037,3.609715400158979,3.6536608
346,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-mt-win_mL0M7JFd1EabCGrg8j3xVg---02-01-14-01-00--TwoSpeakers_mic.wav,29.6105625,16000,20,3.3645477,3.8172286,3.7560859,3.0327685559165087,3.441243002931814,3.787021708780958,3.5960505
347,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-ap_desktop-Echo_Cancelling_Speakerphone_P2418HZm-pid_900122-00RUTexyKEaW0VCzjL9QYg--TwoSpeakersNoise2--Airport-mic.wav,10.0,16000,1,2.3770456,2.6314209,3.490424,2.3152173982248514,2.6363274178951657,3.616458377998719,3.065491
348,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-ap_mobile-Sennheiser_CX_TWS_BT-pid_900053-mobile-f47e6000-0add-4f72-b7d2-cade802c35d8-TwoSpeakers-mic.wav,10.0,16000,1,2.1682897,3.8103256,1.8366206,2.1465604375474716,3.4378744045819065,2.1152197797273087,3.1208267
349,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-ap_mobile-Moto_G_Stylus_UNK-pid_900017-mobile-f90f1976-6c62-410c-bed6-b2ee6530dd74-TalkWithBackgroundNoise-mic.wav,10.0,16000,1,2.6703842,3.0766604,3.3857677,2.5422442057390175,2.966479698873128,3.542803979445273,3.2597842
350,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-sa_addeeb8f-e842-4a7f-a1ec-cb107cb4ec3d_uploaded.wav,32.373375,16000,23,2.6114109,3.1890795,3.2058427,2.493858979994518,3.040083887020961,3.4060043473399646,3.300524
351,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-sa_ab590a93-6da7-40a1-a3ec-f3b9efd198c8_uploaded.wav,34.496,16000,25,2.101085,2.458749,3.1438384,2.089407907692065,2.495660837239815,3.3465710130067894,3.2959945
352,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-mt-and_mobile--a74a759--A3785TR8D5I81Q--005--TwoSpeakers--No_Noise--Regular--5--48000--Type_15--mic.wav,21.0,16000,12,1.9402357,3.3293357,1.9254322,1.9501515268242324,3.138485653912188,2.197702099201889,3.0577033
353,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-sa_79f648b6-0c25-41a1-a2fc-7debf874ba54_uploaded.wav,21.582125,16000,12,3.4108512,3.7352927,3.9239616,3.059408925020969,3.390022265150968,3.88467728658548,4.1065793
354,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-lk-RPABS_nextroom_ff_person2_0.5_secon_202301061059450013-in.trim.wav,130.94,16000,121,2.0210848,2.2751048,3.422159,1.9739267056185554,2.267970329639936,3.5587684246335116,3.0036201
355,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900062-SSmSbdwUh0y4MC3HNWS62w--Talk-mic.wav,10.0,16000,1,3.1752138,3.4080122,4.2564344,2.9056887249502394,3.1905740680967587,4.067741969320947,3.7518735
356,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-mt-and_mobile--bfa1bfa--A1P9IF475VLU2C--005--TwoSpeakers--No_Noise--Regular--6--48000--Type_15--mic.wav,31.68,16000,22,2.90459,3.3643715,3.3615482,2.714910692027695,3.161935589107588,3.524561023419769,3.3183675
357,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-lk-RPABS_csameroom_ff_person1_0.5_female_1m_202212191124050017-in.trim.wav,125.96,16000,116,1.9229096,2.3917918,2.7206244,1.9307163506863654,2.4031751732188473,2.9792238921291156,3.104207
358,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-sa_75cab439-6051-43c2-b7df-430b35313d10_uploaded.wav,40.7466875,16000,31,2.9366896,3.6161878,3.1168458,2.736223304288617,3.320983188851977,3.3295512804443956,3.1993668
359,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/lk-p236_sample_2-mixed_7ch.wav,363.09975,16000,354,2.7410684,3.135141,3.8694932,2.5830791501857897,2.991775423488493,3.837038000478254,3.0710437
360,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/spns-lk-RPABS_sameroom_mm_person3_0.5_secon_2m_202212161520030007-in.trim.wav,127.84,16000,118,2.1444438,2.3929083,3.4120724,2.1150050266644334,2.4212190876643445,3.551638368974376,3.2381256
361,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/lk-p246_sample_1-mixed_7ch.wav,363.47575,16000,354,2.616426,3.0059397,3.8222303,2.4861422483767472,2.895754563874531,3.8058441782745245,3.0320194
362,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/lk-p229_sample_1-mixed_7ch.wav,360.9765,16000,351,2.6674836,3.0536363,3.83015,2.524767704144747,2.929591911103689,3.8144207811662083,3.1086922
363,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-3/lk-p280_sample_1-mixed_7ch.wav,361.887125,16000,352,2.6557677,3.0257463,3.9184914,2.5197934071431227,2.914248432462184,3.8734225682462857,2.9974065


==> assets/fb2-wf-c1-i1-4_dnsmos5.csv <==
,filename,len_in_sec,sr,num_hops,OVRL_raw,SIG_raw,BAK_raw,OVRL,SIG,BAK,P808_MOS
0,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-ap_mobile-Microsoft_Comp_Surface_HeadPhones_BT-pid_900042-mobile-ec91886c-d4c8-47fd-9018-79dca706301b-TwoSpeakers-mic.wav,10.0,16000,1,2.2086527,3.4658864,2.2351983,2.1796302414106377,3.2278230140159927,2.542902934180398,3.224375
1,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900051-euMhj96CP0u9lsDgoa0EkQ--SpeechNoise1--Blender-mic.wav,10.0,16000,1,2.6696365,2.9765513,3.968898,2.5416803470241778,2.895148509459174,3.916459065720735,2.5302808
2,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-ap_mobile-Logitech_ZONE_TRUE_WIRELESS_BT-pid_900052-mobile-bdc7698c-6ce2-4e33-aefd-bd310710efaa-TwoSpeakersWithBackgroundNoise-mic.wav,10.0,16000,1,2.5293202,3.310799,2.8535564,2.43452243442868,3.1267397250840956,3.1236182174755496,3.1310606
3,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-sa_a9766e3f-226a-42a3-b01a-275f4c41fa28_uploaded.wav,20.1386875,16000,11,2.4676912,3.4176373,2.4635904,2.3842396741637146,3.195965284294839,2.756754657129139,3.546986
4,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-ap_desktop-Echo_Cancelling_Speakerphone_Plantronics_P610-pid_900123-7DqrcOKEG06HzoBRBVuf4A--SpeechNoise1--Announcements-mic.wav,10.0,16000,1,3.6594388,3.9366095,4.465972,3.22189384106578,3.509895095074702,4.164272893630826,3.1535163
5,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-mt_A2HWF3DPE0MDCN_FanNoise_NoNeighbor_clip_2_subset2.wav,21.986375,16000,12,3.1357245,3.4367602,3.8285832,2.8741544896475846,3.2041141013591115,3.8296114302159094,3.326084
6,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-ap_mobile-Microsoft_Comp_Surface_HeadPhones_BT-pid_900042-mobile-6a75eadd-cfe3-4d28-9dd9-fe8c5d01a969-TwoSpeakersWithBackgroundNoise-mic.wav,10.0,16000,1,2.3786922,2.7973976,3.0630596,2.316524203904285,2.763294089731595,3.297531189645806,3.002036
7,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-sa_dae85130-9ca2-4767-a2c1-9f258875888a_uploaded.wav,24.288,16000,15,2.3325849,2.9034712,3.0222816,2.279578599960268,2.840769600253421,3.2593060748408638,2.9607923
8,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900062-SSmSbdwUh0y4MC3HNWS62w--TwoSpeakersNoise2--Fire_Alarm-mic.wav,10.0,16000,1,2.284235,2.8951097,2.9753203,2.2409624672840485,2.8358769253538636,3.22610369912419,2.7061388
9,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900067-ZTexrSugp0CuPqLXYA3wVw--TwoSpeakersNoise2--Traffic-mic.wav,10.0,16000,1,2.5168006,3.299131,2.8854723,2.424831891728404,3.118971363706633,3.1508585575700407,3.1076646
10,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-ap_desktop-Echo_Cancelling_Speakerphone_P2418HZm-pid_900128-UHNRfFK07keQuKo5btGqmQ--SpeechNoise1--Baby-mic.wav,10.0,16000,1,2.2149117,2.5448701,3.4581237,2.1847385190509407,2.5682836723292555,3.594034016248255,3.0506344
11,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900067-ZTexrSugp0CuPqLXYA3wVw--SpeechNoise1--Traffic-mic.wav,10.0,16000,1,2.7138078,3.0511103,3.9187064,2.574862100096007,2.9484343188727586,3.8878195602122387,3.134015
12,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-mt-win_viQW574zTkasMD34aUyxVA--SpeechNoise1--Vacuum_cleaner_mic.wav,24.2344375,16000,15,4.083365,4.2246337,4.5495915,3.4725673704689766,3.664044174387306,4.199254945787926,3.4808335
13,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-ap_mobile-Google_Pixel_4a_(5G)_UNK-pid_900001-mobile-670a9ed8-286e-4dbe-8d5d-f5a1868ef1ef-TalkWithBackgroundNoise-mic.wav,10.0,16000,1,3.6870468,3.9467885,4.31715,3.2389660438392918,3.5155836397099534,4.096902546329196,3.8444617
14,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-ap_desktop-Echo_Cancelling_Speakerphone_Plantronics_P610-pid_900123-7DqrcOKEG06HzoBRBVuf4A--Talk-mic.wav,10.0,16000,1,3.9448237,4.208604,4.5752897,3.393392683060977,3.6559188860939074,4.210044503917662,3.8386626
15,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-mt_A58GP5CIF6DJ5_NoNoise_Neighbor_clip_2_subset5.wav,27.4186875,16000,18,3.2455144,4.0438914,3.1531665,2.951967438925769,3.568091782010252,3.35507665323026,3.5080247
16,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-sa_2c7280ec-904a-467d-b57f-4f24e29904cf_uploaded.wav,25.166,16000,16,2.2058299,3.183083,2.3598382,2.175256419586534,3.0398036809623155,2.6567942482428606,3.4707544
17,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-ap_desktop-Echo_Cancelling_Speakerphone_EPOS_EXPAND_20-pid_900083-wt2HH7hyvkCg5F3BCfjOBQ--TwoSpeakers-mic.wav,10.0,16000,1,2.4429035,2.807595,3.4554446,2.36720122039926,2.770943901782595,3.5921617115462094,3.238776
18,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-mt-and_mobile--b8b33b8--A3S10B7I20LGTN--003--TwoSpeakersWithBackgroundNoise--No_Noise--Regular--4--48000--Type_15--mic.wav,32.88,16000,23,2.4069865,2.9729645,2.8833313,2.3378249528174138,2.8914469877185094,3.1464155929875246,3.1733272
19,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-mt-win_UJCIp50XakmA1xnF7tqi9Q--SpeechNoise1--Kitchen_utensils_mic.wav,27.007875,16000,18,3.5779893,3.8319554,4.2841783,3.170372480481149,3.4497269202216834,4.080663079212454,2.9496095
20,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-mt-and_mobile--fb30c8d--A1DES5ILM2W3L5--005--TwoSpeakers--No_Noise--Regular--5--48000--Type_15--mic.wav,22.2,16000,13,2.418166,2.520632,4.041739,2.347012792552929,2.548198213241111,3.956100073693333,3.295935
21,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-ap_mobile-Logitech_ZONE_TRUE_WIRELESS_BT-pid_900042-mobile-a7bf5478-2868-45ad-b9cd-61ff7810f82c-TalkWithBackgroundNoise-mic.wav,10.0,16000,1,2.666388,3.16041,3.310824,2.539229667977592,3.024861112535418,3.488288192818876,3.26575
22,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900060-vHLyopgi3EeienY33x00nQ--Talk-mic.wav,10.0,16000,1,3.3738346,3.7726614,4.1091485,3.039228940444806,3.415875700606778,3.9929695816638393,3.2974236
23,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-sa_91e316bd-3e36-46a2-b01e-54d5e9ca6709_uploaded.wav,23.3386875,16000,14,3.586501,3.928945,4.03165,3.175930317399811,3.5050881642121623,3.9508996426843552,3.7405145
24,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-mt-and_mobile--fb30c8d--A1DES5ILM2W3L5--005--TwoSpeakers--No_Noise--Regular--6--48000--Type_15--mic.wav,21.48,16000,12,2.201801,2.4357483,3.6114218,2.1724793150751824,2.4790208307566663,3.696883760924547,3.1469266
25,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-lk-RPABS_nextroom_mf_person3_0.5_secon_202212191114540013-in.trim.wav,120.86,16000,111,2.1434352,2.4322948,3.3948972,2.073630792140111,2.3937263147830645,3.53320303574485,2.8232362
26,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-ap_mobile-Google_Pixel_4a_(5G)_UNK-pid_900001-mobile-670a9ed8-286e-4dbe-8d5d-f5a1868ef1ef-TwoSpeakers-mic.wav,10.0,16000,1,2.6055865,3.0069027,3.7368445,2.4930966492215254,2.916952720706768,3.778491961405779,3.2222638
27,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-ap_desktop-Echo_Cancelling_Speakerphone_Plantronics_P610-pid_900120-DJk7Z90tpUS6H1RCtdT5hw--SpeechNoise1--Kids-mic.wav,10.0,16000,1,3.5730796,3.8349333,4.2046757,3.1678249964407796,3.4521184464041754,4.042116708960518,3.7404428
28,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-mt-and_mobile--bfa1bfa--A1P9IF475VLU2C--005--TwoSpeakers--No_Noise--Regular--5--48000--Type_15--mic.wav,38.04,16000,29,2.537937,2.8067443,3.6566763,2.411119676293232,2.7252854461118052,3.721980832625688,3.1305008
29,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-ap_desktop-Echo_Cancelling_Speakerphone_EPOS_EXPAND_20-pid_900077-kNnkiThALk2BlCVfGoOXSg--SpeechNoise1--Typing-mic.wav,10.0,16000,1,3.6995425,3.899574,4.4430723,3.24665927034832,3.489051038484873,4.154286108155168,3.734626
30,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-ap_mobile-Logitech_ZONE_TRUE_WIRELESS_BT-pid_900042-mobile-a7bf5478-2868-45ad-b9cd-61ff7810f82c-TwoSpeakers-mic.wav,10.0,16000,1,2.5680573,3.5671754,2.5443277,2.464371727805564,3.291660810856831,2.8458004548496243,3.382469
31,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-ap_desktop-Echo_Cancelling_Speakerphone_Plantronics_P610-pid_900123-7DqrcOKEG06HzoBRBVuf4A--TwoSpeakersNoise1--Announcements-mic.wav,10.0,16000,1,2.7048793,2.9458623,3.8902814,2.568176224033027,2.87294446487332,3.871305942458773,3.2611206
32,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900116-osmy1O3s0EmaR0A4gvS1Fg--TwoSpeakers-mic.wav,10.0,16000,1,2.2150266,2.910013,2.7688942,2.1848322600513765,2.8468065225342416,3.0500591807193316,2.8511958
33,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-mt_A58GP5CIF6DJ5_NoNoise_Neighbor_clip_1_subset5.wav,24.040875,16000,15,3.2298503,3.6633072,3.668057,2.941234896489541,3.350166368863691,3.7238710537898387,3.7059555
34,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-lk-RPABS_csameroom_mm_person3_0.5_male_1m_202212161613110023-in.trim.wav,123.16,16000,114,2.2708554,2.5878136,3.2030282,2.1976162664782573,2.5461141430197287,3.3808815987777194,3.1796706
35,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-sa_e38ac967-22bb-4bf2-ab56-e1b0990f0257_uploaded.wav,22.2826875,16000,13,3.044328,3.836588,3.052477,2.796663320540976,3.450664373769243,3.2210320693171774,3.7893395
36,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900060-vHLyopgi3EeienY33x00nQ--TwoSpeakers-mic.wav,10.0,16000,1,2.1861901,2.788462,3.2642374,2.161253646558788,2.756576422334982,3.453654652211466,2.7816265
37,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-ap_desktop-Echo_Cancelling_Speakerphone_EPOS_EXPAND_20-pid_900117-CWjRg4XHh00f0e1ohLmSnA--SpeechNoise2--Fire_Alarm-mic.wav,10.0,16000,1,3.694572,3.8941717,4.377695,3.2436015965802194,3.4859912847870977,4.125014459419975,3.3690848
38,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-sa_28226df7-c840-4b95-b8aa-2bc847f1a40f_uploaded.wav,23.12675,16000,14,2.1033714,2.9175675,2.4063773,2.091361691035226,2.8513555460611335,2.70737655959049,2.7966022
39,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-sa_603c74c9-c071-41a1-8b66-10bbd582894c_uploaded.wav,35.125375,16000,26,2.8960347,3.241881,3.7198153,2.7075516473038004,3.0787171081918006,3.763282775557075,3.3875978
40,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-mt-win_yyNPW9fSWESchaxT1EiEFg--SpeechNoise1--Kitchen_utensils_mic.wav,24.94975,16000,15,2.4090152,2.8209205,4.3176208,2.340163281286749,2.780403141351911,4.097087181536536,2.7316163
41,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-mt-and_mobile--3df94b5--A2TBSQTRSLDCGS--005--TwoSpeakersWithBackgroundNoise--Doorshutting--Regular--8--48000--Type_15--mic.wav,27.72,16000,18,2.8312747,3.373383,3.6494477,2.6597986285805715,3.1656589545042726,3.7117307212374766,3.43647
42,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-mt-and_mobile--ebcbca8--A1PZ4U7O4KG56Q--005--TwoSpeakers--No_Noise--Regular--6--48000--Type_15--mic.wav,21.48,16000,12,2.4859967,2.7407362,3.7606232,2.4004359924190988,2.7201931495043516,3.7900052131374475,3.6922755
43,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-sa_5e655ba0-688f-477d-8d28-94dc4026d698_uploaded.wav,35.342,16000,26,2.7855396,3.0814574,3.675192,2.62529937952824,2.9672582115413055,3.7344423057549614,3.3676872
44,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-lk-RPABS_csameroom_mf_person5_0.5_female_1m_202212161556230021-in.trim.wav,117.96,16000,108,2.049065,2.538417,2.800088,2.03711099234964,2.524029822739717,3.0573735802963315,3.2850406
45,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-sa_a7e1289f-f6b4-43e5-8976-1872e4da92b8_uploaded.wav,27.8506875,16000,18,3.035511,3.3387692,3.898463,2.8032726353229482,3.137048034613333,3.8733065890000336,3.1268773
46,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-lk-RPABS_sameroom_fm_person1_0.5_secon_2m_202212191109220011-in.trim.wav,133.0,16000,124,2.4659688,3.2047734,2.817872,2.3793143317256154,3.0482190441062524,3.0358023959080995,3.3738172
47,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-mt-win_yyNPW9fSWESchaxT1EiEFg--TwoSpeakers_mic.wav,32.751625,16000,23,1.83708,2.2491577,3.9012587,1.864791183927116,2.3245675490778024,3.8690543303006706,2.5620232
48,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-lk-RPABS_sameroom_ff_person2_0.5_secon_1m_202301061037130003-in.trim.wav,143.4,16000,134,2.5189726,3.362697,2.727982,2.4196323379126166,3.157865949651928,2.964918152118401,3.237889
49,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-sa_0f6d820c-435c-46c2-8114-d79980e6ad31_uploaded.wav,30.336,16000,21,2.9393947,3.8334868,2.7747035,2.7390372216443977,3.4495689734448725,3.04939849090483,3.6953056
50,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-sa_beb97f0d-62fe-4aba-ad5f-5452cd35b029_uploaded.wav,29.391,16000,20,2.3553169,2.962379,3.0338051,2.296965499901176,2.8839458558863034,3.273324745986716,3.1692843
51,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-mt-and_mobile--a4ac736--A3EQ6C5226X6XN--003--TwoSpeakers--No_Noise--Throat-clear--1--48000--Type_15--mic.wav,26.64,16000,17,2.7419772,3.8092515,2.6746984,2.595301330481495,3.435521787441985,2.96438979946902,3.4175982
52,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-mt_A3OK13TYU0OUUQ_Typing_NoNeighbor_clip_2_subset2.wav,21.8,16000,12,2.3369772,2.489849,3.8448987,2.2830162414839563,2.524244404352301,3.8398782277286756,2.853394
53,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-sa_ba7634b5-a43c-454b-9068-510245afebda_uploaded.wav,22.2694375,16000,13,2.5546098,3.2087195,2.998593,2.453512912483793,3.0521573747002173,3.2266409761499633,3.2527988
54,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-ap_desktop-Echo_Cancelling_Speakerphone_P2418HZm-pid_900128-UHNRfFK07keQuKo5btGqmQ--Talk-mic.wav,10.0,16000,1,2.47046,2.7140784,3.765587,2.388778244080797,2.7001360158037526,3.796350236837945,2.9900444
55,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-sa_cd3dd050-33a6-4834-98c6-d4ba9e948a46_uploaded.wav,28.416,16000,19,3.0943754,3.5429366,3.5135157,2.845385852488159,3.274669136614321,3.6066841471713107,3.2911346
56,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-mt-and_mobile--f616cb4--ABJWQGIXLD08J--003--TwoSpeakersWithBackgroundNoise--Kitchenutensils--Speechwithhigh-base--3--48000--Type_15--mic.wav,30.36,16000,21,3.5364609,3.8476775,4.071528,3.144089999212298,3.4586819904335706,3.9720333319140875,3.995796
57,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-sa_62e78e7f-2f03-49d8-9d97-a752674666ff_uploaded.wav,27.445375,16000,18,3.3724682,3.8616872,3.6500545,3.0378693343802943,3.4671233111861524,3.721672608975375,3.7354674
58,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-ap_desktop-Microphone_HD_Pro_Webcam_C920-pid_900133-vWbrXh6uWEOGNTKLSJvIwQ--SpeechNoise2--Traffic-mic.wav,10.0,16000,1,2.668138,2.8352277,4.080754,2.5405500644334826,2.79158542857736,3.9778976789010887,2.7786102
59,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-ap_mobile-Microsoft_Comp_Surface_HeadPhones_BT-pid_900023-mobile-b8471efa-f281-4206-aaaf-14800b73798c-TwoSpeakersWithBackgroundNoise-mic.wav,10.0,16000,1,3.1152732,3.8675323,3.2282436,2.8643397657334155,3.4708316284842886,3.4265046101311136,3.4345055
60,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-ap_desktop-Echo_Cancelling_Speakerphone_EPOS_EXPAND_20-pid_900083-wt2HH7hyvkCg5F3BCfjOBQ--SpeechNoise2--Copy_machine-mic.wav,10.0,16000,1,2.684419,2.8970354,3.873955,2.552814385717508,2.8372912742608736,3.861724830380485,2.9499047
61,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-sa_40b9cad3-a50d-4891-8903-11a76c28418d_uploaded.wav,44.5226875,16000,35,2.694826,3.721816,2.7205245,2.558404771405272,3.3840520886258623,3.0024856566638567,3.4218814
62,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-sa_c151fe27-4f76-47b4-8327-8dfe35d13de9_uploaded.wav,27.317375,16000,18,2.2667882,3.0362914,2.5564246,2.2239946671220605,2.927506813906977,2.8521858798918296,2.9312797
63,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-mt-and_mobile--ebcbca8--A1PZ4U7O4KG56Q--005--TwoSpeakers--No_Noise--Regular--5--48000--Type_15--mic.wav,27.96,16000,18,2.513966,2.8112588,3.4778206,2.421937557806356,2.772752696531378,3.607079818805093,3.2309785
64,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-sa_a7c92f97-01f3-41eb-8a0d-23386ddb6fa6_uploaded.wav,27.7346875,16000,18,1.9938115,2.5769641,2.6102066,2.0003248014331136,2.5901209921720536,2.904024692233949,3.0388968
65,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-ap_desktop-Echo_Cancelling_Speakerphone_Plantronics_P610-pid_900120-DJk7Z90tpUS6H1RCtdT5hw--TwoSpeakersNoise1--Kids-mic.wav,10.0,16000,1,3.8308096,4.095437,4.3628683,3.326199205732488,3.5966731045299882,4.1182194235340415,3.6357281
66,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-ap_desktop-Desktop_Mic_MSFT_LifeCam_HD-3000-pid_900083-KVbGTrqdIU0FIbN1ZuX68g--SpeechNoise1--Blender-mic.wav,10.0,16000,1,2.754984,2.9657729,3.9080212,2.6055560170362844,2.8873681444091477,3.8816369007436915,2.7119515
67,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-ap_desktop-Microphone_HD_Pro_Webcam_C920-pid_900133-vWbrXh6uWEOGNTKLSJvIwQ--SpeechNoise1--Traffic-mic.wav,10.0,16000,1,2.615297,2.8703353,3.75155,2.5004980784422792,2.817625711632366,3.7876558880455935,2.7904139
68,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-mt-and_mobile--b8b33b8--A3S10B7I20LGTN--005--TwoSpeakers--No_Noise--Regular--6--48000--Type_15--mic.wav,29.28,16000,20,3.826473,4.038229,4.387512,3.3210113815274953,3.562991270321028,4.127219016012337,3.4584315
69,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-ap_desktop-Echo_Cancelling_Speakerphone_EPOS_EXPAND_20-pid_900117-CWjRg4XHh00f0e1ohLmSnA--TwoSpeakersNoise2--Fire_Alarm-mic.wav,10.0,16000,1,2.7704616,3.0750794,3.774038,2.6170342075091546,2.965366295173422,3.8015596026055016,3.3495803
70,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-mt-and_mobile--ba126ae--AYPXZRCOAR34--005--TwoSpeakers--No_Noise--Regular--6--48000--Type_15--mic.wav,31.2,16000,22,3.2095184,3.5311735,3.8530633,2.928551929745996,3.268805921721675,3.8468860615315514,3.6354423
71,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900116-osmy1O3s0EmaR0A4gvS1Fg--TwoSpeakersNoise1--Fire_Alarm-mic.wav,10.0,16000,1,1.9406621,2.5539913,2.7952456,1.9559357383251632,2.575513793855601,3.073157047255844,2.9869952
72,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-mt-and_mobile--a4ac736--A3EQ6C5226X6XN--003--TwoSpeakersWithBackgroundNoise--Firealarm--hmmormhm--3--48000--Type_15--mic.wav,23.4,16000,14,3.2085173,3.8459594,3.46338,2.926434615688693,3.4581114982075434,3.586967823010433,3.1530764
73,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-sa_83d62078-d1c9-4f35-9d30-b37fd4fc0fcf_uploaded.wav,42.667375,16000,33,3.6951127,4.0710697,4.123632,3.241931331437768,3.5832859514330986,3.9897055727623867,4.00929
74,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-sa_8c28c0e2-923f-4e46-be9e-b28246c1fc34_uploaded.wav,30.4106875,16000,21,2.274958,3.121846,2.4344897,2.232470815888898,2.9935415383784507,2.7399166252944176,3.295847
75,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900060-vHLyopgi3EeienY33x00nQ--TwoSpeakersNoise1--Airport-mic.wav,10.0,16000,1,2.351096,2.838507,3.4402459,2.294573224669108,2.7940264727023423,3.5815042667977544,3.0480902
76,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-sa_a754af7d-5a45-4fdf-8d52-f59f695be66b_uploaded.wav,34.4746875,16000,25,2.4858408,2.95718,3.1919112,2.4000360532987175,2.880989206021571,3.3914627119536362,3.7279642
77,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-sa_dc94785a-a6bc-45d7-bc32-daa8e0f07c76_uploaded.wav,33.649375,16000,24,2.9529793,3.2104719,3.8641646,2.749530634521632,3.0585111975390284,3.8545743448997376,3.5164325
78,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-ap_mobile-Plantronics_Blackwire_C3210_USB-pid_900053-mobile-23710419-1b4d-4651-9623-962593d3b6e4-TwoSpeakersWithBackgroundNoise-mic.wav,10.0,16000,1,3.2333353,3.7887304,3.433107,2.945318488599956,3.425290304054467,3.5764773736778945,3.1525981
79,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/lk-p278_sample_0-mixed_7ch.wav,365.46475,16000,356,2.778186,3.1552508,3.9378953,2.6064827747691957,3.0027328446891146,3.871782848096512,3.0477638
80,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-sa_cf8dcc05-f8cb-4860-9341-f15cb16edd88_uploaded.wav,37.088,16000,28,2.7296937,3.3171587,3.2478235,2.5858182665124505,3.1288498523063564,3.431809391902337,3.3798683
81,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-mt-win_OcV12R80GEeVIC7t35UJCA--SpeechNoise1--Other_mic.wav,24.3945625,16000,15,2.6364002,3.0897064,3.2762475,2.5125590864220047,2.9685908883346444,3.460770654289393,3.0296173
82,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-ap_mobile-Microsoft_Comp_Surface_HeadPhones_BT-pid_900023-mobile-2e3c86f9-b35c-41a7-8654-ce5a18b5245c-TwoSpeakers-mic.wav,10.0,16000,1,2.1795678,3.292887,2.2179036,2.1558229173128693,3.1148048455616437,2.5252136215402743,3.3333688
83,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-mt-and_mobile--544fb39--A1UN78WN3UI0DK--005--TwoSpeakers--No_Noise--Regular--5--48000--Type_15--mic.wav,25.68,16000,16,3.777052,4.0077324,4.3950725,3.291830172223352,3.5470428462285755,4.131221592997042,3.9787233
84,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-sa_a80c4ecb-2cc3-4aca-9326-207e0526c0f5_uploaded.wav,33.6426875,16000,24,2.7328472,3.361732,3.0765266,2.5870779929777816,3.1591589900434967,3.302240509904727,3.3191547
85,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900067-ZTexrSugp0CuPqLXYA3wVw--TwoSpeakersNoise1--Traffic-mic.wav,10.0,16000,1,2.3019438,2.709383,3.4245763,2.2552207051596924,2.6965420677969503,3.570452952517789,2.6365151
86,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-mt-win_viQW574zTkasMD34aUyxVA--TwoSpeakersNoise1--Coffee_machine_mic.wav,26.3464375,16000,17,3.8207476,4.0690694,4.3915076,3.3199936260271223,3.58240929823059,4.130830851749785,3.7931237
87,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-ap_desktop-Echo_Cancelling_Speakerphone_P2418HZm-pid_900122-00RUTexyKEaW0VCzjL9QYg--SpeechNoise2--Airport-mic.wav,10.0,16000,1,2.52949,2.7583482,3.706688,2.434653683365178,2.733838820567014,3.7595212339833957,3.2961369
88,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-sa_34143df8-ce8c-4cd3-aca2-17485b7f67b3_uploaded.wav,35.6266875,16000,26,2.8539097,3.6905687,3.0182943,2.6740764123939,3.365165659537822,3.2493111427839674,3.430441
89,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-ap_desktop-Echo_Cancelling_Speakerphone_Plantronics_P610-pid_900129-6CEp0YTDG0KgRUWSBHqEMA--Talk-mic.wav,10.0,16000,1,3.7517867,4.054211,4.3808246,3.27859544439874,3.574555778231487,4.126441286359288,4.000256
90,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-mt-win_oJNvYBNqqku4XP9BY32P3A--SpeechNoise1--Kitchen_utensils_mic.wav,24.75725,16000,15,3.5789776,3.9041574,4.1223354,3.1705582093745766,3.491325293668943,3.993623882962811,3.5824106
91,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-lk-RPABS_sameroom_ff_person1_0.5_secon_2m_2202301061048090007-in.trim.wav,128.88,16000,119,2.15271,2.7757032,2.7132044,2.1294948228432244,2.7270535970912353,2.966903121437258,3.126542
92,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-mt-and_mobile--a201734--A2BOJK59PWBNXP--005--TwoSpeakers--No_Noise--Regular--5--48000--Type_15--mic.wav,25.08,16000,16,2.1445458,2.3520596,3.5688856,2.1266858113358835,2.412001061654604,3.6671744155058152,3.1695156
93,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-ap_desktop-Desktop_Mic_MSFT_LifeCam_HD-3000-pid_900083-KVbGTrqdIU0FIbN1ZuX68g--TwoSpeakersNoise1--Blender-mic.wav,10.0,16000,1,2.160369,2.3043628,3.7185185,2.140045030076475,2.372598231749535,3.7669920784747486,2.7205424
94,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/lk-p228_sample_1-mixed_7ch.wav,362.997125,16000,353,2.7083213,3.117882,3.8535612,2.5613859067902527,2.9842392568101053,3.831492250478319,3.0309956
95,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-ap_desktop-Echo_Cancelling_Speakerphone_EPOS_EXPAND_20-pid_900117-CWjRg4XHh00f0e1ohLmSnA--TwoSpeakersNoise1--Fire_Alarm-mic.wav,10.0,16000,1,2.9885569,3.357944,3.7291677,2.7753262941156214,3.1578954251515845,3.7736853870439617,3.3595252
96,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-sa_81503961-02a6-478a-9245-2bbdd9c23486_uploaded.wav,39.421375,16000,30,3.4100308,3.696532,4.017053,3.055875451092102,3.360595095961311,3.9379497008506075,3.8903286
97,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-ap_mobile-Google_Pixel_4a_(5G)_UNK-pid_900001-mobile-670a9ed8-286e-4dbe-8d5d-f5a1868ef1ef-TwoSpeakersWithBackgroundNoise-mic.wav,10.0,16000,1,2.5387523,2.9982347,3.2176874,2.4418091344075283,2.9107415182189933,3.418477378561809,3.0691972
98,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-ap_desktop-Echo_Cancelling_Speakerphone_P2418HZm-pid_900122-00RUTexyKEaW0VCzjL9QYg--TwoSpeakers-mic.wav,10.0,16000,1,3.0499232,3.4039085,3.7916195,2.8187051655443063,3.187911516196167,3.812336924624667,3.4621897
99,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-ap_desktop-Echo_Cancelling_Speakerphone_EPOS_EXPAND_20-pid_900083-wt2HH7hyvkCg5F3BCfjOBQ--TwoSpeakersNoise1--Copy_machine-mic.wav,10.0,16000,1,2.085815,2.3465848,3.4376032,2.0783027256280966,2.407654608844447,3.5796450263342185,3.0790102
100,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/lk-p231_sample_3-mixed_7ch.wav,360.932125,16000,351,2.6249197,3.0386949,3.7589312,2.4956063228788845,2.924084855965892,3.7675565742943498,2.9934142
101,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-ap_mobile-Logitech_ZONE_TRUE_WIRELESS_BT-pid_900053-mobile-6b0ad56a-14c9-4dc7-8d37-994d5d168be7-TwoSpeakers-mic.wav,10.0,16000,1,2.3911963,3.865322,2.1335511,2.326436461342319,3.469568554889325,2.4378072332276206,3.4333324
102,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-mt-and_mobile--1409f26--AUGK1PXH5GZ81--003--TwoSpeakers--No_Noise--Throat-clear--1--48000--Type_15--mic.wav,23.04,16000,14,2.8387377,3.0419044,3.9070125,2.6668360579562105,2.9409907898173713,3.880439490904087,3.7298207
103,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-sa_be14e1e6-d266-45f2-b932-dbaff93255fc_uploaded.wav,23.930125,16000,14,2.4254935,2.812641,3.081333,2.3516499594396705,2.77129222720957,3.307876947410587,3.2910979
104,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-ap_desktop-Microphone_HD_Pro_Webcam_C920-pid_900133-vWbrXh6uWEOGNTKLSJvIwQ--TwoSpeakersNoise1--Traffic-mic.wav,10.0,16000,1,1.6409155,2.8633926,1.7955121,1.6942194598319662,2.8124925036644752,2.068729519323663,3.1305475
105,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-sa_fc2d1512-c9bb-45a2-b7e1-c10395a57953_uploaded.wav,41.8026875,16000,32,3.0501573,3.6204884,3.4574673,2.816471792982342,3.323349545283949,3.5843077248557678,3.1965013
106,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-ap_desktop-Echo_Cancelling_Speakerphone_P2418HZm-pid_900128-UHNRfFK07keQuKo5btGqmQ--TwoSpeakers-mic.wav,10.0,16000,1,3.0696187,3.5403042,3.658248,2.8325195869672024,3.2748930527218234,3.728547631713809,3.477742
107,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-mt-win_767bBBIIL0OuMlgQoL09Lg---02-01-15-34-36--TwoSpeakers_mic.wav,32.05325,16000,23,2.8624942,3.6512845,3.105254,2.67024267420496,3.341332863660185,3.252299751719813,3.3892722
108,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-sa_f51fbade-b3e1-4527-834b-cb2108123d90_uploaded.wav,34.8906875,16000,25,3.1619213,3.5444129,3.77939,2.894081537365647,3.275090192535157,3.7961289192464105,3.6277084
109,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-ap_desktop-Echo_Cancelling_Speakerphone_Plantronics_P610-pid_900120-DJk7Z90tpUS6H1RCtdT5hw--SpeechNoise2--Kids-mic.wav,10.0,16000,1,3.9801266,4.229067,4.4774113,3.4138415256980887,3.666402175303051,4.169209989951612,3.788737
110,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-ap_desktop-Echo_Cancelling_Speakerphone_Plantronics_P610-pid_900120-DJk7Z90tpUS6H1RCtdT5hw--Talk-mic.wav,10.0,16000,1,3.9744906,4.190715,4.5279737,3.410588255234176,3.646696640640875,4.1906194267802315,3.8604093
111,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-ap_mobile-Logitech_ZONE_TRUE_WIRELESS_BT-pid_900001-mobile-9467b484-d1eb-4910-84f3-8ac4b8095b49-TwoSpeakersWithBackgroundNoise-mic.wav,10.0,16000,1,2.4571068,3.0308347,3.0889378,2.3783354239743653,2.9340361803333552,3.3182111906868474,2.7199974
112,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-ap_mobile-Microsoft_Comp_Surface_HeadPhones_BT-pid_900042-mobile-6a75eadd-cfe3-4d28-9dd9-fe8c5d01a969-TwoSpeakers-mic.wav,10.0,16000,1,3.1150959,4.0919156,3.0280235,2.8642166793274555,3.594795032077069,3.2692518450389025,3.2443068
113,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-mt-and_mobile--b8b33b8--A3S10B7I20LGTN--003--TwoSpeakersWithBackgroundNoise--No_Noise--Regular--3--48000--Type_15--mic.wav,76.92,16000,67,2.587623,2.923086,3.7848406,2.445787180154186,2.812177889287826,3.763298931446405,2.6140869
114,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-mt-win_0BZq3LcM1kOXnMcRcz3jSQ--TwoSpeakersNoise1--AC_mic.wav,29.42925,16000,20,2.7626686,3.0833354,3.6162198,2.607186500044541,2.965810883337386,3.6980716968813927,2.7957132
115,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-ap_desktop-Echo_Cancelling_Speakerphone_Plantronics_P610-pid_900123-7DqrcOKEG06HzoBRBVuf4A--SpeechNoise2--Announcements-mic.wav,10.0,16000,1,3.5892494,3.7544196,4.461029,3.1780255644687583,3.4051354346272085,4.162128928606867,3.7168734
116,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-mt-win_ypDUTCRp0UWFxi6aiNrYVQ--TwoSpeakers_mic.wav,34.975875,16000,25,3.425306,4.1288214,3.4458818,3.071512017497965,3.6139864740627567,3.5717310257689747,3.3310204
117,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/lk-p225_sample_0-mixed_7ch.wav,361.918,16000,352,2.6120636,3.0035138,3.8755023,2.481524233343698,2.8952900535656574,3.8443500650987,2.9197102
118,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-lk-RPABS_sameroom_mm_person5_0.5_secon_2m_202212161533060013-in.trim.wav,119.16,16000,110,2.6140587,3.2833226,3.0637991,2.4895688092916557,3.1041143721037976,3.2336670787526973,3.4532495
119,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-sa_9aa08b68-ebe9-469d-9645-00569a7d9dd8_uploaded.wav,31.413375,16000,22,2.4425685,3.345337,2.5460835,2.3654207377027143,3.1492612267773876,2.839690215054113,3.3658948
120,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-mt_A2HWF3DPE0MDCN_NoNoise_Neighbor_clip_3_subset2.wav,33.496,16000,24,2.945741,3.4179244,3.424256,2.7438469187455508,3.1947323684070774,3.5695116729534817,3.0002263
121,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/lk-p272_sample_2-mixed_7ch.wav,361.987,16000,352,2.7778096,3.181808,3.8553824,2.6077029451247387,3.0222721837645192,3.8310922335735693,3.0949397
122,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-mt-win_O8DswbYqH0CO0WOcXONjGA--TwoSpeakers_mic.wav,26.67725,16000,17,2.3466,3.2162704,2.7681315,2.289375335551508,3.058132521092506,3.024631401976123,3.6492448
123,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-mt-win_8IWBCCJmq0a3W6jY3SyK0Q--TwoSpeakers_mic.wav,26.239875,16000,17,1.9545051,3.1107829,2.0344756,1.9668671184791948,2.9900546695330696,2.3292096198836125,3.043496
124,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900060-vHLyopgi3EeienY33x00nQ--SpeechNoise2--Airport-mic.wav,10.0,16000,1,2.8336065,3.4543557,3.565669,2.663526397858131,3.220446547210846,3.667631641978808,3.1745558
125,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-ap_mobile-Sennheiser_CX_TWS_BT-pid_900042-mobile-f2fd21e3-75ad-441e-b7a1-5042554885f0-TwoSpeakersWithBackgroundNoise-mic.wav,10.0,16000,1,3.4518907,3.9316688,3.894215,3.090247715889228,3.5071276914343654,3.8736039095577857,3.560958
126,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-ap_desktop-Echo_Cancelling_Speakerphone_EPOS_EXPAND_20-pid_900083-wt2HH7hyvkCg5F3BCfjOBQ--SpeechNoise1--Copy_machine-mic.wav,10.0,16000,1,2.7136624,2.9049714,3.9502869,2.574753281498575,2.8431133537841577,3.9059168499605743,3.1277075
127,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-sa_1fce6036-3ceb-4f1c-8fb2-d2375c7b9462_uploaded.wav,44.485375,16000,35,2.0793335,2.713549,2.7879055,2.071800869637734,2.6963808599480994,3.05339321982629,2.4399095
128,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/lk-p230_sample_3-mixed_7ch.wav,363.60625,16000,354,2.7052472,3.1521466,3.6334581,2.552162396100317,2.997169353921913,3.6542298805569535,2.9994547
129,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-sa_32a6e0d6-09b7-47f1-9838-fe74003fb6ce_uploaded.wav,26.6963125,16000,17,2.1993687,3.6891882,2.003418,2.1694989521285115,3.3650827343440843,2.295676480113489,2.8096268
130,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-mt-win_OcV12R80GEeVIC7t35UJCA--TwoSpeakersNoise1--Other_mic.wav,28.351875,16000,19,2.232445,3.375891,2.2193582,2.198644724612681,3.169024697321677,2.5258022364023986,3.0424182
131,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-sa_64962814-03c8-40e8-a489-1ef16bb16f99_uploaded.wav,32.3074375,16000,23,2.5784333,3.5739248,2.5032728,2.4699405812011865,3.294447172653538,2.80030493417956,3.2985835
132,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-ap_desktop-Echo_Cancelling_Speakerphone_EPOS_EXPAND_20-pid_900077-kNnkiThALk2BlCVfGoOXSg--TwoSpeakersNoise2--Typing-mic.wav,10.0,16000,1,2.7808704,3.0759957,3.6860826,2.6247351729089976,2.966011620093317,3.746421247249181,3.310207
133,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-mt-and_mobile--4dd570a--AG6M0K5EW28K1--005--TwoSpeakers--No_Noise--Regular--6--48000--Type_15--mic.wav,47.52,16000,38,2.5962625,2.8493495,3.6577106,2.474126768142872,2.7875325127142503,3.720966273379371,3.2783215
134,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-ap_desktop-Echo_Cancelling_Speakerphone_EPOS_EXPAND_20-pid_900077-kNnkiThALk2BlCVfGoOXSg--Talk-mic.wav,10.0,16000,1,3.7742531,3.992624,4.4973965,3.29221529715835,3.5409831493015242,4.177752708355038,3.9304514
135,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/lk-p239_sample_0-mixed_7ch.wav,362.598125,16000,353,2.61942,3.0356221,3.8046165,2.4898222686650726,2.9190393523094893,3.791470928433553,3.0367804
136,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-sa_1ae36814-f39b-44ab-937b-1ca4344da7ba_uploaded.wav,31.493375,16000,22,2.396687,3.138777,2.7912254,2.329999790018076,3.0080958438346803,3.0600626169300615,3.1082704
137,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-mt-win_mL0M7JFd1EabCGrg8j3xVg---02-01-14-01-00--SpeechNoise1--Kitchen_utensils_mic.wav,22.3465625,16000,13,3.070522,3.7136471,3.2238717,2.832591348593479,3.380580225382316,3.4162539308552877,3.2206168
138,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-sa_c52ebc1b-ee3f-4937-96ff-093b60aeb848_uploaded.wav,18.8266875,16000,9,2.1182687,2.6037161,2.8468173,2.104413114338626,2.6107828270786193,3.114994185632894,2.9381392
139,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-ap_desktop-Microphone_HD_Pro_Webcam_C920-pid_900133-vWbrXh6uWEOGNTKLSJvIwQ--TwoSpeakersNoise2--Traffic-mic.wav,10.0,16000,1,2.7375126,2.9595456,3.901427,2.592560385427335,2.8828641324679993,3.8778063816084947,3.2266765
140,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-sa_8ecea07a-7a09-4c89-b8aa-c3893a44cd28_uploaded.wav,28.656,16000,19,3.1657891,3.7870724,3.3830037,2.8979081991200966,3.42219445136951,3.5379724000085226,3.4799793
141,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-sa_796d6168-db52-4fca-bf77-803e993e512f_uploaded.wav,27.5946875,16000,18,2.0637455,2.7860646,2.3693194,2.0564933786265502,2.7400190639879556,2.674048020474744,3.2403169
142,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-mt-win_yyNPW9fSWESchaxT1EiEFg--TwoSpeakersNoise1--Kitchen_utensils_mic.wav,34.996875,16000,25,1.787457,2.2135742,3.8116183,1.823157951629862,2.2955764865305133,3.823912885628378,2.323761
143,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-sa_366ad2b8-06fd-4169-a37f-bcefdece0bd8_uploaded.wav,24.8106875,16000,15,3.3955493,3.7926002,3.8111494,3.0528164792439383,3.4270241734258797,3.822327023939731,3.651053
144,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-ap_desktop-Echo_Cancelling_Speakerphone_EPOS_EXPAND_20-pid_900083-wt2HH7hyvkCg5F3BCfjOBQ--Talk-mic.wav,10.0,16000,1,3.5187984,3.6726797,4.5266047,3.13332340131524,3.3563231962859983,4.190048623876052,3.4510064
145,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/lk-p286_sample_1-mixed_7ch.wav,361.325,16000,352,2.7154465,3.1185112,3.8262146,2.5616567873029354,2.979182978943406,3.802718634024295,3.0777667
146,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-mt-and_mobile--6f24bf6--A110O8MC8AVN0Z--005--TwoSpeakers--No_Noise--Regular--5--48000--Type_15--mic.wav,19.56,16000,10,2.4515939,2.592521,3.9304042,2.3738670528024097,2.6057947645139303,3.893515714829057,3.4001071
147,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-sa_a1f3f191-8126-4521-9fc6-e8ebecd6321d_uploaded.wav,35.13025,16000,26,2.3911405,3.3141508,2.4982522,2.3223223055504936,3.1277801356095205,2.773769316743839,3.2211962
148,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-ap_desktop-Echo_Cancelling_Speakerphone_EPOS_EXPAND_20-pid_900083-wt2HH7hyvkCg5F3BCfjOBQ--TwoSpeakersNoise2--Copy_machine-mic.wav,10.0,16000,1,2.2930036,2.513685,3.5840135,2.2480277838520024,2.5434584655727144,3.6798813817000156,2.8742533
149,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-lk-RPABS_nextroom_fm_person1_0.5_secon_202212191118420015-in.trim.wav,124.16,16000,115,2.2589796,2.8061388,2.8918064,2.2049501592892646,2.7271662225870723,3.1340804224364907,3.028607
150,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-mt-and_mobile--6f24bf6--A110O8MC8AVN0Z--005--TwoSpeakers--No_Noise--Regular--6--48000--Type_15--mic.wav,20.28,16000,11,2.008897,2.1776104,3.6377583,2.0135433838777,2.2653281288439637,3.714563063241488,3.2966392
151,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-mt-and_mobile--f18f880--AYGM2YBXK5FQW--005--TwoSpeakers--No_Noise--Regular--6--48000--Type_15--mic.wav,20.52,16000,11,2.2888894,2.4680464,3.7395651,2.2439261581127417,2.50596365463148,3.778966343608811,3.3891468
152,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-ap_desktop-Echo_Cancelling_Speakerphone_Plantronics_P610-pid_900129-6CEp0YTDG0KgRUWSBHqEMA--SpeechNoise1--Cafe-mic.wav,10.0,16000,1,3.03797,3.7226393,3.28113,2.8102956635895917,3.3862907005191123,3.466279118936581,3.654877
153,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900062-SSmSbdwUh0y4MC3HNWS62w--SpeechNoise1--Fire_Alarm-mic.wav,10.0,16000,1,3.1399877,3.5081139,3.9215431,2.8814475177829837,3.254646489723684,3.8894558797706926,3.1600134
154,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-mt-win_0BZq3LcM1kOXnMcRcz3jSQ--SpeechNoise1--Typing_mic.wav,23.3385625,16000,14,3.6945941,3.9552572,4.213115,3.2431348356727674,3.519994794266819,4.045115313853073,3.503687
155,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-mt-win_O8DswbYqH0CO0WOcXONjGA--TwoSpeakersNoise1--AC_mic.wav,27.79725,16000,18,2.6000843,3.1668875,3.073189,2.4872773864309203,3.027081198430031,3.3019836633817126,3.2579136
156,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-lk-RPABS_sameroom_fm_person1_0.5_secon_1m_202212191104510009-in.trim.wav,129.86,16000,120,2.7435815,3.4606984,3.0252154,2.5900756609351014,3.2207273261985505,3.2117337618455797,3.4288566
157,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-sa_bc249f7a-d42a-4b62-a066-ddc3f48c9483_uploaded.wav,29.038,16000,20,3.4169428,3.8641145,3.8010736,3.0651863666117416,3.4678667779698005,3.80854442131685,3.5937
158,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-mt-and_mobile--a4ac736--A3EQ6C5226X6XN--005--TwoSpeakers--No_Noise--Regular--6--48000--Type_15--mic.wav,29.28,16000,20,3.2171245,3.8629634,3.496816,2.931917471731596,3.4680350401203666,3.6077141303021025,3.510385
159,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-mt_A3OK13TYU0OUUQ_NoNoise_Neighbor_clip_1_subset2.wav,32.005375,16000,23,2.0543764,2.2983985,3.2767665,2.0517133477024916,2.36709749703342,3.458571554089023,2.8881993
160,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-sa_f17a2723-f44a-4fdc-a388-1124bc1e9276_uploaded.wav,29.4506875,16000,20,2.1462073,2.3826141,3.2038875,2.127392906554648,2.4354927884378372,3.406043173581003,2.7543216
161,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-sa_13990fd4-e993-4475-ac09-54aab5319104_uploaded.wav,31.456,16000,22,2.7751343,3.2380564,3.2936397,2.620028483929741,3.075736567486107,3.4723308475370684,2.7823148
162,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-mt-and_mobile--73f3075--A2182AUQII1AXG--005--TwoSpeakers--No_Noise--Regular--5--48000--Type_15--mic.wav,23.76,16000,14,2.4277937,2.5891168,3.8628402,2.3548152976716077,2.602495066893926,3.8548478791194563,3.2707615
163,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-sa_81d2f134-35bb-4356-9d15-2b24889df357_uploaded.wav,29.28875,16000,20,2.1380787,3.1564503,2.259729,2.1190715739452934,3.017634988245007,2.5572805141824353,3.5374777
164,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900051-euMhj96CP0u9lsDgoa0EkQ--Talk-mic.wav,10.0,16000,1,3.342724,3.6949704,4.15899,3.018664780330906,3.3697457119032617,4.018911963447455,3.7178185
165,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-sa_30096a19-fcb0-432d-aab0-18fb06793a15_uploaded.wav,36.5066875,16000,27,1.953405,2.6798213,2.384869,1.965404495771224,2.670394854094307,2.684622740494826,2.9495876
166,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-sa_b7f70477-b4bf-4ce2-9ec8-35f8c6033edb_uploaded.wav,64.757375,16000,55,3.3089786,3.7450626,3.8897266,2.991861995202637,3.3961269072246134,3.8596682588336066,3.5111043
167,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-mt-and_mobile--544fb39--A1UN78WN3UI0DK--005--TwoSpeakers--No_Noise--Regular--6--48000--Type_15--mic.wav,22.56,16000,13,3.276339,3.6296268,3.847691,2.973457537368079,3.3293476392700785,3.8429269045507013,3.7796402
168,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-ap_desktop-Echo_Cancelling_Speakerphone_EPOS_EXPAND_20-pid_900117-CWjRg4XHh00f0e1ohLmSnA--SpeechNoise1--Fire_Alarm-mic.wav,10.0,16000,1,3.649835,3.8667762,4.392593,3.2159308938799143,3.470399659702522,4.131783749414634,3.460522
169,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-mt-win_ypDUTCRp0UWFxi6aiNrYVQ--TwoSpeakersNoise1--TV_mic.wav,34.99,16000,25,2.6868086,3.6500435,2.7053022,2.5520398529854242,3.342066085649631,2.976343940656398,3.1984234
170,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-sa_ce7c72b2-92cd-473c-ae70-2a3f13812b1e_uploaded.wav,28.5965,16000,19,3.214741,3.5286126,3.8680298,2.9318687575165243,3.2663297036328003,3.857005042731622,3.764904
171,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-sa_e8b6c6e6-973e-43d8-88de-f1e39058e70a_uploaded.wav,30.56,16000,21,2.4566433,2.9965608,2.994918,2.377793015067055,2.907022437929377,3.2368818511886177,3.8038747
172,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-mt-and_mobile--a74a759--A3785TR8D5I81Q--005--TwoSpeakers--No_Noise--Regular--6--48000--Type_15--mic.wav,21.48,16000,12,2.3578095,3.365012,2.356212,2.289822180905337,3.1594296728951696,2.6263217560795593,3.3300653
173,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-lk-RPABS_nextroom_mm_person5_0.5_secon_202212161544140017-in.trim.wav,118.94,16000,109,1.9638197,2.3203177,3.003523,1.9574075938174842,2.342384135044322,3.2347706943785335,2.9180846
174,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-mt-and_mobile--ba126ae--AYPXZRCOAR34--005--TwoSpeakers--No_Noise--Regular--5--48000--Type_15--mic.wav,37.68,16000,28,3.1668808,3.4496107,3.9371195,2.858919886856039,3.1699939354265543,3.869593369940671,3.4129105
175,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900051-euMhj96CP0u9lsDgoa0EkQ--SpeechNoise2--Blender-mic.wav,10.0,16000,1,2.6456738,2.9303968,4.066193,2.523568933719748,2.861694958798565,3.9700865077269825,2.794428
176,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-sa_5f659af4-ef39-4b83-a3de-69c09f3fc934_uploaded.wav,29.9626875,16000,20,2.4050317,3.2408202,2.7035697,2.334055677083743,3.078837132435529,2.9742018565845063,3.093895
177,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-sa_22ecbe74-03bb-437a-bece-9c3af84bfabf_uploaded.wav,27.744,16000,18,1.6630598,3.1773899,1.5672866,1.7129393967003341,3.033272701285283,1.8015900788365418,2.9764202
178,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-sa_c9c60257-ca2b-4209-9943-d5a8d0c297b6_uploaded.wav,39.221375,16000,30,3.7575862,4.1063447,4.0944505,3.280544501458839,3.602040089747704,3.9781955965596216,3.716134
179,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-ap_mobile-Microsoft_Comp_Surface_HeadPhones_BT-pid_900035-mobile-3223ed60-8979-41c2-8a38-0c338f7ec0a6-TwoSpeakers-mic.wav,10.0,16000,1,2.7147985,3.4720938,2.900492,2.575603239147535,3.2317848550734807,3.1635850675215345,3.5191345
180,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-lk-RPABS_sameroom_mf_person3_0.5_secon_2m_202212191057400005-in.trim.wav,123.56,16000,114,2.2141407,2.732652,2.7714636,2.1752624533477403,2.695710218877426,3.038015698918468,3.1691313
181,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-lk-RPABS_sameroom_ff_person2_0.5_secon_2m_202301061043360005-in.trim.wav,131.94,16000,122,2.1672683,2.7635262,2.6918676,2.1424958161066616,2.7253241572145783,2.9709706171052805,3.1736493
182,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-sa_1bc6188e-a6af-4901-be52-1d3ed2a4f4ae_uploaded.wav,36.896,16000,27,3.3435836,3.7869973,4.013283,3.014371014740269,3.4227925717077836,3.9130775839851095,3.4370422
183,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-mt-win_UJCIp50XakmA1xnF7tqi9Q--TwoSpeakers_mic.wav,27.4985625,16000,18,2.7804053,3.7322469,2.7565093,2.6212599924613733,3.391520596911945,3.0294267358762923,3.1760724
184,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-ap_desktop-Microphone_HD_Pro_Webcam_C920-pid_900133-vWbrXh6uWEOGNTKLSJvIwQ--Talk-mic.wav,10.0,16000,1,3.4615602,3.726588,4.2293215,3.096510494948409,3.388641383225793,4.054406590716214,3.8257833
185,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-ap_desktop-Echo_Cancelling_Speakerphone_P2418HZm-pid_900122-00RUTexyKEaW0VCzjL9QYg--Talk-mic.wav,10.0,16000,1,3.7289116,3.9633338,4.411915,3.264657676264185,3.5247928267911726,4.140476206535422,3.7490876
186,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-sa_63f3791f-5dc6-45f8-a9fe-feda695651f0_uploaded.wav,34.645375,16000,25,2.7756348,3.8925557,2.6581874,2.615950787176525,3.483392384758643,2.9397646012491245,3.53307
187,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900081-PP0Eibawp0KhHKWYBl7qKQ--SpeechNoise1--Squeaking_chair-mic.wav,10.0,16000,1,2.7385476,3.0441852,3.8699586,2.593331378658721,2.943524414336133,3.8593688782261646,2.7757273
188,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-mt-win_oJNvYBNqqku4XP9BY32P3A--TwoSpeakers_mic.wav,27.41325,16000,18,2.6634238,3.5094202,2.7322843,2.535250500680371,3.2549067103447507,3.006852782167982,3.3798044
189,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-sa_a9d65562-77c8-42e6-96b1-113871d7855c_uploaded.wav,40.432,16000,31,2.1997097,2.5862746,3.2262917,2.1696872681085018,2.597732209738449,3.417677428673638,2.9461138
190,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900081-PP0Eibawp0KhHKWYBl7qKQ--Talk-mic.wav,10.0,16000,1,3.4094691,3.794041,4.1087694,3.062622543475554,3.4283921513891857,3.9927697614706137,3.4181495
191,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-lk-RPABS_csameroom_mf_person3_0.5_female_1_202212161627410031-in.trim.wav,123.76,16000,114,2.1582446,2.4974067,2.978465,2.1047739013182114,2.4682636859702174,3.1971837894311324,3.200049
192,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-mt-win_mL0M7JFd1EabCGrg8j3xVg---02-01-14-01-00--TwoSpeakersNoise1--Kitchen_utensils_mic.wav,26.5385625,16000,17,2.9539135,3.4783318,3.387936,2.7504878096796253,3.235319272280357,3.541655986934328,3.0662906
193,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-ap_mobile-Microsoft_Comp_Surface_HeadPhones_BT-pid_900023-mobile-2e3c86f9-b35c-41a7-8654-ce5a18b5245c-TwoSpeakersWithBackgroundNoise-mic.wav,10.0,16000,1,2.3082597,3.8485155,1.8620187,2.260295727802011,3.459936907137403,2.143720537120416,3.3971388
194,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/lk-p237_sample_2-mixed_7ch.wav,361.443375,16000,352,2.788862,3.2110555,3.7448394,2.613412830232277,3.039089426028462,3.750135458908092,3.0259786
195,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-sa_9005a593-9eb4-475d-b079-ed63162c03bb_uploaded.wav,42.005375,16000,33,2.388842,2.7463179,3.4356601,2.3238967004624342,2.722812688683267,3.5729095849099597,3.2283719
196,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-lk-RPABS_sameroom_mf_person3_0.5_secon_1m_202212191053090003-in.trim.wav,125.46,16000,116,2.4831977,3.1259754,2.8604085,2.396501861104355,2.99721652228155,3.114370633318009,3.2595222
197,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-lk-RPABS_sameroom_mm_person5_0.5_secon_1m_202212161528290011-uninet-in.trim.wav,119.0,16000,110,2.7680411,3.3906276,3.2345998,2.606250075703862,3.1767602456409367,3.373910344617941,3.6357641
198,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/lk-p284_sample_0-mixed_7ch.wav,361.171125,16000,352,2.7697957,3.1844618,3.857076,2.608664487296482,3.0317030846548105,3.8298138353197753,3.0897188
199,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/lk-p245_sample_1-mixed_7ch.wav,360.979625,16000,351,2.6728532,3.0966923,3.7898045,2.530739512051007,2.960096358189935,3.787958338887515,3.0294354
200,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-mt-and_mobile--eed536c--AENYI38BKY5MT--005--TwoSpeakers--No_Noise--Regular--5--48000--Type_15--mic.wav,23.88,16000,14,2.1230605,2.2246718,3.812341,2.1075624462614853,2.303263372349762,3.823366124042552,3.7152557
201,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-ap_mobile-Logitech_ZONE_TRUE_WIRELESS_BT-pid_900050-mobile-9e05d55f-34a3-4bca-b831-0018a2da5356-TwoSpeakers-mic.wav,10.0,16000,1,3.2809029,3.7668726,3.7538097,2.9774120143134124,3.412473482716198,3.7890590294169293,3.6739588
202,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-sa_588583d8-c847-487f-a343-9d329952459d_uploaded.wav,33.4186875,16000,24,2.5785484,3.189005,3.0410886,2.4716831713785643,3.043445658384884,3.2729736807102934,3.837313
203,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-mt-and_mobile--a4ac736--A3EQ6C5226X6XN--003--TwoSpeakersWithBackgroundNoise--Firealarm--Speechwithhigh-base--3--48000--Type_15--mic.wav,24.12,16000,15,2.9484978,3.6188111,3.2487679,2.7448202563906547,3.322396010137587,3.4388156509934125,2.868714
204,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-mt-win_UJCIp50XakmA1xnF7tqi9Q--TwoSpeakersNoise1--Kitchen_utensils_mic.wav,29.65325,16000,20,2.5355372,2.9709868,3.352734,2.435747408605464,2.8888237370806293,3.5004540245584104,2.966129
205,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-mt-and_mobile--3df94b5--A2TBSQTRSLDCGS--005--TwoSpeakers--No_Noise--Regular--5--48000--Type_15--mic.wav,39.72,16000,30,3.496395,3.794764,4.391928,3.1174538849083615,3.426621568370626,4.130767846672311,3.8379903
206,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-sa_412e2853-5e62-45e3-9471-a32ac77fc77f_uploaded.wav,29.653375,16000,20,2.9823573,3.471056,3.6210468,2.7705731831331053,3.2286373686084278,3.6956715432631797,2.973968
207,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-sa_4a6e9acc-fd7f-429c-936b-d4db4757e38e_uploaded.wav,26.3466875,16000,17,2.3451607,3.4130495,2.3816094,2.284600016924431,3.1927698618983156,2.6678474911036645,3.1477628
208,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-mt-and_mobile--1409f26--AUGK1PXH5GZ81--005--TwoSpeakers--No_Noise--Regular--6--48000--Type_15--mic.wav,23.76,16000,14,2.872855,3.065635,4.0559115,2.6900239091583784,2.9550112340268027,3.9640928584841086,3.7573211
209,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-ap_desktop-Echo_Cancelling_Speakerphone_P2418HZm-pid_900128-UHNRfFK07keQuKo5btGqmQ--SpeechNoise2--Baby-mic.wav,10.0,16000,1,2.5556803,2.8943374,3.4658744,2.4548565430987734,2.835309574950355,3.5994400095572896,3.4600997
210,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900060-vHLyopgi3EeienY33x00nQ--SpeechNoise1--Airport-mic.wav,10.0,16000,1,3.1796231,3.547466,4.0745897,2.9087112140342013,3.2793739376410618,3.974597740737459,3.242928
211,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-lk-RPABS_sameroom_mm_person3_0.5_secon_1m_202212161511400005-in.trim.wav,131.84,16000,122,2.5486546,3.1930509,2.9870756,2.445271397064675,3.042713166284096,3.2145129605851785,3.3406382
212,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-sa_cc939a7b-ac5d-46a1-9a00-607692d2e92b_uploaded.wav,33.86625,16000,24,2.7300987,3.0629737,3.5982482,2.5829844542606333,2.950444804280502,3.6881490139444923,3.3573282
213,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-mt-win_5i9kq2L0lkuNg2OYxgqmkQ--SpeechNoise1--Typing_mic.wav,32.30925,16000,23,3.483067,3.7858722,4.103435,3.109577985727056,3.4229319268261404,3.988352380699978,3.808843
214,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-lk-RPABS_csameroom_fm_person4_0.5_male_1m_202212182341180015-in.trim.wav,125.76,16000,116,2.4549613,2.8623807,2.9244802,2.3327175160168343,2.739443500483779,3.0834198794128973,3.252532
215,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-sa_fd00c853-08b2-41b1-ab85-7dcbfe78e65a_uploaded.wav,33.024,16000,24,2.497774,3.1677556,3.0418794,2.408853271524862,3.02931867244438,3.278692455787722,3.458398
216,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-mt-win_oJNvYBNqqku4XP9BY32P3A--TwoSpeakersNoise1--Kitchen_utensils_mic.wav,33.1945625,16000,24,2.9835033,3.3751826,3.564973,2.771160984787372,3.1684026862200976,3.6661020754453064,3.0002959
217,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900116-osmy1O3s0EmaR0A4gvS1Fg--TwoSpeakersNoise2--Fire_Alarm-mic.wav,10.0,16000,1,2.1367831,2.8445742,2.5924962,2.120593653723779,2.798538192614367,2.8907317309536507,3.1754065
218,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-mt-win_8IWBCCJmq0a3W6jY3SyK0Q--SpeechNoise1--Blender_mic.wav,18.047875,16000,9,2.1333048,2.4961495,3.0866818,2.1172324595006518,2.528040568141493,3.3141026984012925,3.023856
219,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-mt-and_mobile--4dd570a--AG6M0K5EW28K1--005--TwoSpeakers--No_Noise--Regular--5--48000--Type_15--mic.wav,30.36,16000,21,2.7109277,2.952501,3.8128452,2.57064000905048,2.8734730205168786,3.8249167448775228,3.7107031
220,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900081-PP0Eibawp0KhHKWYBl7qKQ--SpeechNoise2--Typing-mic.wav,10.0,16000,1,3.211822,3.613539,3.8172932,2.930703112281606,3.3203067872517593,3.827928470705954,3.307337
221,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-mt-win_PQgdyCXftUCAvyKRlx5s4A--TwoSpeakers_mic.wav,26.687875,16000,17,2.0445313,3.3581872,1.9673139,2.0431043697478666,3.1557099798420096,2.2585149933265916,3.2198102
222,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-ap_mobile-Sennheiser_CX_TWS_BT-pid_900053-mobile-f47e6000-0add-4f72-b7d2-cade802c35d8-TwoSpeakersWithBackgroundNoise-mic.wav,10.0,16000,1,2.300789,3.1710856,2.6399405,2.254292322070354,3.0322184231038967,2.9343903036874504,2.7571287
223,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/lk-p273_sample_3-mixed_7ch.wav,361.15075,16000,352,2.5157154,2.89273,3.7623417,2.408494437495825,2.8149026318214463,3.771399616402657,2.964469
224,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-sa_27a3d3d7-ed79-4ee5-84d4-6e5c5e01efcd_uploaded.wav,49.1306875,16000,40,3.5707068,3.8641102,4.135145,3.1631273872022008,3.466590060566836,3.9993006050261957,3.711598
225,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-sa_0f8de3d8-aa08-4030-ae3b-d5072af228c2_uploaded.wav,29.6106875,16000,20,3.2644413,3.713568,3.7940917,2.9656386182731747,3.380110890455597,3.810053038122425,3.299105
226,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-ap_mobile-Logitech_ZONE_TRUE_WIRELESS_BT-pid_900001-mobile-9467b484-d1eb-4910-84f3-8ac4b8095b49-TwoSpeakers-mic.wav,10.0,16000,1,2.7881942,3.6863072,2.9551325,2.6301448256332467,3.3645390284560803,3.2093821180212445,3.4049325
227,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-ap_desktop-Echo_Cancelling_Speakerphone_EPOS_EXPAND_20-pid_900077-kNnkiThALk2BlCVfGoOXSg--TwoSpeakers-mic.wav,10.0,16000,1,2.7215128,3.1484067,3.4022245,2.5806230739407487,3.016566064738236,3.554577003813949,3.7118514
228,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-sa_d0671b68-efca-40a0-a9f7-d78ca76cfc77_uploaded.wav,26.816,16000,17,3.1481462,3.7030294,3.4348278,2.8840717317711793,3.373479262848261,3.5663882935545925,3.6082911
229,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/lk-p238_sample_3-mixed_7ch.wav,360.37375,16000,351,2.6310396,3.0476902,3.8087997,2.496221451358152,2.925018167703555,3.795702552901584,3.0463524
230,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/lk-p240_sample_1-mixed_7ch.wav,362.849875,16000,353,2.7520282,3.141224,3.8542027,2.587467328342128,2.99167745994421,3.822538471261645,3.040672
231,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-ap_desktop-Echo_Cancelling_Speakerphone_Plantronics_P610-pid_900129-6CEp0YTDG0KgRUWSBHqEMA--TwoSpeakers-mic.wav,10.0,16000,1,3.4941242,3.943508,3.9232128,3.1175084752356494,3.513752158977549,3.890418004395719,3.658184
232,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/lk-p249_sample_0-mixed_7ch.wav,360.937875,16000,351,2.718442,3.155293,3.744876,2.5672239870499087,3.005678522087086,3.75591117330103,3.0956993
233,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-sa_d53bb311-72ae-4725-ba2c-f0dbb8ed6331_uploaded.wav,37.845375,16000,28,2.906809,3.3120573,3.8503938,2.7138392994780354,3.123161183675385,3.8426038245276146,3.406574
234,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-lk-RPABS_nextroom_mm_person3_0.5_secon_202212161539370015-in.trim.wav,122.08,16000,113,2.2764196,2.5500243,3.317672,2.186393943532068,2.498043664568318,3.465197481622498,2.9597504
235,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-mt-win_5i9kq2L0lkuNg2OYxgqmkQ--TwoSpeakersNoise1--TV_mic.wav,31.0505625,16000,22,2.5570786,3.2571814,2.8841102,2.454648248693951,3.089753219977495,3.1376546426097818,3.335191
236,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-lk-RPABS_sameroom_ff_person1_0.5_secon_1m_202301061051340009-in.trim.wav,122.42,16000,113,2.4702923,3.1772156,2.90356,2.3806272378869315,3.029726713899336,3.0999154858759312,3.2681282
237,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-sa_c0f47be6-030c-4414-8f21-5acf3d52488a_uploaded.wav,23.9146875,16000,14,3.0748708,3.5751078,3.4664667,2.8311456959729346,3.295560432157989,3.585716906847047,3.4906561
238,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900116-osmy1O3s0EmaR0A4gvS1Fg--SpeechNoise1--Fire_Alarm-mic.wav,10.0,16000,1,3.318673,3.629266,4.213255,3.0026770958883486,3.329941819620202,4.046412990496289,3.0412934
239,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/lk-p241_sample_0-mixed_7ch.wav,362.395,16000,353,2.7700005,3.1975455,3.8703473,2.604083224214545,3.0345777793709505,3.829929575047253,3.0527806
240,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-mt-win_PQgdyCXftUCAvyKRlx5s4A--SpeechNoise1--Dogs_mic.wav,22.6665625,16000,13,2.4840856,2.9450324,3.1446073,2.397344377366051,2.870505632993385,3.3515125907096057,3.3216522
241,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-sa_b5edbec4-d939-4047-bf9b-48b2c2cb5bb0_uploaded.wav,20.3386875,16000,11,2.6064858,3.1339624,3.1647508,2.489030899728237,3.0010287729875316,3.3602497364368005,3.23496
242,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-ap_mobile-Microsoft_Comp_Surface_HeadPhones_BT-pid_900023-mobile-b8471efa-f281-4206-aaaf-14800b73798c-TwoSpeakers-mic.wav,10.0,16000,1,2.281037,3.6397824,2.1823645,2.238383144853608,3.3363614258056926,2.4886162301822004,3.344271
243,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/lk-p244_sample_2-mixed_7ch.wav,364.103375,16000,355,2.7289119,3.1477299,3.845293,2.5699281719770872,2.9959571476111893,3.822302955043579,3.0280595
244,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900116-osmy1O3s0EmaR0A4gvS1Fg--SpeechNoise2--Fire_Alarm-mic.wav,10.0,16000,1,3.1411486,3.6048424,3.7573893,2.8822490512855534,3.3149610840007093,3.7912789786633025,3.1783342
245,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-ap_desktop-Echo_Cancelling_Speakerphone_Plantronics_P610-pid_900129-6CEp0YTDG0KgRUWSBHqEMA--TwoSpeakersNoise2--Cafe-mic.wav,10.0,16000,1,3.0960474,3.462069,3.7628736,2.8509741733325376,3.225383441782148,3.7946736251441333,2.9733684
246,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-mt-and_mobile--1409f26--AUGK1PXH5GZ81--005--TwoSpeakers--No_Noise--Regular--5--48000--Type_15--mic.wav,22.92,16000,13,2.8517349,3.1192057,3.7475288,2.676608415005101,2.9961503933142946,3.784698806088316,3.4535995
247,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-mt-win_viQW574zTkasMD34aUyxVA--TwoSpeakers_mic.wav,24.8104375,16000,15,3.3988354,3.8612175,3.7391582,3.0550987956146938,3.4667810616374934,3.7724528982517427,3.88402
248,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-mt-win_OcV12R80GEeVIC7t35UJCA--TwoSpeakers_mic.wav,34.48525,16000,25,2.957909,3.8996568,2.9331803,2.7456084783879575,3.4852397636638246,3.1466633962726123,3.590419
249,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-sa_d4790ad0-85b0-44e9-b336-6b30256bf19e_uploaded.wav,39.541375,16000,30,2.3478453,3.4008596,2.4715266,2.288859688197806,3.185588339748087,2.7582214631411444,3.1982117
250,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-ap_desktop-Echo_Cancelling_Speakerphone_Plantronics_P610-pid_900129-6CEp0YTDG0KgRUWSBHqEMA--SpeechNoise2--Cafe-mic.wav,10.0,16000,1,3.1801229,3.4459465,3.9861639,2.9090535989876374,3.215052830156011,3.9261576271098013,3.4771247
251,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-mt-and_mobile--3df94b5--A2TBSQTRSLDCGS--005--TwoSpeakers--No_Noise--Regular--6--48000--Type_15--mic.wav,36.0,16000,27,3.4852135,3.7866516,4.365123,3.110581641020969,3.4228324904527887,4.118556049691756,3.986573
252,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-mt_A58GP5CIF6DJ5_Water_Neighbor_clip_4_subset5.wav,19.040375,16000,10,3.4611213,3.7596734,3.9791565,3.0942385242749153,3.4070230011215865,3.9155889201500256,3.4652267
253,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-mt-and_mobile--f616cb4--ABJWQGIXLD08J--005--TwoSpeakers--No_Noise--Regular--6--48000--Type_15--mic.wav,23.76,16000,14,3.4596038,3.9242618,3.8418896,3.0943022401812565,3.5021602793226507,3.840868695231388,3.6769621
254,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-lk-RPABS_nextroom_ff_person1_0.5_secon_202301061056090011-in.trim.wav,117.18,16000,108,1.9747666,2.3514245,2.9175792,1.9526506101078904,2.340965480351522,3.1702735657216974,2.756275
255,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-sa_93480110-4b54-42f7-bc23-e3bccd179fb6_uploaded.wav,24.016,16000,15,3.078711,3.7388308,3.175701,2.834873534707374,3.394348614388076,3.369253278118823,3.7733517
256,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-sa_cae2e01c-9c17-4b67-b172-8d5a0f4e62f1_uploaded.wav,30.4106875,16000,21,2.3463347,2.8219697,2.9148135,2.286649764259743,2.776649405704824,3.1671750057653187,3.0519116
257,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900051-euMhj96CP0u9lsDgoa0EkQ--TwoSpeakersNoise2--Blender-mic.wav,10.0,16000,1,2.114764,2.514392,3.6821356,2.1023663578770284,2.5440230174457907,3.7438991407984545,2.511952
258,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-ap_mobile-Logitech_ZONE_TRUE_WIRELESS_BT-pid_900001-mobile-9467b484-d1eb-4910-84f3-8ac4b8095b49-TalkWithBackgroundNoise-mic.wav,10.0,16000,1,2.9517,3.3854535,3.6603003,2.7490277942111954,3.1759024981876833,3.729872457729596,3.3480694
259,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900062-SSmSbdwUh0y4MC3HNWS62w--TwoSpeakersNoise1--Fire_Alarm-mic.wav,10.0,16000,1,1.6763517,1.9838315,3.0876133,1.725793391261975,2.0967016214933323,3.3171570944856263,2.6587088
260,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900060-vHLyopgi3EeienY33x00nQ--TwoSpeakersNoise2--Airport-mic.wav,10.0,16000,1,2.547071,3.0239062,3.5891938,2.4482256806232447,2.9291003146018353,3.683324595150135,2.8673074
261,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-mt-win_767bBBIIL0OuMlgQoL09Lg---02-01-15-34-36--TwoSpeakersNoise1--Kitchen_utensils_mic.wav,29.8985625,16000,20,2.659642,3.026794,3.4416523,2.5332860492350875,2.928110258338242,3.5765638649087044,2.9499567
262,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/lk-p232_sample_2-mixed_7ch.wav,360.456125,16000,351,2.7334714,3.1634314,3.791869,2.5749444887925756,3.0080751061232145,3.780279181056246,3.010785
263,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-sa_9ea71311-2197-44e3-a42e-e1a0d526db04_uploaded.wav,29.301375,16000,20,2.4717686,3.006089,3.2724864,2.3896188093134128,2.9161409704509658,3.456302420864045,3.0642776
264,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-sa_11983b7b-cafd-489d-8ffc-6f3eaf8a60d1_uploaded.wav,46.048,16000,37,2.2160993,2.6943786,3.1078458,2.1832410773180646,2.6825766379206213,3.3189568230486954,2.8246388
265,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-mt-and_mobile--a4ac736--A3EQ6C5226X6XN--005--TwoSpeakers--No_Noise--Regular--5--48000--Type_15--mic.wav,20.64,16000,11,2.9214425,3.842483,2.9559784,2.7246282478983406,3.45606801891451,3.199077827834866,3.434101
266,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-sa_ed4c77a6-8e79-4323-a540-db414ff89102_uploaded.wav,37.968,16000,28,2.0821245,2.918165,2.4980996,2.067838054022208,2.850225300452694,2.7743920697860722,3.3677523
267,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-ap_mobile-Poly_Blackwire_5220_USB-pid_900004-mobile-996f64a0-fe0b-4d40-96a6-e18254148503-TwoSpeakersWithBackgroundNoise-mic.wav,10.0,16000,1,2.3813639,3.4858348,2.400407,2.3186439075513157,3.240531876555976,2.707911877346699,3.0372188
268,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-ap_desktop-Echo_Cancelling_Speakerphone_Plantronics_P610-pid_900129-6CEp0YTDG0KgRUWSBHqEMA--TwoSpeakersNoise1--Cafe-mic.wav,10.0,16000,1,3.4085085,3.751715,3.9746692,3.061994183167335,3.4035382790919693,3.9197095824022776,3.3813102
269,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-ap_desktop-Echo_Cancelling_Speakerphone_P2418HZm-pid_900122-00RUTexyKEaW0VCzjL9QYg--TwoSpeakersNoise1--Airport-mic.wav,10.0,16000,1,2.265041,2.4676483,3.387564,2.2254605664138554,2.5065120120609254,3.544092458995904,3.162633
270,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900051-euMhj96CP0u9lsDgoa0EkQ--TwoSpeakersNoise1--Blender-mic.wav,10.0,16000,1,1.7386433,2.0823967,3.5001464,1.7808838811967764,2.1833785990922077,3.623154385665642,2.5331578
271,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-ap_desktop-Microphone_HD_Pro_Webcam_C920-pid_900133-vWbrXh6uWEOGNTKLSJvIwQ--TwoSpeakers-mic.wav,10.0,16000,1,2.7075934,3.9181747,2.4812367,2.5702097830596027,3.4995485574478273,2.786025183717902,3.3340478
272,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-ap_mobile-Logitech_ZONE_TRUE_WIRELESS_BT-pid_900053-mobile-6b0ad56a-14c9-4dc7-8d37-994d5d168be7-TwoSpeakersWithBackgroundNoise-mic.wav,10.0,16000,1,2.0956783,2.5254948,2.9576347,2.0865143122609724,2.552878993548075,3.2114605171557966,3.0647888
273,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-ap_desktop-Echo_Cancelling_Speakerphone_P2418HZm-pid_900128-UHNRfFK07keQuKo5btGqmQ--TwoSpeakersNoise1--Baby-mic.wav,10.0,16000,1,1.8212059,2.0503826,3.536089,1.8530927059893096,2.155404697110728,3.6476924364117576,2.49856
274,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-sa_104153d8-4867-4da3-89b7-23d0e1c55f53_uploaded.wav,24.576,16000,15,2.5273373,2.8883984,3.3950207,2.4321679598752532,2.830456607096642,3.5445484405142476,3.1729903
275,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-mt_A58GP5CIF6DJ5_Fan_Neighbor_clip_3_subset5.wav,23.061375,16000,14,3.5192037,3.860085,4.0002356,3.13048164845931,3.4651933595105078,3.9227957379908083,3.7624745
276,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-mt_A2HWF3DPE0MDCN_RunningWater_NoNeighbor_clip_4_subset2.wav,29.282,16000,20,3.1512568,3.5804977,3.6360729,2.888844673685236,3.29975421351732,3.711938427084726,3.2814598
277,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-sa_59a387c5-a729-4ca8-8933-b160674a5762_uploaded.wav,33.024,16000,24,3.4864306,3.909568,3.9356015,3.1124778047202497,3.4941574559502335,3.8966452378797674,3.6355894
278,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-ap_desktop-Desktop_Mic_MSFT_LifeCam_HD-3000-pid_900083-KVbGTrqdIU0FIbN1ZuX68g--TwoSpeakersNoise2--Blender-mic.wav,10.0,16000,1,2.355127,2.5464604,3.772934,2.297786190326135,2.569545229280173,3.8008800699639975,2.7058659
279,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-ap_desktop-Echo_Cancelling_Speakerphone_EPOS_EXPAND_20-pid_900077-kNnkiThALk2BlCVfGoOXSg--TwoSpeakersNoise1--Typing-mic.wav,10.0,16000,1,2.67634,3.202067,3.3538158,2.5467331351299354,3.0534613167871782,3.5197423177261973,3.3684525
280,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-ap_desktop-Echo_Cancelling_Speakerphone_Plantronics_P610-pid_900123-7DqrcOKEG06HzoBRBVuf4A--TwoSpeakers-mic.wav,10.0,16000,1,3.5666869,3.9756224,4.124289,3.1637824473401803,3.5316029473205983,4.000919385841482,3.8388612
281,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-ap_desktop-Echo_Cancelling_Speakerphone_Plantronics_P610-pid_900120-DJk7Z90tpUS6H1RCtdT5hw--TwoSpeakersNoise2--Kids-mic.wav,10.0,16000,1,3.2068212,3.4589748,4.0823555,2.927296741555103,3.223404207435694,3.9787535094178432,3.418819
282,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900081-PP0Eibawp0KhHKWYBl7qKQ--TwoSpeakers-mic.wav,10.0,16000,1,2.0849495,2.6306868,3.034636,2.0775815737983487,2.635755586318793,3.2746138972977783,2.8981712
283,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900067-ZTexrSugp0CuPqLXYA3wVw--SpeechNoise2--Traffic-mic.wav,10.0,16000,1,2.3758087,2.8112783,3.2495742,2.314235444206962,2.7737027411273925,3.4426354060882627,2.8447049
284,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-mt-win_767bBBIIL0OuMlgQoL09Lg---02-01-15-34-36--SpeechNoise1--Kitchen_utensils_mic.wav,29.42925,16000,20,2.7815754,3.1050563,3.6556268,2.62263075275104,2.9799022336794043,3.724348135062509,3.1056445
285,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-mt_A3OK13TYU0OUUQ_NoNoise_Neighbor_clip_3_subset2.wav,41.912625,16000,32,2.5738444,2.7919135,3.7403052,2.4659985720622406,2.7547154830210805,3.7784478727064235,2.949327
286,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/lk-p243_sample_2-mixed_7ch.wav,361.026875,16000,352,2.5893457,2.9882731,3.8297212,2.4683373761862013,2.885846542496169,3.8087850061328195,3.0012212
287,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-ap_mobile-Logitech_ZONE_TRUE_WIRELESS_BT-pid_900042-mobile-d983f334-1842-42b5-83a5-36805a116dc1-TalkWithBackgroundNoise-mic.wav,10.0,16000,1,3.9288313,4.1618648,4.4813905,3.384073735581301,3.6317104615121165,4.1709192967144695,3.7389636
288,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-mt-and_mobile--b8b33b8--A3S10B7I20LGTN--005--TwoSpeakers--No_Noise--Regular--5--48000--Type_15--mic.wav,30.96,16000,21,3.48531,3.7187626,4.1577053,3.1068824973028657,3.37719734103398,4.015289852834735,3.5228963
289,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-sa_9d9f05be-e43c-4708-987a-159ddad6cd08_uploaded.wav,38.384,16000,29,3.7836936,3.9889615,4.41065,3.2948486009622773,3.5348104421837725,4.138514971462372,3.6403694
290,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900051-euMhj96CP0u9lsDgoa0EkQ--TwoSpeakers-mic.wav,10.0,16000,1,2.4533813,2.9657135,3.345033,2.3754175632213084,2.8873252371052414,3.513356075988362,3.1413283
291,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-ap_desktop-Desktop_Mic_MSFT_LifeCam_HD-3000-pid_900083-KVbGTrqdIU0FIbN1ZuX68g--Talk-mic.wav,10.0,16000,1,3.8997488,4.1235647,4.45533,3.367038325829573,3.611599533823151,4.159648950706763,3.6924393
292,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-ap_desktop-Echo_Cancelling_Speakerphone_P2418HZm-pid_900122-00RUTexyKEaW0VCzjL9QYg--SpeechNoise1--Airport-mic.wav,10.0,16000,1,2.6165762,2.8909721,3.6554425,2.501472075564377,2.832835991105053,3.7267348210507434,3.283308
293,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-sa_c5281eb3-4063-4f29-8330-7c87829d3172_uploaded.wav,27.776,16000,18,2.484872,3.3952813,2.5851276,2.393086141162968,3.1813215921468045,2.8471406085659132,3.414766
294,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-sa_e7db5912-0968-4e16-9ede-92f875bff73f_uploaded.wav,26.06,16000,17,3.4942691,3.8599913,4.2123823,3.115765927971981,3.4651240972649746,4.042751807452778,4.002037
295,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-lk-RPABS_csameroom_ff_person4_0.5_female_1m_202212182343560017-in.trim.wav,127.0,16000,118,2.549034,3.1757822,2.8873868,2.43190801566906,3.00710234306671,3.1137157462792016,3.2059486
296,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900062-SSmSbdwUh0y4MC3HNWS62w--SpeechNoise2--Fire_Alarm-mic.wav,10.0,16000,1,3.3921227,3.705377,4.2427406,3.0512563313416625,3.3759836299892494,4.061030930745827,3.2310495
297,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900062-SSmSbdwUh0y4MC3HNWS62w--TwoSpeakers-mic.wav,10.0,16000,1,3.1489863,3.628626,3.7626288,2.8876559883332553,3.3295505918454347,3.7945222354881336,3.0953836
298,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-ap_mobile-Jabra_Evolve_65_USB_USB-pid_900053-mobile-0070467b-afc2-44be-9802-86fb8fc3d79b-TwoSpeakers-mic.wav,10.0,16000,1,2.9291105,4.094829,2.6863194,2.732818683679027,3.5963490092115484,2.976495458101973,3.5342247
299,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-sa_af9e53da-55b3-408e-a0f3-3b4b4b78b544_uploaded.wav,23.1786875,16000,14,2.3448963,2.9104767,3.001343,2.288697534777726,2.8439170643933247,3.240014638679091,2.878895
300,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-mt-and_mobile--f616cb4--ABJWQGIXLD08J--005--TwoSpeakers--No_Noise--Regular--5--48000--Type_15--mic.wav,25.2,16000,16,3.6098914,3.9595013,4.0475965,3.190637315500397,3.521967610097635,3.9596704423040445,3.6791973
301,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-ap_mobile-Jabra_Evolve_65_USB_USB-pid_900053-mobile-0070467b-afc2-44be-9802-86fb8fc3d79b-TwoSpeakersWithBackgroundNoise-mic.wav,10.0,16000,1,1.7073802,2.9363136,1.846781,1.7533005309870209,2.866003570875849,2.1266418056051966,2.9319324
302,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-sa_ba795b9c-84c3-428d-b19b-e7e61541035a_uploaded.wav,26.496,16000,17,3.0779128,3.5482166,3.4684198,2.836211153225686,3.279151472508764,3.589999776749956,3.410337
303,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/lk-p288_sample_0-mixed_7ch.wav,361.909875,16000,352,2.5667415,3.0071375,3.8382082,2.452830370394676,2.902606208451989,3.8149008727419638,2.974983
304,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-ap_mobile-Plantronics_Blackwire_C3210_USB-pid_900053-mobile-23710419-1b4d-4651-9623-962593d3b6e4-TwoSpeakers-mic.wav,10.0,16000,1,2.7002048,4.0127993,2.4578345,2.5646716068867392,3.552051312141054,2.7635863646421783,3.3243442
305,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-mt_A2HWF3DPE0MDCN_NoNoise_Neighbor_clip_1_subset2.wav,39.7358125,16000,30,2.7819223,3.4778066,3.0493746,2.619652244919118,3.2339671500303946,3.245082656185405,3.140859
306,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-ap_desktop-Echo_Cancelling_Speakerphone_EPOS_EXPAND_20-pid_900117-CWjRg4XHh00f0e1ohLmSnA--Talk-mic.wav,10.0,16000,1,3.339493,3.6110308,4.102394,3.0165215386996005,3.3187663426859193,3.9894035935316436,3.7310476
307,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-mt-and_mobile--eed536c--AENYI38BKY5MT--005--TwoSpeakers--No_Noise--Regular--6--48000--Type_15--mic.wav,22.56,16000,13,2.59175,2.729079,3.946422,2.482112890031022,2.7110679618978066,3.9028499448608946,3.399996
308,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-sa_31e0253c-91f6-47b1-a682-b7891758b644_uploaded.wav,20.709375,16000,11,3.054683,3.534132,3.562199,2.8208031870816197,3.269198328173537,3.66109393873193,3.1324918
309,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-ap_mobile-Logitech_ZONE_TRUE_WIRELESS_BT-pid_900042-mobile-d983f334-1842-42b5-83a5-36805a116dc1-TwoSpeakers-mic.wav,10.0,16000,1,2.3390808,3.8455858,2.0179677,2.284983801125277,3.4582530855024,2.314996462351113,3.244906
310,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-ap_desktop-Echo_Cancelling_Speakerphone_EPOS_EXPAND_20-pid_900077-kNnkiThALk2BlCVfGoOXSg--SpeechNoise2--Typing-mic.wav,10.0,16000,1,3.1417177,3.5358863,3.6365614,2.8826419319830716,3.2721246569084483,3.714480523485207,3.344802
311,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-sa_679813de-c972-4be1-a1ff-b61089a040a4_uploaded.wav,39.509375,16000,30,1.5714198,1.8131078,2.619077,1.6289216726555038,1.9378761535498443,2.8753434438022443,2.5405927
312,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900116-osmy1O3s0EmaR0A4gvS1Fg--Talk-mic.wav,10.0,16000,1,2.9843707,3.3056056,4.1344433,2.772348601575468,3.1232849698801837,4.006217233426447,3.125489
313,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-sa_6e892a68-c59e-492d-adf5-d509559cd27c_uploaded.wav,29.9306875,16000,20,2.3486133,3.4319654,2.2772505,2.291900247317597,3.205505685319584,2.5850116388710527,3.3938866
314,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-ap_mobile-Poly_Blackwire_5220_USB-pid_900004-mobile-996f64a0-fe0b-4d40-96a6-e18254148503-TwoSpeakers-mic.wav,10.0,16000,1,2.30484,3.1461432,2.8282382,2.25754863268714,3.014999082760558,3.1018182913107877,3.2987866
315,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-mt-and_mobile--a201734--A2BOJK59PWBNXP--005--TwoSpeakers--No_Noise--Regular--6--48000--Type_15--mic.wav,18.96,16000,9,2.0686142,2.2864347,3.562794,2.062585380764369,2.3548281839989484,3.6631839607135457,3.0089223
316,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/lk-p247_sample_2-mixed_7ch.wav,361.951625,16000,352,2.784771,3.2233455,3.7248144,2.610660033686465,3.0479653652248238,3.7437491268628817,3.0634992
317,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-ap_desktop-Echo_Cancelling_Speakerphone_Plantronics_P610-pid_900120-DJk7Z90tpUS6H1RCtdT5hw--TwoSpeakers-mic.wav,10.0,16000,1,3.8814197,4.146302,4.3846827,3.356243032140525,3.623568460217121,4.128196758036572,3.617034
318,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-ap_desktop-Desktop_Mic_MSFT_LifeCam_HD-3000-pid_900083-KVbGTrqdIU0FIbN1ZuX68g--TwoSpeakers-mic.wav,10.0,16000,1,2.5893705,3.123664,3.2186344,2.480708256757422,2.9993906647466404,3.419198699689436,3.4959822
319,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-mt-win_O8DswbYqH0CO0WOcXONjGA--SpeechNoise1--AC_mic.wav,18.175875,16000,9,3.5945187,3.8436186,4.362167,3.179886620235987,3.455497663653292,4.11693342607327,3.7323115
320,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-sa_cb9b53a7-ecbc-449d-a3d0-c9d48fc78eba_uploaded.wav,24.576,16000,15,1.8988816,2.0560787,3.2093034,1.9181131770058297,2.156203194685775,3.410250335575087,2.7283368
321,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-mt_A3OK13TYU0OUUQ_FanNoise_NoNeighbor_clip_4_subset2.wav,30.199375,16000,21,2.8017025,2.981147,4.049731,2.6392450096583353,2.8974405478244525,3.9596137695357023,2.760423
322,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-mt-and_mobile--73f3075--A2182AUQII1AXG--005--TwoSpeakers--No_Noise--Regular--6--48000--Type_15--mic.wav,17.16,16000,8,2.6308599,2.8423913,3.889219,2.510805553928207,2.794974935098922,3.8694369951503793,3.4177372
323,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-mt-and_mobile--5afd575--AYGM2YBXK5FQW--005--TwoSpeakers--No_Noise--Regular--5--48000--Type_15--mic.wav,23.28,16000,14,2.2028081,2.3372083,3.7976391,2.1746186749747345,2.399532980503345,3.815422061256605,3.4319174
324,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-lk-RPABS_nextroom_ff_person2_0.5_secon_202301061059450013-in.trim.wav,130.94,16000,121,2.017961,2.3390503,3.1309886,1.9858645185535138,2.33426008527477,3.3390403071060555,2.8927107
325,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-sa_98faa9a2-c760-419e-94d7-6d1cc2a6a6ba_uploaded.wav,21.8346875,16000,12,2.5413802,3.1723633,2.9826252,2.4430838800689547,3.0312376493560147,3.228934143492175,2.8835652
326,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-sa_fc15c33e-e574-451c-88af-1d885c73f238_uploaded.wav,40.5546875,16000,31,2.56027,3.613531,2.4702003,2.4568052158192644,3.3159044324267017,2.768995212703554,3.161398
327,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900081-PP0Eibawp0KhHKWYBl7qKQ--TwoSpeakersNoise1--Typing-mic.wav,10.0,16000,1,1.9766085,2.508627,3.102166,1.9865049282797678,2.539416567397398,3.3287140922027207,2.6747968
328,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-ap_desktop-Echo_Cancelling_Speakerphone_Plantronics_P610-pid_900123-7DqrcOKEG06HzoBRBVuf4A--TwoSpeakersNoise2--Announcements-mic.wav,10.0,16000,1,2.9600313,3.3003182,3.9160743,2.7549885070527487,3.119762911930137,3.886299345157311,3.0945835
329,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900081-PP0Eibawp0KhHKWYBl7qKQ--TwoSpeakersNoise2--Squeaking_chair-mic.wav,10.0,16000,1,2.3736384,3.0500853,2.876095,2.3125119817431594,2.947708128364607,3.142882876222168,2.7198048
330,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-sa_ea639af0-aa2b-41be-9216-1b1d308f354a_uploaded.wav,24.416,16000,15,2.6645849,3.1608388,3.1757183,2.535544259446628,3.0220926087268283,3.3832105566302824,3.2576816
331,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/lk-p246_sample_1-mixed_7ch.wav,363.47575,16000,354,2.6138113,3.060943,3.7150629,2.4840001069367936,2.9334273830467725,3.7306998138495597,3.0132148
332,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-mt-win_8IWBCCJmq0a3W6jY3SyK0Q--TwoSpeakersNoise1--Announcements_mic.wav,26.16525,16000,17,1.6917496,2.5262353,1.9143032,1.738728812622141,2.5503489260263854,2.2014071065902305,2.801297
333,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900067-ZTexrSugp0CuPqLXYA3wVw--Talk-mic.wav,10.0,16000,1,2.8933096,3.2194428,4.2328987,2.706988193303626,3.065304892019702,4.056177120713924,3.5409203
334,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-mt-win_PQgdyCXftUCAvyKRlx5s4A--TwoSpeakersNoise1--Kids_mic.wav,28.799875,16000,19,2.404679,3.2223048,2.5346935,2.3364804513249178,3.0659950542827974,2.833529053426716,3.0838645
335,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-lk-RPABS_csameroom_mm_person5_0.5_male_1m_202212161553010019-in.trim.wav,119.4,16000,110,1.9947227,2.473068,2.7901452,1.9928579713251335,2.4757784052858236,3.055303094399924,3.211757
336,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-mt-win_5i9kq2L0lkuNg2OYxgqmkQ--TwoSpeakers_mic.wav,33.599875,16000,24,2.827839,3.7225413,2.7849267,2.6583842749933018,3.385507729957929,3.0579818207111686,3.3222282
337,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-sa_7fe982e4-75bf-4244-8bb7-7b57c60200ad_uploaded.wav,38.0906875,16000,29,3.7490883,4.0575294,4.2432294,3.2754136266839056,3.5752028288624125,4.0571109343617,3.9692087
338,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-mt-win_ypDUTCRp0UWFxi6aiNrYVQ--SpeechNoise1--Radiators_mic.wav,20.7465625,16000,11,1.7268647,1.9412833,2.9819121,1.768815493944026,2.0559090270521794,3.227026283896509,3.334255
339,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900067-ZTexrSugp0CuPqLXYA3wVw--TwoSpeakers-mic.wav,10.0,16000,1,2.5445242,3.5616798,2.4720824,2.446262227492544,3.2882414272197122,2.777264891826052,3.4544036
340,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-ap_desktop-Echo_Cancelling_Speakerphone_EPOS_EXPAND_20-pid_900117-CWjRg4XHh00f0e1ohLmSnA--TwoSpeakers-mic.wav,10.0,16000,1,2.850973,3.1603568,3.7762444,2.6762182899398153,3.024824423496894,3.8029165323055807,3.7214355
341,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-mt-win_0BZq3LcM1kOXnMcRcz3jSQ--TwoSpeakers_mic.wav,30.335875,16000,21,3.564535,3.7912505,4.2499146,3.1622418432673762,3.4262922894097017,4.064123970933687,3.6162488
342,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-ap_desktop-Echo_Cancelling_Speakerphone_P2418HZm-pid_900128-UHNRfFK07keQuKo5btGqmQ--TwoSpeakersNoise2--Baby-mic.wav,10.0,16000,1,2.0518138,2.4065492,3.1658394,2.049894762348994,2.456927710448691,3.3786248101134113,2.725991
343,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-lk-RPABS_csameroom_fm_person1_0.5_male_1m_202212191127510019-in.trim.wav,122.42,16000,113,1.9362779,2.3371289,2.770396,1.9237116048788991,2.32581196325865,3.0318403640908884,3.0999334
344,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-sa_4cec2587-98a1-4a13-8fef-4b1189196fb1_uploaded.wav,23.573375,16000,14,3.1075408,3.5223358,3.7165432,2.8562056555579987,3.2630447045487294,3.751768271086566,3.6677055
345,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-sa_a2067154-5205-46e1-b1ed-7fa136796eb7_uploaded.wav,37.056,16000,28,3.1886911,3.598585,3.7216113,2.9127953411879877,3.308841490304356,3.7662515953463167,3.666105
346,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-ap_mobile-Logitech_ZONE_TRUE_WIRELESS_BT-pid_900052-mobile-bdc7698c-6ce2-4e33-aefd-bd310710efaa-TwoSpeakers-mic.wav,10.0,16000,1,3.0711942,3.9643404,2.958183,2.833622352774217,3.5253516231334636,3.2119157821775217,3.6167803
347,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-sa_dbe61655-cde1-4150-9423-5471c5710636_uploaded.wav,28.565375,16000,19,2.1822584,3.09892,2.502014,2.156632588813099,2.9811168360354747,2.79243389216073,3.1674123
348,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-ap_desktop-Echo_Cancelling_Speakerphone_P2418HZm-pid_900122-00RUTexyKEaW0VCzjL9QYg--TwoSpeakersNoise2--Airport-mic.wav,10.0,16000,1,2.404264,2.6953192,3.437951,2.336772902550006,2.68575522350122,3.579889865454514,3.1976166
349,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-ap_mobile-Sennheiser_CX_TWS_BT-pid_900053-mobile-f47e6000-0add-4f72-b7d2-cade802c35d8-TwoSpeakers-mic.wav,10.0,16000,1,2.3371964,3.613616,2.2828782,2.2834780144602287,3.320354067453938,2.5912629928142166,2.8824754
350,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/lk-p236_sample_2-mixed_7ch.wav,363.09975,16000,354,2.764265,3.1672065,3.8429759,2.5994189998881634,3.012228492604278,3.8203552742571425,3.0206635
351,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-ap_mobile-Moto_G_Stylus_UNK-pid_900017-mobile-f90f1976-6c62-410c-bed6-b2ee6530dd74-TalkWithBackgroundNoise-mic.wav,10.0,16000,1,2.8936174,3.3057466,3.5338652,2.7072110100395514,3.1233787657877543,3.6461841643627544,3.2617865
352,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-mt-win_mL0M7JFd1EabCGrg8j3xVg---02-01-14-01-00--TwoSpeakers_mic.wav,29.6105625,16000,20,3.0587502,3.7274106,3.240682,2.8223465418967324,3.3887303644024707,3.4068694357708877,3.482732
353,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-sa_ab590a93-6da7-40a1-a3ec-f3b9efd198c8_uploaded.wav,34.496,16000,25,1.9892988,2.5650244,2.7718563,1.9968274935055363,2.5816465763952143,3.0428248903239323,3.160297
354,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-sa_addeeb8f-e842-4a7f-a1ec-cb107cb4ec3d_uploaded.wav,32.373375,16000,23,2.798169,3.1087582,3.6544325,2.633644545141163,2.983198346549753,3.7246020159562336,3.3813956
355,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-mt-and_mobile--a74a759--A3785TR8D5I81Q--005--TwoSpeakers--No_Noise--Regular--5--48000--Type_15--mic.wav,21.0,16000,12,2.422583,3.665859,2.2272596,2.3484488686349883,3.351908586131354,2.5241026909376787,3.0797176
356,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900062-SSmSbdwUh0y4MC3HNWS62w--Talk-mic.wav,10.0,16000,1,3.2491343,3.5520306,4.1751466,2.956011953215752,3.282225281771929,4.027181089846152,3.8470116
357,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-sa_79f648b6-0c25-41a1-a2fc-7debf874ba54_uploaded.wav,21.582125,16000,12,3.418945,3.756723,3.9076903,3.064684271116274,3.4027874702253165,3.8760175192221076,4.0522704
358,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-mt-and_mobile--bfa1bfa--A1P9IF475VLU2C--005--TwoSpeakers--No_Noise--Regular--6--48000--Type_15--mic.wav,31.68,16000,22,3.0422251,3.4042718,3.6784024,2.813207971219398,3.1879700437904757,3.7402068649080555,3.5030472
359,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-sa_75cab439-6051-43c2-b7df-430b35313d10_uploaded.wav,40.7466875,16000,31,2.831377,3.5792,2.9487379,2.6582747889980145,3.2979857945962485,3.1856117237427655,3.1938024
360,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-lk-RPABS_sameroom_mm_person3_0.5_secon_2m_202212161520030007-in.trim.wav,127.84,16000,118,2.3388503,2.8293436,3.0128129,2.2783903658035736,2.7736621361977156,3.2490094459138916,3.2717688
361,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/spns-lk-RPABS_csameroom_ff_person1_0.5_female_1m_202212191124050017-in.trim.wav,125.96,16000,116,1.9450575,2.4079342,2.5908926,1.9410762498552452,2.401525361115009,2.87115785258982,3.1337492
362,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/lk-p229_sample_1-mixed_7ch.wav,360.9765,16000,351,2.7221751,3.1602225,3.7377388,2.567567903691859,3.0084304479059254,3.749055296170653,3.032689
363,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/fb2-wf-c1-i1-4/lk-p280_sample_1-mixed_7ch.wav,361.887125,16000,352,2.7369573,3.1430516,3.8457584,2.5826862424142236,3.000272300925091,3.8235764795898146,2.9872575


==> assets/noisy_dnsmos5.csv <==
,filename,len_in_sec,sr,num_hops,OVRL_raw,SIG_raw,BAK_raw,OVRL,SIG,BAK,P808_MOS
0,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-ap_mobile-Microsoft_Comp_Surface_HeadPhones_BT-pid_900042-mobile-ec91886c-d4c8-47fd-9018-79dca706301b-TwoSpeakers-mic.wav,10.0,16000,1,2.2231805,3.7710223,1.9020321,2.1914790303917067,3.414912917246477,2.18827736609897,3.2814684
1,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-ap_mobile-Microsoft_Comp_Surface_HeadPhones_BT-pid_900042-mobile-6a75eadd-cfe3-4d28-9dd9-fe8c5d01a969-TwoSpeakersWithBackgroundNoise-mic.wav,10.0,16000,1,1.2942079,1.9246484,1.2223766,1.3763350927685671,2.043872779095578,1.3742078697228035,2.825335
2,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-ap_mobile-Logitech_ZONE_TRUE_WIRELESS_BT-pid_900052-mobile-bdc7698c-6ce2-4e33-aefd-bd310710efaa-TwoSpeakersWithBackgroundNoise-mic.wav,10.0,16000,1,2.2237551,4.036468,1.6586835,2.191947074566262,3.5649489003470998,1.910782166494583,3.0345843
3,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-ap_desktop-Echo_Cancelling_Speakerphone_Plantronics_P610-pid_900123-7DqrcOKEG06HzoBRBVuf4A--SpeechNoise1--Announcements-mic.wav,10.0,16000,1,3.0276546,4.0966916,3.0150957,2.803022805332755,3.597341688536986,3.2587355638173827,2.9607382
4,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-sa_a9766e3f-226a-42a3-b01a-275f4c41fa28_uploaded.wav,20.1386875,16000,11,1.8794763,3.306701,1.6356089,1.9012448875375232,3.1156632992012265,1.88141089779988,3.0633645
5,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-ap_desktop-Echo_Cancelling_Speakerphone_P2418HZm-pid_900128-UHNRfFK07keQuKo5btGqmQ--SpeechNoise1--Baby-mic.wav,10.0,16000,1,2.307464,3.161283,2.4606519,2.259656546529412,3.025463534577299,2.766295410083732,3.0715542
6,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900051-euMhj96CP0u9lsDgoa0EkQ--SpeechNoise1--Blender-mic.wav,10.0,16000,1,1.0426453,1.1319876,1.0674549,1.1355025037599011,1.2796167021636617,1.1716237071632596,2.272039
7,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-sa_dae85130-9ca2-4767-a2c1-9f258875888a_uploaded.wav,24.288,16000,15,2.1602504,3.5489688,1.9763323,2.139550800769459,3.2790352529148854,2.2682490825526167,2.5313122
8,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900062-SSmSbdwUh0y4MC3HNWS62w--TwoSpeakersNoise2--Fire_Alarm-mic.wav,10.0,16000,1,1.5537355,2.4219198,1.4828594,1.6158179852424086,2.469460589554606,1.7005823190908174,2.7068608
9,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-mt-win_viQW574zTkasMD34aUyxVA--SpeechNoise1--Vacuum_cleaner_mic.wav,24.2344375,16000,15,2.73472,4.1185756,2.3366659,2.5902942861503675,3.6087850261586536,2.6446268545868925,2.8338683
10,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900067-ZTexrSugp0CuPqLXYA3wVw--TwoSpeakersNoise2--Traffic-mic.wav,10.0,16000,1,1.1024326,1.4747372,1.1893317,1.193515448476577,1.6230331538063256,1.3315267610623047,2.7823477
11,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-ap_mobile-Google_Pixel_4a_(5G)_UNK-pid_900001-mobile-670a9ed8-286e-4dbe-8d5d-f5a1868ef1ef-TalkWithBackgroundNoise-mic.wav,10.0,16000,1,3.5402875,3.870323,4.1546,3.1470297561856815,3.4724253084063106,4.0166533687731025,3.8140292
12,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900067-ZTexrSugp0CuPqLXYA3wVw--SpeechNoise1--Traffic-mic.wav,10.0,16000,1,1.350962,1.8453242,1.3248359,1.429484467219516,1.9721426836414426,1.5047171109122988,2.555828
13,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-mt_A2HWF3DPE0MDCN_FanNoise_NoNeighbor_clip_2_subset2.wav,21.986375,16000,12,2.403841,3.5094025,2.258517,2.3352257250610293,3.254704435703703,2.562229833398379,3.1863246
14,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-ap_desktop-Echo_Cancelling_Speakerphone_Plantronics_P610-pid_900123-7DqrcOKEG06HzoBRBVuf4A--Talk-mic.wav,10.0,16000,1,3.7395499,4.166933,4.165101,3.2711483565521853,3.634353313597089,4.022047783887198,3.7888663
15,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-mt_A58GP5CIF6DJ5_NoNoise_Neighbor_clip_2_subset5.wav,27.4186875,16000,18,3.058995,4.0061536,2.8271263,2.8245181677088884,3.5480871324063963,3.098911130404802,3.3163548
16,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-mt-and_mobile--b8b33b8--A3S10B7I20LGTN--003--TwoSpeakersWithBackgroundNoise--No_Noise--Regular--4--48000--Type_15--mic.wav,32.88,16000,23,1.842362,3.7009559,1.3912449,1.871109839583537,3.372723921220811,1.5872703305418476,2.7089221
17,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-sa_2c7280ec-904a-467d-b57f-4f24e29904cf_uploaded.wav,25.166,16000,16,2.3657646,3.4913204,2.1993237,2.302743357574862,3.2345703753370563,2.501012707812225,3.180521
18,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-ap_desktop-Echo_Cancelling_Speakerphone_EPOS_EXPAND_20-pid_900083-wt2HH7hyvkCg5F3BCfjOBQ--TwoSpeakers-mic.wav,10.0,16000,1,2.094827,2.796313,2.7979345,2.0858060188538627,2.762479450326951,3.07550365678156,2.9790893
19,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-mt-win_UJCIp50XakmA1xnF7tqi9Q--SpeechNoise1--Kitchen_utensils_mic.wav,27.007875,16000,18,2.2231915,3.8098323,1.8719647,2.190733880717102,3.4370901892973817,2.150868156211985,2.685068
20,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-ap_mobile-Logitech_ZONE_TRUE_WIRELESS_BT-pid_900042-mobile-a7bf5478-2868-45ad-b9cd-61ff7810f82c-TalkWithBackgroundNoise-mic.wav,10.0,16000,1,1.0056382,1.05918,1.0397917,1.0993513097750773,1.204126841795205,1.134784683954371,2.7801647
21,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900060-vHLyopgi3EeienY33x00nQ--Talk-mic.wav,10.0,16000,1,2.6811125,3.7478964,2.6801145,2.550326600424908,3.401281247117149,2.9708951971338786,2.7987046
22,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-mt-and_mobile--fb30c8d--A1DES5ILM2W3L5--005--TwoSpeakers--No_Noise--Regular--5--48000--Type_15--mic.wav,22.2,16000,13,1.6978923,3.0829065,1.6072787,1.7436620417747049,2.9634383489018092,1.8489553043458016,2.304832
23,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-sa_91e316bd-3e36-46a2-b01e-54d5e9ca6709_uploaded.wav,23.3386875,16000,14,2.5458071,4.0363336,2.1484327,2.4465650675115613,3.564602085922979,2.451823335281142,3.1329734
24,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-ap_mobile-Google_Pixel_4a_(5G)_UNK-pid_900001-mobile-670a9ed8-286e-4dbe-8d5d-f5a1868ef1ef-TwoSpeakers-mic.wav,10.0,16000,1,2.2992067,3.3172402,2.3937736,2.253019743542024,3.131018489401709,2.7014248867332347,3.4492311
25,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-mt-and_mobile--fb30c8d--A1DES5ILM2W3L5--005--TwoSpeakers--No_Noise--Regular--6--48000--Type_15--mic.wav,21.48,16000,12,1.3891844,2.3462493,1.3664833,1.4637455667433896,2.389429705520729,1.5557320493469702,2.2684531
26,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-mt-and_mobile--bfa1bfa--A1P9IF475VLU2C--005--TwoSpeakers--No_Noise--Regular--5--48000--Type_15--mic.wav,38.04,16000,29,1.8393403,2.9980154,1.5782474,1.8476897875976184,2.7753337581174065,1.7988616265934751,2.4672537
27,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-ap_desktop-Echo_Cancelling_Speakerphone_Plantronics_P610-pid_900120-DJk7Z90tpUS6H1RCtdT5hw--SpeechNoise1--Kids-mic.wav,10.0,16000,1,3.0152912,4.0846896,2.8116903,2.794287027237631,3.5909347110928542,3.087478658590893,3.5737536
28,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-ap_desktop-Echo_Cancelling_Speakerphone_EPOS_EXPAND_20-pid_900077-kNnkiThALk2BlCVfGoOXSg--SpeechNoise1--Typing-mic.wav,10.0,16000,1,2.6472497,3.7707317,2.4039137,2.5247624463042992,3.414742159907946,2.7113363963890365,3.3711681
29,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-mt_A58GP5CIF6DJ5_NoNoise_Neighbor_clip_1_subset5.wav,24.040875,16000,15,2.954722,3.7379453,2.9323256,2.750347371766591,3.3931834417059434,3.1819867792390073,3.2856848
30,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-ap_desktop-Echo_Cancelling_Speakerphone_Plantronics_P610-pid_900123-7DqrcOKEG06HzoBRBVuf4A--TwoSpeakersNoise1--Announcements-mic.wav,10.0,16000,1,2.575689,3.6285014,2.640951,2.470228539813248,3.3294743498132084,2.9353136499526533,3.028173
31,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-ap_mobile-Logitech_ZONE_TRUE_WIRELESS_BT-pid_900042-mobile-a7bf5478-2868-45ad-b9cd-61ff7810f82c-TwoSpeakers-mic.wav,10.0,16000,1,2.5472074,3.7708738,2.4338088,2.4483307949010027,3.414825649271586,2.7403997120252352,3.2376027
32,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900116-osmy1O3s0EmaR0A4gvS1Fg--TwoSpeakers-mic.wav,10.0,16000,1,2.2966988,3.4144032,2.2578323,2.2510021361488586,3.1947150990145614,2.5659344814038656,2.8584175
33,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-sa_28226df7-c840-4b95-b8aa-2bc847f1a40f_uploaded.wav,23.12675,16000,14,1.7717276,3.2641523,1.6125101,1.809759207904291,3.09421740303779,1.856108971773107,2.645756
34,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-sa_e38ac967-22bb-4bf2-ab56-e1b0990f0257_uploaded.wav,22.2826875,16000,13,2.7001243,4.1142983,2.3666604,2.5620067081152516,3.6061678491431723,2.66734847499617,3.3896587
35,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-lk-RPABS_nextroom_mf_person3_0.5_secon_202212191114540013-in.trim.wav,120.86,16000,111,1.6658505,2.1874025,1.6026798,1.6718861060294188,2.11816765404225,1.7800060419945478,2.7286828
36,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900060-vHLyopgi3EeienY33x00nQ--TwoSpeakers-mic.wav,10.0,16000,1,1.7707505,2.4413784,1.7110454,1.8090743268531309,2.485269768757173,1.9718081546807238,2.8437464
37,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-lk-RPABS_csameroom_mm_person3_0.5_male_1m_202212161613110023-in.trim.wav,123.16,16000,114,1.6948512,2.3826787,1.5677545,1.7070170213737748,2.2770996642803567,1.7602957117386602,2.9518373
38,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-ap_desktop-Echo_Cancelling_Speakerphone_EPOS_EXPAND_20-pid_900117-CWjRg4XHh00f0e1ohLmSnA--SpeechNoise2--Fire_Alarm-mic.wav,10.0,16000,1,3.413267,3.8635619,3.6958137,3.0651055975609847,3.468562005518925,3.752621769252211,3.5931306
39,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-mt-and_mobile--3df94b5--A2TBSQTRSLDCGS--005--TwoSpeakersWithBackgroundNoise--Doorshutting--Regular--8--48000--Type_15--mic.wav,27.72,16000,18,2.7040417,3.145509,3.4432397,2.561443142270694,2.9986545025353295,3.5648090812664397,3.324564
40,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-mt-win_yyNPW9fSWESchaxT1EiEFg--SpeechNoise1--Kitchen_utensils_mic.wav,24.94975,16000,15,1.5352579,2.1999497,2.540222,1.598893367199135,2.284409273989547,2.8404301925843134,2.5287108
41,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-lk-RPABS_sameroom_ff_person2_0.5_secon_1m_202301061037130003-in.trim.wav,143.4,16000,134,1.8726443,2.9247186,1.683916,1.882026240860354,2.7988723891501057,1.9205657964018636,2.8473294
42,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-sa_603c74c9-c071-41a1-8b66-10bbd582894c_uploaded.wav,35.125375,16000,26,2.1393843,3.437881,2.045041,2.1197283898476744,3.2080990103365683,2.338908618205156,3.266632
43,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-mt-and_mobile--ebcbca8--A1PZ4U7O4KG56Q--005--TwoSpeakers--No_Noise--Regular--6--48000--Type_15--mic.wav,21.48,16000,12,2.0438237,3.3739846,1.8367034,2.043112505589737,3.168108622585464,2.1147149665183673,2.9106762
44,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-sa_5e655ba0-688f-477d-8d28-94dc4026d698_uploaded.wav,35.342,16000,26,1.7109678,2.8950012,1.5224537,1.7512386953942827,2.805328236873585,1.7460737394541928,2.5654643
45,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-lk-RPABS_csameroom_mf_person5_0.5_female_1m_202212161556230021-in.trim.wav,117.96,16000,108,1.3136214,1.8848956,1.2360274,1.3838670802574877,1.90900468395356,1.381507090377695,2.8156703
46,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-mt-win_yyNPW9fSWESchaxT1EiEFg--TwoSpeakers_mic.wav,32.751625,16000,23,1.2223886,1.6982572,1.6016425,1.3083241707735886,1.8357078440105188,1.8426023129067473,2.5367775
47,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-sa_a7e1289f-f6b4-43e5-8976-1872e4da92b8_uploaded.wav,27.8506875,16000,18,2.5131223,3.5655801,2.646996,2.419801801258014,3.284274643473369,2.9375464825129223,2.9152138
48,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-sa_beb97f0d-62fe-4aba-ad5f-5452cd35b029_uploaded.wav,29.3909375,16000,20,1.4340572,1.9658223,1.4394114,1.4972355924773244,2.0292869741752417,1.632445464921614,2.9328308
49,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-sa_0f6d820c-435c-46c2-8114-d79980e6ad31_uploaded.wav,30.336,16000,21,2.7539706,3.9076934,2.4813693,2.6021556169532536,3.4927685866244014,2.772017586810868,3.5678117
50,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-mt-and_mobile--a4ac736--A3EQ6C5226X6XN--003--TwoSpeakers--No_Noise--Throat-clear--1--48000--Type_15--mic.wav,26.64,16000,17,2.597484,3.9057527,2.4158425,2.4858717218993744,3.491848970386322,2.720680089446538,3.3182223
51,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-mt-and_mobile--f616cb4--ABJWQGIXLD08J--003--TwoSpeakersWithBackgroundNoise--Kitchenutensils--Speechwithhigh-base--3--48000--Type_15--mic.wav,30.36,16000,21,2.9956307,4.0273695,2.7759917,2.7761490493953302,3.5592753543873044,3.0425365970587746,3.8957524
52,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-sa_62e78e7f-2f03-49d8-9d97-a752674666ff_uploaded.wav,27.445375,16000,18,2.371508,3.999193,2.0404987,2.310682511045763,3.544562692455146,2.33876125682326,2.873102
53,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-sa_ba7634b5-a43c-454b-9068-510245afebda_uploaded.wav,22.2694375,16000,13,2.721333,3.7971458,2.6153286,2.580121045638417,3.4296511789035926,2.909444696813989,2.7616026
54,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-ap_desktop-Echo_Cancelling_Speakerphone_P2418HZm-pid_900128-UHNRfFK07keQuKo5btGqmQ--Talk-mic.wav,10.0,16000,1,2.6809754,3.490652,2.9377012,2.550223419035503,3.2435908504644098,3.194857480795195,3.2325451
55,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-mt_A3OK13TYU0OUUQ_Typing_NoNeighbor_clip_2_subset2.wav,21.8,16000,12,1.1426055,1.5425066,1.0633981,1.2318206097352182,1.6798516850276524,1.1659185361188893,2.531292
56,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-ap_mobile-Microsoft_Comp_Surface_HeadPhones_BT-pid_900023-mobile-b8471efa-f281-4206-aaaf-14800b73798c-TwoSpeakersWithBackgroundNoise-mic.wav,10.0,16000,1,2.057883,3.9648309,1.5570136,2.054977041618515,3.5256238125658537,1.7902272875783896,2.8187578
57,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-sa_cd3dd050-33a6-4834-98c6-d4ba9e948a46_uploaded.wav,28.416,16000,19,2.151901,3.4814231,1.8461014,2.131195750014675,3.2364651390743364,2.117616519201044,3.0236278
58,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-ap_desktop-Microphone_HD_Pro_Webcam_C920-pid_900133-vWbrXh6uWEOGNTKLSJvIwQ--SpeechNoise2--Traffic-mic.wav,10.0,16000,1,2.0757768,3.7821507,1.5952698,2.069932127561608,3.4214406134415913,1.835908883016103,2.6072245
59,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-sa_40b9cad3-a50d-4891-8903-11a76c28418d_uploaded.wav,44.5226875,16000,35,2.6440628,3.8191423,2.5173473,2.5154257273313503,3.439378951027091,2.8068703045513925,3.1080654
60,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-ap_desktop-Echo_Cancelling_Speakerphone_EPOS_EXPAND_20-pid_900083-wt2HH7hyvkCg5F3BCfjOBQ--SpeechNoise2--Copy_machine-mic.wav,10.0,16000,1,1.6611409,3.2697086,1.3912808,1.7122612942601274,3.0992809181481644,1.5878746711768381,2.5812514
61,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-mt-and_mobile--ebcbca8--A1PZ4U7O4KG56Q--005--TwoSpeakers--No_Noise--Regular--5--48000--Type_15--mic.wav,27.96,16000,18,2.2261665,3.7722762,1.9048042,2.193361857150952,3.4152280048411634,2.189095321487107,2.82316
62,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-mt-and_mobile--b8b33b8--A3S10B7I20LGTN--005--TwoSpeakers--No_Noise--Regular--6--48000--Type_15--mic.wav,29.28,16000,20,2.5223863,4.049369,2.0927947,2.4283599465031567,3.5706120867843762,2.393518441638095,2.8760922
63,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-ap_desktop-Desktop_Mic_MSFT_LifeCam_HD-3000-pid_900083-KVbGTrqdIU0FIbN1ZuX68g--SpeechNoise1--Blender-mic.wav,10.0,16000,1,1.3731549,2.3854282,1.2265358,1.4501491758110936,2.4396413370331884,1.3795595678323256,2.4899342
64,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-ap_desktop-Echo_Cancelling_Speakerphone_Plantronics_P610-pid_900120-DJk7Z90tpUS6H1RCtdT5hw--TwoSpeakersNoise1--Kids-mic.wav,10.0,16000,1,2.7792432,4.2830586,2.3455052,2.6235322575888307,3.6937248681221972,2.6538738546247593,2.783312
65,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-sa_c151fe27-4f76-47b4-8327-8dfe35d13de9_uploaded.wav,27.317375,16000,18,2.2462714,3.4668171,2.1373124,2.2094658300941714,3.225209668878854,2.434432416268152,2.8897042
66,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-ap_desktop-Microphone_HD_Pro_Webcam_C920-pid_900133-vWbrXh6uWEOGNTKLSJvIwQ--SpeechNoise1--Traffic-mic.wav,10.0,16000,1,1.8052197,3.4340677,1.3824474,1.8391832621481001,3.2074135529493364,1.5768864282600017,2.4730012
67,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-sa_a7c92f97-01f3-41eb-8a0d-23386ddb6fa6_uploaded.wav,27.7346875,16000,18,1.9095011,2.7787786,1.8180525,1.9246855382351005,2.7380573762508837,2.086264403059999,2.625148
68,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-lk-RPABS_sameroom_fm_person1_0.5_secon_2m_202212191109220011-in.trim.wav,133.0,16000,124,2.0444453,3.0504138,1.9738526,2.0289484047454804,2.9089771368879798,2.2349540687297695,3.0132003
69,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-mt-and_mobile--ba126ae--AYPXZRCOAR34--005--TwoSpeakers--No_Noise--Regular--6--48000--Type_15--mic.wav,31.2,16000,22,2.208101,3.8449104,1.7406443,2.1788492414814473,3.456377956498613,2.0053288671811917,2.9606488
70,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-ap_desktop-Echo_Cancelling_Speakerphone_EPOS_EXPAND_20-pid_900117-CWjRg4XHh00f0e1ohLmSnA--TwoSpeakersNoise2--Fire_Alarm-mic.wav,10.0,16000,1,2.0979364,3.4425194,1.8959703,2.088392371721588,3.2128513209981824,2.181554375193039,2.9402046
71,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900116-osmy1O3s0EmaR0A4gvS1Fg--TwoSpeakersNoise1--Fire_Alarm-mic.wav,10.0,16000,1,1.0881513,1.2684582,1.0651327,1.1797019790901462,1.418716815637935,1.1685389942827304,2.7582061
72,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-sa_83d62078-d1c9-4f35-9d30-b37fd4fc0fcf_uploaded.wav,42.667375,16000,33,2.9596343,4.0917125,2.8295321,2.7530274249134905,3.5937333908792315,3.097504748700892,3.6331146
73,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-mt-and_mobile--a4ac736--A3EQ6C5226X6XN--003--TwoSpeakersWithBackgroundNoise--Firealarm--hmmormhm--3--48000--Type_15--mic.wav,23.4,16000,14,2.2834675,3.6557517,2.0163887,2.2395900624272453,3.3458928848513794,2.310281259380823,2.9184022
74,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-sa_dc94785a-a6bc-45d7-bc32-daa8e0f07c76_uploaded.wav,33.6493125,16000,24,2.8742664,3.5505729,3.0433693,2.6929757003863757,3.281066257913785,3.2795682023049797,3.3148148
75,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-sa_a754af7d-5a45-4fdf-8d52-f59f695be66b_uploaded.wav,34.4746875,16000,25,2.1934762,3.500103,1.9673431,2.164981132252958,3.245172946518838,2.25620748529732,3.20619
76,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900060-vHLyopgi3EeienY33x00nQ--TwoSpeakersNoise1--Airport-mic.wav,10.0,16000,1,1.0280029,1.1152071,1.1328878,1.1212208354668425,1.2622969426686708,1.2579584008262907,2.5895717
77,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-sa_8c28c0e2-923f-4e46-be9e-b28246c1fc34_uploaded.wav,30.4106875,16000,21,2.344082,3.4939458,2.2240613,2.2888482211525747,3.2449081522424885,2.531068402204766,2.9986537
78,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-ap_mobile-Plantronics_Blackwire_C3210_USB-pid_900053-mobile-23710419-1b4d-4651-9623-962593d3b6e4-TwoSpeakersWithBackgroundNoise-mic.wav,10.0,16000,1,2.0319715,3.6087728,1.6648414,2.0332441388223756,3.3173785995347913,1.9179964270663017,2.8141456
79,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-sa_cf8dcc05-f8cb-4860-9341-f15cb16edd88_uploaded.wav,37.088,16000,28,2.4824712,3.4563818,2.5629513,2.392817662490687,3.220416301313181,2.8267233044558346,3.2972753
80,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/lk-p278_sample_0-mixed_7ch.wav,365.46475,16000,356,2.4247742,3.1251779,2.980808,2.3286334089654304,2.963595256910391,3.147619114341336,2.7220912
81,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-mt-and_mobile--544fb39--A1UN78WN3UI0DK--005--TwoSpeakers--No_Noise--Regular--5--48000--Type_15--mic.wav,25.68,16000,16,3.3628752,4.0151887,3.516151,3.0317766627015708,3.5528783477269434,3.6330043648233072,3.8315372
82,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-mt-win_OcV12R80GEeVIC7t35UJCA--SpeechNoise1--Other_mic.wav,24.3945625,16000,15,1.0168552,1.0302513,1.0385381,1.1103258584802824,1.1738797724045358,1.1330925319295169,2.5184689
83,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-ap_mobile-Microsoft_Comp_Surface_HeadPhones_BT-pid_900023-mobile-2e3c86f9-b35c-41a7-8654-ce5a18b5245c-TwoSpeakers-mic.wav,10.0,16000,1,2.5569172,4.062842,2.1698852,2.455808389060613,3.5792097218603653,2.4756864306460513,3.3365717
84,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-sa_a80c4ecb-2cc3-4aca-9326-207e0526c0f5_uploaded.wav,33.6426875,16000,24,2.658508,3.3742516,2.887673,2.531691305469469,3.16749810512597,3.1456482245571746,3.051242
85,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-mt-win_viQW574zTkasMD34aUyxVA--TwoSpeakersNoise1--Coffee_machine_mic.wav,26.3464375,16000,17,2.478491,3.9095483,2.1351168,2.3943726130891596,3.494144368572691,2.438088263658135,3.1159704
86,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900067-ZTexrSugp0CuPqLXYA3wVw--TwoSpeakersNoise1--Traffic-mic.wav,10.0,16000,1,1.071252,1.4239061,1.1143343,1.163320540336305,1.5733492099131159,1.2335927277639194,2.4254405
87,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-ap_desktop-Echo_Cancelling_Speakerphone_P2418HZm-pid_900122-00RUTexyKEaW0VCzjL9QYg--SpeechNoise2--Airport-mic.wav,10.0,16000,1,2.2765362,3.3319347,2.4320645,2.234750557297213,3.140753414547514,2.738710436716703,3.2152054
88,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-sa_34143df8-ce8c-4cd3-aca2-17485b7f67b3_uploaded.wav,35.6266875,16000,26,2.463879,3.7377243,2.2606664,2.3821376837462513,3.3947085145865574,2.5643063032627396,3.1924663
89,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-ap_desktop-Echo_Cancelling_Speakerphone_Plantronics_P610-pid_900129-6CEp0YTDG0KgRUWSBHqEMA--Talk-mic.wav,10.0,16000,1,3.3175507,3.995596,3.5571365,3.0019291938674475,3.5426178256422003,3.661903730346258,3.8533154
90,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/lk-p228_sample_1-mixed_7ch.wav,362.9970625,16000,353,2.430931,3.099694,3.055582,2.3410485008054294,2.9534651118657567,3.2332798451466984,2.741975
91,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-mt-and_mobile--a201734--A2BOJK59PWBNXP--005--TwoSpeakers--No_Noise--Regular--5--48000--Type_15--mic.wav,25.08,16000,16,1.9551029,3.4598725,1.7399406,1.96776004532486,3.2228202938332458,2.00493939766363,2.4581227
92,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-ap_desktop-Desktop_Mic_MSFT_LifeCam_HD-3000-pid_900083-KVbGTrqdIU0FIbN1ZuX68g--TwoSpeakersNoise1--Blender-mic.wav,10.0,16000,1,1.6961766,3.3943238,1.4011008,1.7433835001879256,3.181681741931822,1.600066038404485,2.3960004
93,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-mt-win_oJNvYBNqqku4XP9BY32P3A--SpeechNoise1--Kitchen_utensils_mic.wav,24.75725,16000,15,2.571008,4.0293555,2.181082,2.4660460354334686,3.560871425838635,2.48531377549201,3.147576
94,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-lk-RPABS_sameroom_ff_person1_0.5_secon_2m_2202301061048090007-in.trim.wav,128.88,16000,119,1.3117905,1.8707236,1.2479776,1.3823353325331542,1.9096792359317705,1.3981220237186003,2.6740558
95,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/lk-p231_sample_3-mixed_7ch.wav,360.932125,16000,351,2.116108,2.7651045,2.5286684,2.0761425437919625,2.6827176922936307,2.7323778729467803,2.6753008
96,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-ap_desktop-Echo_Cancelling_Speakerphone_EPOS_EXPAND_20-pid_900117-CWjRg4XHh00f0e1ohLmSnA--TwoSpeakersNoise1--Fire_Alarm-mic.wav,10.0,16000,1,2.2394445,3.7102423,1.9696528,2.204709939634656,3.3788936307031845,2.2626177830974594,2.859771
97,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-sa_81503961-02a6-478a-9245-2bbdd9c23486_uploaded.wav,39.421375,16000,30,2.8114533,3.8479755,2.684781,2.6457528622468662,3.458979092428708,2.97314757111917,3.5606923
98,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-ap_mobile-Google_Pixel_4a_(5G)_UNK-pid_900001-mobile-670a9ed8-286e-4dbe-8d5d-f5a1868ef1ef-TwoSpeakersWithBackgroundNoise-mic.wav,10.0,16000,1,1.9446739,3.5995812,1.6014198,1.9593560436247481,3.3117209106815095,1.8432166328178885,2.8067493
99,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-ap_desktop-Echo_Cancelling_Speakerphone_EPOS_EXPAND_20-pid_900083-wt2HH7hyvkCg5F3BCfjOBQ--TwoSpeakersNoise1--Copy_machine-mic.wav,10.0,16000,1,2.1291103,3.6750753,1.842294,2.1142496229037313,3.357769744973503,2.121600983289311,2.456314
100,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-ap_desktop-Echo_Cancelling_Speakerphone_P2418HZm-pid_900122-00RUTexyKEaW0VCzjL9QYg--TwoSpeakers-mic.wav,10.0,16000,1,2.9329994,3.5489805,3.4096792,2.735614054750424,3.2803203551889384,3.5598864877101297,3.4408379
101,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-mt-and_mobile--1409f26--AUGK1PXH5GZ81--003--TwoSpeakers--No_Noise--Throat-clear--1--48000--Type_15--mic.wav,23.04,16000,14,2.1672997,3.7918522,1.8106486,2.145002236218383,3.424400219024935,2.085585368624794,3.128262
102,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-ap_mobile-Logitech_ZONE_TRUE_WIRELESS_BT-pid_900053-mobile-6b0ad56a-14c9-4dc7-8d37-994d5d168be7-TwoSpeakers-mic.wav,10.0,16000,1,2.0958061,3.9031212,1.6848395,2.0866206172263126,3.491057420576349,1.9413563049495621,3.4748194
103,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-sa_be14e1e6-d266-45f2-b932-dbaff93255fc_uploaded.wav,23.930125,16000,14,2.1649697,3.0473287,2.2950368,2.1403589197850006,2.9445848548488365,2.5945186219479104,3.1541207
104,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-ap_desktop-Microphone_HD_Pro_Webcam_C920-pid_900133-vWbrXh6uWEOGNTKLSJvIwQ--TwoSpeakersNoise1--Traffic-mic.wav,10.0,16000,1,1.4576479,2.7843828,1.3373214,1.5282143708572242,2.7535053784690753,1.5204317643527745,2.8640618
105,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-sa_f51fbade-b3e1-4527-834b-cb2108123d90_uploaded.wav,34.8906875,16000,25,2.550911,3.8039804,2.2703085,2.447693510379655,3.4336625854796266,2.561121949286236,3.5624428
106,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-ap_desktop-Echo_Cancelling_Speakerphone_P2418HZm-pid_900128-UHNRfFK07keQuKo5btGqmQ--TwoSpeakers-mic.wav,10.0,16000,1,2.9597323,3.6933568,3.1998303,2.7547747634680637,3.3687768621430445,3.4048315774548605,3.1536708
107,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-sa_fc2d1512-c9bb-45a2-b7e1-c10395a57953_uploaded.wav,41.8026875,16000,32,2.8824947,3.6423442,3.0329237,2.6964169836052228,3.3368764630637155,3.2632168537962256,3.0965416
108,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/lk-p225_sample_0-mixed_7ch.wav,361.9179375,16000,352,2.2918944,2.9267988,2.8741713,2.2232995586742486,2.8148551050620556,3.060497953530849,2.649747
109,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-mt-win_767bBBIIL0OuMlgQoL09Lg---02-01-15-34-36--TwoSpeakers_mic.wav,32.05325,16000,23,2.4479423,3.505949,2.4002032,2.343220285774705,3.233760936335602,2.624877374671311,3.1445148
110,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-ap_desktop-Echo_Cancelling_Speakerphone_Plantronics_P610-pid_900120-DJk7Z90tpUS6H1RCtdT5hw--Talk-mic.wav,10.0,16000,1,3.9198775,4.1611757,4.4283137,3.378841139680811,3.6313508357739477,4.147776543040979,3.692097
111,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-ap_mobile-Logitech_ZONE_TRUE_WIRELESS_BT-pid_900001-mobile-9467b484-d1eb-4910-84f3-8ac4b8095b49-TwoSpeakersWithBackgroundNoise-mic.wav,10.0,16000,1,1.0124893,1.1845572,1.0040774,1.1060579144788274,1.3335695853709921,1.0869260932121343,2.8934417
112,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-ap_desktop-Echo_Cancelling_Speakerphone_Plantronics_P610-pid_900120-DJk7Z90tpUS6H1RCtdT5hw--SpeechNoise2--Kids-mic.wav,10.0,16000,1,3.0101352,4.2302485,2.6758628,2.790637750702599,3.6670053683704333,2.967051900360483,3.3991919
113,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-ap_mobile-Microsoft_Comp_Surface_HeadPhones_BT-pid_900042-mobile-6a75eadd-cfe3-4d28-9dd9-fe8c5d01a969-TwoSpeakers-mic.wav,10.0,16000,1,2.4576035,3.8386693,2.1177752,2.378724243056033,3.4542721336209916,2.4212521768951616,3.458181
114,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-mt-win_0BZq3LcM1kOXnMcRcz3jSQ--TwoSpeakersNoise1--AC_mic.wav,29.42925,16000,20,1.7833985,3.5460799,1.3521098,1.8200674424901033,3.2774183498550564,1.5385734134113438,2.4921489
115,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-mt-win_ypDUTCRp0UWFxi6aiNrYVQ--TwoSpeakers_mic.wav,34.975875,16000,25,2.9309087,4.247121,2.6225934,2.72979566254621,3.6751081686862923,2.905323341856166,3.076809
116,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-ap_desktop-Echo_Cancelling_Speakerphone_Plantronics_P610-pid_900123-7DqrcOKEG06HzoBRBVuf4A--SpeechNoise2--Announcements-mic.wav,10.0,16000,1,3.015746,4.0519824,3.000048,2.794608819742686,3.5733519484660743,3.2464392947239253,3.1215417
117,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-mt-and_mobile--b8b33b8--A3S10B7I20LGTN--003--TwoSpeakersWithBackgroundNoise--No_Noise--Regular--3--48000--Type_15--mic.wav,76.92,16000,67,2.0669546,2.7686234,2.1001296,2.0322331182906437,2.6498524374101122,2.3309127444606514,2.3873425
118,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-sa_9aa08b68-ebe9-469d-9645-00569a7d9dd8_uploaded.wav,31.413375,16000,22,2.263068,3.373881,2.195981,2.2236083751026903,3.1681568902056094,2.501624223414171,3.2538545
119,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-sa_1fce6036-3ceb-4f1c-8fb2-d2375c7b9462_uploaded.wav,44.485375,16000,35,2.0904768,2.996198,2.3470323,2.080671263818954,2.9069136893806355,2.6500906884894793,2.415248
120,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-mt_A2HWF3DPE0MDCN_NoNoise_Neighbor_clip_3_subset2.wav,33.496,16000,24,2.7357745,3.5904148,2.663058,2.5911012515248903,3.304447976038848,2.9542675214799723,2.8541305
121,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-mt-win_O8DswbYqH0CO0WOcXONjGA--TwoSpeakers_mic.wav,26.67725,16000,17,2.3255253,3.4672456,2.3494172,2.2633412776841175,3.2275225708177855,2.6081120971924987,3.3379061
122,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-mt-win_8IWBCCJmq0a3W6jY3SyK0Q--TwoSpeakers_mic.wav,26.239875,16000,17,1.7508469,2.8514614,1.7707494,1.7853036240219229,2.779012874562382,2.03574153307225,2.898061
123,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900060-vHLyopgi3EeienY33x00nQ--SpeechNoise2--Airport-mic.wav,10.0,16000,1,2.5623686,3.6862438,2.504276,2.4600009794183904,3.364500866125135,2.8079751846109073,2.8329904
124,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/lk-p230_sample_3-mixed_7ch.wav,363.60625,16000,354,2.2756436,2.9569135,2.7229679,2.211739451359992,2.834528186684789,2.928241629532601,2.7040482
125,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-ap_desktop-Echo_Cancelling_Speakerphone_EPOS_EXPAND_20-pid_900083-wt2HH7hyvkCg5F3BCfjOBQ--SpeechNoise1--Copy_machine-mic.wav,10.0,16000,1,1.7747427,3.332966,1.488893,1.8125697636375024,3.141435343734979,1.7079305182563804,2.4553645
126,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-ap_mobile-Sennheiser_CX_TWS_BT-pid_900042-mobile-f2fd21e3-75ad-441e-b7a1-5042554885f0-TwoSpeakersWithBackgroundNoise-mic.wav,10.0,16000,1,2.1157217,3.7157714,1.773361,2.103160522747739,3.382195960679828,2.043493961300684,3.246931
127,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-sa_32a6e0d6-09b7-47f1-9838-fe74003fb6ce_uploaded.wav,26.6963125,16000,17,1.9537067,3.7798672,1.4654007,1.96678647897139,3.4195100950524933,1.6790396139354162,2.5809639
128,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-sa_64962814-03c8-40e8-a489-1ef16bb16f99_uploaded.wav,32.3074375,16000,23,2.2804759,3.7492943,1.8817531,2.23782095624422,3.40192765561984,2.1654240929615995,2.9629
129,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-lk-RPABS_sameroom_mm_person5_0.5_secon_2m_202212161533060013-in.trim.wav,119.16,16000,110,2.167102,3.3480287,2.048996,2.140211156776219,3.139509812497987,2.338720524724753,3.1269855
130,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-mt-and_mobile--4dd570a--AG6M0K5EW28K1--005--TwoSpeakers--No_Noise--Regular--6--48000--Type_15--mic.wav,47.52,16000,38,1.9462558,3.394844,1.6860033,1.955425970702785,3.14722589079447,1.938010425326835,2.745588
131,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-ap_desktop-Echo_Cancelling_Speakerphone_EPOS_EXPAND_20-pid_900077-kNnkiThALk2BlCVfGoOXSg--TwoSpeakersNoise2--Typing-mic.wav,10.0,16000,1,1.8315952,3.1885345,1.6240383,1.8621138200060718,3.0442024084957366,1.8700074400294386,2.9716642
132,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-mt-win_OcV12R80GEeVIC7t35UJCA--TwoSpeakersNoise1--Other_mic.wav,28.351875,16000,19,1.0025985,1.0194477,1.0352691,1.0963723003319594,1.1625532920909816,1.1287320497603763,2.5246174
133,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-ap_desktop-Echo_Cancelling_Speakerphone_EPOS_EXPAND_20-pid_900077-kNnkiThALk2BlCVfGoOXSg--Talk-mic.wav,10.0,16000,1,3.7386599,3.965183,4.4484277,3.270605920078967,3.525819229454969,4.156634011193534,3.8713245
134,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-mt-win_mL0M7JFd1EabCGrg8j3xVg---02-01-14-01-00--SpeechNoise1--Kitchen_utensils_mic.wav,22.3465625,16000,13,2.3779373,3.8233955,2.0046656,2.3147239243371187,3.4442919390425835,2.298008101414264,2.83783
135,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-lk-RPABS_nextroom_fm_person1_0.5_secon_202212191118420015-in.trim.wav,124.16,16000,115,1.4391912,1.9825577,1.3439589,1.488399732068176,1.9739804114126214,1.508234238376277,2.725582
136,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-sa_c52ebc1b-ee3f-4937-96ff-093b60aeb848_uploaded.wav,18.8266875,16000,9,2.321001,3.347942,2.3176122,2.261522716469707,3.1364782895708743,2.609610796264523,2.6915069
137,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-sa_1ae36814-f39b-44ab-937b-1ca4344da7ba_uploaded.wav,31.493375,16000,22,2.3861713,3.5795174,2.316273,2.321850446999925,3.2972276114446686,2.621974135744513,2.9274807
138,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-ap_desktop-Microphone_HD_Pro_Webcam_C920-pid_900133-vWbrXh6uWEOGNTKLSJvIwQ--TwoSpeakersNoise2--Traffic-mic.wav,10.0,16000,1,1.7107588,3.548892,1.2938879,1.7562878603608023,3.2802650885592683,1.4655879307268194,2.734278
139,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-lk-RPABS_sameroom_fm_person1_0.5_secon_1m_202212191104510009-in.trim.wav,129.86,16000,120,2.4582489,3.589806,2.3235195,2.3678515489148038,3.2899090073452055,2.602245515665364,3.080072
140,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-sa_796d6168-db52-4fca-bf77-803e993e512f_uploaded.wav,27.5946875,16000,18,2.1438627,3.2827067,2.0599139,2.1213510149282753,3.096270797696598,2.356021375192843,3.3797753
141,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-sa_366ad2b8-06fd-4169-a37f-bcefdece0bd8_uploaded.wav,24.8106875,16000,15,2.700865,4.041481,2.3350747,2.563630990942699,3.567415755709157,2.6371774484237753,3.2644794
142,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-ap_desktop-Echo_Cancelling_Speakerphone_EPOS_EXPAND_20-pid_900083-wt2HH7hyvkCg5F3BCfjOBQ--Talk-mic.wav,10.0,16000,1,3.4216435,3.5994477,4.3477464,3.070575476919093,3.3116386234771613,4.111229485768425,3.4673743
143,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-mt-win_yyNPW9fSWESchaxT1EiEFg--TwoSpeakersNoise1--Kitchen_utensils_mic.wav,34.996875,16000,25,1.2395673,1.9106122,1.9228305,1.3232713178072846,2.0280689003882904,2.206325141391401,2.3472629
144,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-sa_8ecea07a-7a09-4c89-b8aa-c3893a44cd28_uploaded.wav,28.656,16000,19,2.5044465,3.8947117,2.2578533,2.4149606441564333,3.4861478111781135,2.5649233761253316,2.9674454
145,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/lk-p272_sample_2-mixed_7ch.wav,361.987,16000,352,2.297961,2.9773884,2.6661832,2.223462180284242,2.8360954081254954,2.866755949706301,2.7516892
146,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-mt-and_mobile--6f24bf6--A110O8MC8AVN0Z--005--TwoSpeakers--No_Noise--Regular--5--48000--Type_15--mic.wav,19.56,16000,10,1.8811004,3.4211218,1.6666366,1.9039411074780337,3.197351037031111,1.9193547052190187,2.6299748
147,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-ap_desktop-Echo_Cancelling_Speakerphone_EPOS_EXPAND_20-pid_900083-wt2HH7hyvkCg5F3BCfjOBQ--TwoSpeakersNoise2--Copy_machine-mic.wav,10.0,16000,1,1.7413425,2.802825,1.6028397,1.7832592237010838,2.7673677214793777,1.8449024167937627,2.5426137
148,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-mt-and_mobile--6f24bf6--A110O8MC8AVN0Z--005--TwoSpeakers--No_Noise--Regular--6--48000--Type_15--mic.wav,20.28,16000,11,1.6110102,2.7327673,1.483554,1.6608408249282334,2.667385545554903,1.6941603484531331,2.6594718
149,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-mt-and_mobile--f18f880--AYGM2YBXK5FQW--005--TwoSpeakers--No_Noise--Regular--6--48000--Type_15--mic.wav,20.52,16000,11,1.689697,2.8829167,1.59842,1.7364267629837893,2.8184450661670475,1.838651472439776,2.6722667
150,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-ap_desktop-Echo_Cancelling_Speakerphone_Plantronics_P610-pid_900129-6CEp0YTDG0KgRUWSBHqEMA--SpeechNoise1--Cafe-mic.wav,10.0,16000,1,3.123176,4.12591,2.8947206,2.8698192421604087,3.61283799256563,3.1587018525859056,3.2551172
151,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-sa_a1f3f191-8126-4521-9fc6-e8ebecd6321d_uploaded.wav,35.13025,16000,26,1.7420906,3.4385862,1.4817634,1.7829047212277191,3.2095925964649776,1.6979501759867832,2.6557817
152,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900062-SSmSbdwUh0y4MC3HNWS62w--SpeechNoise1--Fire_Alarm-mic.wav,10.0,16000,1,1.1520652,1.1191,1.3492575,1.241307572253932,1.2663191576954043,1.535416499458907,2.9619708
153,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-mt-win_0BZq3LcM1kOXnMcRcz3jSQ--SpeechNoise1--Typing_mic.wav,23.3385625,16000,14,2.3097644,4.170822,1.6920396,2.2612310960351225,3.6360806841382853,1.949066223158477,3.2224574
154,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-mt-win_O8DswbYqH0CO0WOcXONjGA--TwoSpeakersNoise1--AC_mic.wav,27.79725,16000,18,1.5151424,2.422299,1.4047402,1.5802487384459352,2.4672907361884384,1.6041702627571113,2.9829705
155,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-sa_f17a2723-f44a-4fdc-a388-1124bc1e9276_uploaded.wav,29.4506875,16000,20,2.438095,3.0903988,2.7744699,2.356153649613578,2.960452934586243,3.0406388959708814,2.5362153
156,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-mt-and_mobile--a4ac736--A3EQ6C5226X6XN--005--TwoSpeakers--No_Noise--Regular--6--48000--Type_15--mic.wav,29.28,16000,20,2.8833432,3.9303436,2.8047614,2.6973172310312785,3.505884724951082,3.0716799231567253,3.5134811
157,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-mt_A3OK13TYU0OUUQ_NoNoise_Neighbor_clip_1_subset2.wav,32.005375,16000,23,1.4130214,2.308315,1.3641224,1.4861969281576048,2.3632735848881303,1.552637952014779,2.297504
158,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-sa_13990fd4-e993-4475-ac09-54aab5319104_uploaded.wav,31.456,16000,22,2.540968,3.492965,2.506825,2.4426004950125537,3.243216317207737,2.808411498035713,3.0332303
159,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-sa_81d2f134-35bb-4356-9d15-2b24889df357_uploaded.wav,29.2886875,16000,20,2.2139118,3.347948,2.1943624,2.1830423364091223,3.1485693315053163,2.498881605204103,3.5377629
160,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-sa_bc249f7a-d42a-4b62-a066-ddc3f48c9483_uploaded.wav,29.038,16000,20,3.1044252,3.7069285,3.2671206,2.8563702452668167,3.3767832036417498,3.4508229416376426,3.4041576
161,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-mt-and_mobile--73f3075--A2182AUQII1AXG--005--TwoSpeakers--No_Noise--Regular--5--48000--Type_15--mic.wav,23.76,16000,14,1.8601438,3.4781616,1.6688176,1.8860924168829016,3.23536150652052,1.9214926822202252,2.538648
162,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/lk-p286_sample_1-mixed_7ch.wav,361.325,16000,352,2.2737646,2.8977563,2.7321327,2.2053428632162704,2.7875380162919265,2.9346485868086414,2.7590678
163,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-sa_30096a19-fcb0-432d-aab0-18fb06793a15_uploaded.wav,36.5066875,16000,27,1.9101636,2.9769397,1.8989866,1.9289281410054984,2.89241977989552,2.1787663997558258,2.9107487
164,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900051-euMhj96CP0u9lsDgoa0EkQ--Talk-mic.wav,10.0,16000,1,2.7795706,3.5969758,3.0015213,2.6237742794544943,3.310114593843175,3.247645935863302,3.5735798
165,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-mt-win_ypDUTCRp0UWFxi6aiNrYVQ--TwoSpeakersNoise1--TV_mic.wav,34.99,16000,25,2.498795,3.8285906,2.2093868,2.4050996729174603,3.4371424787180724,2.5061977960897934,3.0203109
166,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-sa_b7f70477-b4bf-4ce2-9ec8-35f8c6033edb_uploaded.wav,64.757375,16000,55,2.7812293,3.8385234,2.8114939,2.618663420039956,3.4525707184564367,3.0708715370510493,3.0368724
167,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-ap_desktop-Echo_Cancelling_Speakerphone_EPOS_EXPAND_20-pid_900117-CWjRg4XHh00f0e1ohLmSnA--SpeechNoise1--Fire_Alarm-mic.wav,10.0,16000,1,3.3988407,3.9063137,3.6932673,3.055663077979917,3.4928613307528673,3.7510016967621995,3.4883566
168,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-mt-and_mobile--544fb39--A1UN78WN3UI0DK--005--TwoSpeakers--No_Noise--Regular--6--48000--Type_15--mic.wav,22.56,16000,13,2.9627614,3.8881147,2.9012825,2.7539142413789803,3.481793618368222,3.1443583957234114,3.5671594
169,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/lk-p239_sample_0-mixed_7ch.wav,362.5980625,16000,353,2.2483137,2.9471624,2.7601075,2.1920095643902013,2.8360005449708576,2.963108185756996,2.6681159
170,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-sa_e8b6c6e6-973e-43d8-88de-f1e39058e70a_uploaded.wav,30.56,16000,21,2.8672905,3.226364,3.4707048,2.6875845104604292,3.068957777670545,3.602311050863526,3.890719
171,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-sa_ce7c72b2-92cd-473c-ae70-2a3f13812b1e_uploaded.wav,28.5965,16000,19,2.8254776,3.465923,3.062002,2.6555198063124115,3.2267604054323997,3.2893947657755125,3.566253
172,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-mt-and_mobile--a74a759--A3785TR8D5I81Q--005--TwoSpeakers--No_Noise--Regular--6--48000--Type_15--mic.wav,21.48,16000,12,2.4387913,3.5580757,2.2959723,2.355163517783182,3.280402160398192,2.5900997085073327,3.1590118
173,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-mt-and_mobile--ba126ae--AYPXZRCOAR34--005--TwoSpeakers--No_Noise--Regular--5--48000--Type_15--mic.wav,37.68,16000,28,2.2826338,3.6297789,1.8880906,2.2201316007931933,3.2497676968528935,2.155217707980603,2.8590302
174,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-lk-RPABS_nextroom_mm_person5_0.5_secon_202212161544140017-in.trim.wav,118.94,16000,109,1.4977852,1.9782299,1.4893736,1.535359344854588,1.9722117882354087,1.6654065110138987,2.6761425
175,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900051-euMhj96CP0u9lsDgoa0EkQ--SpeechNoise2--Blender-mic.wav,10.0,16000,1,0.99753594,1.0623147,1.0506276,1.0914116717324716,1.2073953961697261,1.1492388020303053,2.4769099
176,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-lk-RPABS_sameroom_mf_person3_0.5_secon_2m_202212191057400005-in.trim.wav,123.56,16000,114,1.3334556,1.7457625,1.3139772,1.3976650481082076,1.8059833415341504,1.4723100744189839,2.8452485
177,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-sa_5f659af4-ef39-4b83-a3de-69c09f3fc934_uploaded.wav,29.9626875,16000,20,2.3217676,3.3756835,2.3694031,2.2694833241091117,3.1640972789010138,2.6734357635083184,3.1155818
178,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-sa_22ecbe74-03bb-437a-bece-9c3af84bfabf_uploaded.wav,27.744,16000,18,1.5914265,3.1793778,1.4557848,1.649138192598629,3.035357787119144,1.6673215904997996,2.8696911
179,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-ap_mobile-Microsoft_Comp_Surface_HeadPhones_BT-pid_900035-mobile-3223ed60-8979-41c2-8a38-0c338f7ec0a6-TwoSpeakers-mic.wav,10.0,16000,1,2.4102964,3.6831946,2.1930768,2.341536728966883,3.3626652644720996,2.499682613442843,3.2982435
180,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/lk-p245_sample_1-mixed_7ch.wav,360.979625,16000,351,2.2082393,2.8393073,2.7179177,2.155790528661459,2.739836975398475,2.9136262444257546,2.7218804
181,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-mt-win_UJCIp50XakmA1xnF7tqi9Q--TwoSpeakers_mic.wav,27.4985625,16000,18,2.45389,3.6896183,2.3388102,2.3703214823665095,3.3655608714006036,2.6274109499881293,2.9692209
182,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-ap_desktop-Microphone_HD_Pro_Webcam_C920-pid_900133-vWbrXh6uWEOGNTKLSJvIwQ--Talk-mic.wav,10.0,16000,1,3.1817236,3.8323622,3.4044347,2.910150114126269,3.4506349300542447,3.556152678962557,3.6108046
183,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-sa_c9c60257-ca2b-4209-9943-d5a8d0c297b6_uploaded.wav,39.221375,16000,30,3.3320518,3.9960325,3.391847,3.006850361814504,3.541867870061105,3.5071448582282683,3.6618664
184,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-sa_1bc6188e-a6af-4901-be52-1d3ed2a4f4ae_uploaded.wav,36.896,16000,27,1.7686634,2.2809672,1.7155806,1.7928900888495172,2.307985389946406,1.9449307340301167,3.188175
185,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-mt-win_oJNvYBNqqku4XP9BY32P3A--TwoSpeakers_mic.wav,27.41325,16000,18,2.5054576,3.868648,2.2425044,2.4154300107597044,3.471441151632374,2.5477170838179037,3.053005
186,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-ap_desktop-Echo_Cancelling_Speakerphone_P2418HZm-pid_900122-00RUTexyKEaW0VCzjL9QYg--Talk-mic.wav,10.0,16000,1,3.6972482,4.074989,4.202957,3.2452483276583313,3.585738504021677,4.041253785301292,3.728381
187,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-sa_63f3791f-5dc6-45f8-a9fe-feda695651f0_uploaded.wav,34.645375,16000,25,2.4703302,3.9407153,2.1421242,2.38610020843568,3.511808221581073,2.439342634205776,3.1300735
188,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-lk-RPABS_sameroom_ff_person2_0.5_secon_2m_202301061043360005-in.trim.wav,131.94,16000,122,1.2047052,1.554224,1.1924323,1.2855663273429594,1.661861361971335,1.3295697303418919,2.8325067
189,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900081-PP0Eibawp0KhHKWYBl7qKQ--SpeechNoise1--Squeaking_chair-mic.wav,10.0,16000,1,1.2210463,1.5085875,1.1541868,1.307177225862628,1.6558788383884224,1.285817894471206,2.6291733
190,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-sa_a9d65562-77c8-42e6-96b1-113871d7855c_uploaded.wav,40.432,16000,31,2.0021331,2.8297026,2.3389342,2.0038112379435558,2.7781190454673994,2.6415409293030967,2.978199
191,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900081-PP0Eibawp0KhHKWYBl7qKQ--Talk-mic.wav,10.0,16000,1,2.340394,3.4418757,2.221547,2.286032843026058,3.21243757133222,2.5289465847522266,3.0269701
192,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-mt-win_mL0M7JFd1EabCGrg8j3xVg---02-01-14-01-00--TwoSpeakersNoise1--Kitchen_utensils_mic.wav,26.5385625,16000,17,1.886212,3.463303,1.5185539,1.900358035636895,3.209281248733688,1.7267741530600245,2.7627063
193,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-ap_mobile-Microsoft_Comp_Surface_HeadPhones_BT-pid_900023-mobile-2e3c86f9-b35c-41a7-8654-ce5a18b5245c-TwoSpeakersWithBackgroundNoise-mic.wav,10.0,16000,1,2.4334009,3.9415197,2.0983293,2.359736698126044,3.5126413434482164,2.4007557087876297,3.129209
194,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-sa_9005a593-9eb4-475d-b079-ed63162c03bb_uploaded.wav,42.005375,16000,33,2.290268,3.0169065,2.831923,2.245042007492499,2.92265547006238,3.1040040732592202,3.1451159
195,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-lk-RPABS_csameroom_mf_person3_0.5_female_1_202212161627410031-in.trim.wav,123.76,16000,114,1.6049836,2.1469064,1.5181924,1.6280253104698414,2.092805077643454,1.6968113857468918,2.906055
196,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-mt-and_mobile--eed536c--AENYI38BKY5MT--005--TwoSpeakers--No_Noise--Regular--5--48000--Type_15--mic.wav,23.88,16000,14,1.7482302,3.065441,1.7023265,1.788280784737408,2.956870228619568,1.9599189063976818,2.789905
197,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-lk-RPABS_sameroom_mf_person3_0.5_secon_1m_202212191053090003-in.trim.wav,125.46,16000,116,1.2978591,1.6097665,1.2869179,1.361676265236253,1.6845422923103919,1.4287986817039793,2.8738463
198,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/lk-p284_sample_0-mixed_7ch.wav,361.171125,16000,352,2.2949803,2.9687147,2.7580988,2.2265236729924065,2.8393527174128845,2.94415685916864,2.7387424
199,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/lk-p237_sample_2-mixed_7ch.wav,361.4433125,16000,352,2.2466636,2.8857126,2.643784,2.1810261738249848,2.7676308317471934,2.84059427232379,2.7286046
200,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-ap_mobile-Logitech_ZONE_TRUE_WIRELESS_BT-pid_900050-mobile-9e05d55f-34a3-4bca-b831-0018a2da5356-TwoSpeakers-mic.wav,10.0,16000,1,2.9153051,3.993161,2.6888447,2.722878596552459,3.5412785893000116,2.9787718238116794,3.3769865
201,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-sa_588583d8-c847-487f-a343-9d329952459d_uploaded.wav,33.4186875,16000,24,2.366779,3.1908586,2.5832512,2.3063775636185087,3.0431961707670836,2.8800130299644233,3.8348792
202,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-mt-and_mobile--a4ac736--A3EQ6C5226X6XN--003--TwoSpeakersWithBackgroundNoise--Firealarm--Speechwithhigh-base--3--48000--Type_15--mic.wav,24.12,16000,15,2.3911777,3.7589653,2.003103,2.325596509278448,3.406753103974179,2.296071591432574,2.823915
203,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-lk-RPABS_sameroom_mm_person5_0.5_secon_1m_202212161528290011-uninet-in.trim.wav,119.0,16000,110,2.4789963,3.5112922,2.470764,2.3872381477030644,3.250435547647348,2.755292603863636,3.2449343
204,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-mt-win_UJCIp50XakmA1xnF7tqi9Q--TwoSpeakersNoise1--Kitchen_utensils_mic.wav,29.65325,16000,20,1.9907302,3.2604601,1.7976439,1.9955620125983986,3.0832779585570065,2.0674882462869513,2.5804179
205,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-sa_412e2853-5e62-45e3-9471-a32ac77fc77f_uploaded.wav,29.653375,16000,20,2.5696902,3.6389291,2.6163852,2.464005957851408,3.333781465117603,2.898789654704962,2.675808
206,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-mt-and_mobile--3df94b5--A2TBSQTRSLDCGS--005--TwoSpeakers--No_Noise--Regular--5--48000--Type_15--mic.wav,39.72,16000,30,3.5057204,3.8751905,4.2046895,3.119200819603923,3.4703966588950954,4.035925495843012,3.7650626
207,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-mt-and_mobile--1409f26--AUGK1PXH5GZ81--005--TwoSpeakers--No_Noise--Regular--6--48000--Type_15--mic.wav,23.76,16000,14,2.0734944,3.7341878,1.6948411,2.0669448199179072,3.3926256780077426,1.9516050115874124,3.0280411
208,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-lk-RPABS_sameroom_mm_person3_0.5_secon_1m_202212161511400005-in.trim.wav,131.84,16000,122,2.143594,3.2838843,2.0278873,2.1169417955123118,3.0868399123223615,2.3114276309490247,3.03889
209,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-sa_4a6e9acc-fd7f-429c-936b-d4db4757e38e_uploaded.wav,26.3466875,16000,17,1.9467802,3.2056274,1.9205229,1.9597981063215895,3.0550585074722365,2.2000678433534944,3.0619926
210,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-ap_desktop-Echo_Cancelling_Speakerphone_P2418HZm-pid_900128-UHNRfFK07keQuKo5btGqmQ--SpeechNoise2--Baby-mic.wav,10.0,16000,1,1.6672355,2.218448,1.8143013,1.7176870341574177,2.300339844026103,2.090033717292769,3.2842455
211,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900060-vHLyopgi3EeienY33x00nQ--SpeechNoise1--Airport-mic.wav,10.0,16000,1,2.4705722,3.4734473,2.3868067,2.388865962366535,3.2326478523617066,2.6945994736980325,2.8755703
212,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-sa_cc939a7b-ac5d-46a1-9a00-607692d2e92b_uploaded.wav,33.86625,16000,24,2.4524827,3.5870097,2.3739765,2.3739470473828064,3.3029718049173913,2.681313473797361,2.979485
213,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-mt-win_5i9kq2L0lkuNg2OYxgqmkQ--SpeechNoise1--Typing_mic.wav,32.30925,16000,23,3.1205235,4.262512,2.8756654,2.865553884419043,3.6829572216533393,3.1318525845998466,3.1527846
214,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-sa_fd00c853-08b2-41b1-ab85-7dcbfe78e65a_uploaded.wav,33.024,16000,24,2.1458495,3.3515613,2.1866708,2.1271629789782764,3.153020747769122,2.486413852026608,3.3981805
215,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-mt-win_oJNvYBNqqku4XP9BY32P3A--TwoSpeakersNoise1--Kitchen_utensils_mic.wav,33.1945625,16000,24,1.9428214,3.3696735,1.6628258,1.9420642904917393,3.1482895300700235,1.879552887650604,2.504517
216,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-mt-win_8IWBCCJmq0a3W6jY3SyK0Q--SpeechNoise1--Blender_mic.wav,18.047875,16000,9,1.8824323,3.1532528,1.7695076,1.9054733810915798,3.0187484360286794,2.0381602783142823,2.74757
217,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900116-osmy1O3s0EmaR0A4gvS1Fg--TwoSpeakersNoise2--Fire_Alarm-mic.wav,10.0,16000,1,1.0341017,1.0684581,1.0559609,1.1271729439798834,1.2137962107681182,1.1563416061381464,2.7343564
218,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-mt-and_mobile--4dd570a--AG6M0K5EW28K1--005--TwoSpeakers--No_Noise--Regular--5--48000--Type_15--mic.wav,30.36,16000,21,2.0544796,3.642327,1.7096239,2.051909512923555,3.3374029329305825,1.9696290016998448,2.7640705
219,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900081-PP0Eibawp0KhHKWYBl7qKQ--SpeechNoise2--Typing-mic.wav,10.0,16000,1,1.8086344,2.4914129,1.7323207,1.8421573083137976,2.5256285825348206,1.9963975082836372,2.8745217
220,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/lk-p240_sample_1-mixed_7ch.wav,362.849875,16000,353,2.1217163,2.7587056,2.5438156,2.079404510296294,2.674081306422866,2.7433301599183406,2.6684866
221,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-mt-win_PQgdyCXftUCAvyKRlx5s4A--TwoSpeakers_mic.wav,26.687875,16000,17,2.0071611,3.236006,1.9234459,2.0072646695316325,3.0695833530261294,2.2033524531035797,2.9321787
222,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-ap_mobile-Sennheiser_CX_TWS_BT-pid_900053-mobile-f47e6000-0add-4f72-b7d2-cade802c35d8-TwoSpeakersWithBackgroundNoise-mic.wav,10.0,16000,1,1.2441831,2.0737815,1.1420925,1.329126127393674,2.175867529230664,1.2700128806813498,2.567476
223,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-lk-RPABS_csameroom_fm_person4_0.5_male_1m_202212182341180015-in.trim.wav,125.76,16000,116,1.6487023,2.5335405,1.4135811,1.6742298762745271,2.3846007947585854,1.5931713564611765,2.8082433
224,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-sa_27a3d3d7-ed79-4ee5-84d4-6e5c5e01efcd_uploaded.wav,49.1306875,16000,40,3.1090724,3.9027636,3.2014043,2.8571038454753754,3.490021059872688,3.3819881187762193,3.3690557
225,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-sa_0f8de3d8-aa08-4030-ae3b-d5072af228c2_uploaded.wav,29.6106875,16000,20,2.5677624,3.899355,2.325703,2.4627635863348103,3.48829723043355,2.6311760751983955,2.8264122
226,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-ap_mobile-Logitech_ZONE_TRUE_WIRELESS_BT-pid_900001-mobile-9467b484-d1eb-4910-84f3-8ac4b8095b49-TwoSpeakers-mic.wav,10.0,16000,1,2.3870828,3.5459535,2.3208685,2.3231779917161424,3.2784283275969135,2.6293667246332424,3.2684577
227,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-ap_desktop-Echo_Cancelling_Speakerphone_EPOS_EXPAND_20-pid_900077-kNnkiThALk2BlCVfGoOXSg--TwoSpeakers-mic.wav,10.0,16000,1,2.7032294,3.0013752,3.710182,2.5669395959206214,2.91299333233964,3.7617314985001826,3.6551828
228,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-sa_d0671b68-efca-40a0-a9f7-d78ca76cfc77_uploaded.wav,26.816,16000,17,2.6361258,3.695308,2.4669306,2.5142702950525013,3.3696992859233035,2.76215578311269,3.6903365
229,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-lk-RPABS_nextroom_mm_person3_0.5_secon_202212161539370015-in.trim.wav,122.08,16000,113,1.7415375,2.2657974,1.6746525,1.7348853425959,2.1774983574197977,1.8577341241212058,2.7319057
230,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-sa_d53bb311-72ae-4725-ba2c-f0dbb8ed6331_uploaded.wav,37.845375,16000,28,2.8087819,3.8524902,2.8303652,2.644554224903317,3.4610110676057118,3.1032884462270305,2.9494767
231,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/lk-p273_sample_3-mixed_7ch.wav,361.1506875,16000,352,1.9720846,2.5747716,2.3646815,1.9564437785265414,2.527764387029951,2.5842487000400727,2.6605597
232,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-ap_desktop-Echo_Cancelling_Speakerphone_Plantronics_P610-pid_900129-6CEp0YTDG0KgRUWSBHqEMA--TwoSpeakers-mic.wav,10.0,16000,1,3.0785847,3.869856,3.221813,2.838790922272646,3.472158810413905,3.421618084132185,3.4473639
233,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-lk-RPABS_sameroom_ff_person1_0.5_secon_1m_202301061051340009-in.trim.wav,122.42,16000,113,1.5913386,2.4447672,1.4967965,1.6379710828143843,2.418827547808132,1.7026605989977632,2.8164814
234,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/lk-p249_sample_0-mixed_7ch.wav,360.937875,16000,351,2.3205075,3.0464869,2.717365,2.2496512941418327,2.9065338609137106,2.9300442061923744,2.7634487
235,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-mt-win_5i9kq2L0lkuNg2OYxgqmkQ--TwoSpeakersNoise1--TV_mic.wav,31.0505625,16000,22,2.2720408,3.819418,1.9497174,2.230034755324181,3.4422349805605035,2.237474023377151,2.9539826
236,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-sa_c0f47be6-030c-4414-8f21-5acf3d52488a_uploaded.wav,23.9146875,16000,14,2.8102791,3.7114255,2.8198917,2.6361355177555126,3.3787425192587466,3.054477564853016,3.1999023
237,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-mt-win_PQgdyCXftUCAvyKRlx5s4A--SpeechNoise1--Dogs_mic.wav,22.6665625,16000,13,2.32558,3.1657088,2.3829901,2.2721792888421057,3.0232517340602847,2.683007479067078,3.2580059
238,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900116-osmy1O3s0EmaR0A4gvS1Fg--SpeechNoise1--Fire_Alarm-mic.wav,10.0,16000,1,2.7239532,3.5934188,2.9544005,2.5824461140690538,3.3079197955807116,3.208773832502487,2.8820605
239,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/lk-p241_sample_0-mixed_7ch.wav,362.3949375,16000,353,2.4095705,3.0693243,2.998537,2.3245176907250866,2.928948731889746,3.1813772964654947,2.7875597
240,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-sa_b5edbec4-d939-4047-bf9b-48b2c2cb5bb0_uploaded.wav,20.3386875,16000,11,2.3951323,3.4830647,2.4036117,2.3288878904373607,3.2384794650300437,2.7079446718554587,2.9924908
241,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/lk-p238_sample_3-mixed_7ch.wav,360.37375,16000,351,2.1950464,2.859653,2.702524,2.1483143848530233,2.7635120361808516,2.9146311080533107,2.7408657
242,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-ap_mobile-Microsoft_Comp_Surface_HeadPhones_BT-pid_900023-mobile-b8471efa-f281-4206-aaaf-14800b73798c-TwoSpeakers-mic.wav,10.0,16000,1,2.0034266,3.5493224,1.7921023,2.009197392308594,3.2805339610197133,2.0648533982540056,3.1225681
243,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900116-osmy1O3s0EmaR0A4gvS1Fg--SpeechNoise2--Fire_Alarm-mic.wav,10.0,16000,1,2.2287455,3.220403,2.0528145,2.1960101882973846,3.0659578329918897,2.352392629001922,3.004473
244,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-mt-and_mobile--1409f26--AUGK1PXH5GZ81--005--TwoSpeakers--No_Noise--Regular--5--48000--Type_15--mic.wav,22.92,16000,13,1.860054,3.4510531,1.6142052,1.8845523457056956,3.2136653552755554,1.8571288667043988,2.779057
245,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-lk-RPABS_nextroom_ff_person1_0.5_secon_202301061056090011-in.trim.wav,117.18,16000,108,1.4122257,1.9144255,1.3172342,1.4609887641506205,1.902337070882267,1.4721578981693344,2.6208968
246,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-ap_desktop-Echo_Cancelling_Speakerphone_Plantronics_P610-pid_900129-6CEp0YTDG0KgRUWSBHqEMA--TwoSpeakersNoise2--Cafe-mic.wav,10.0,16000,1,2.2842774,3.577806,2.0908158,2.240996687412942,3.2982608829083855,2.392809593856312,2.625564
247,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-mt-win_viQW574zTkasMD34aUyxVA--TwoSpeakers_mic.wav,24.8104375,16000,15,3.294308,4.0380964,3.3489969,2.984525399834038,3.5655018895341803,3.5088520310510503,3.7237537
248,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/lk-p244_sample_2-mixed_7ch.wav,364.103375,16000,355,2.2624636,2.9309878,2.729793,2.1982229338452544,2.8147671695471326,2.927329121688333,2.7110162
249,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-ap_desktop-Echo_Cancelling_Speakerphone_Plantronics_P610-pid_900129-6CEp0YTDG0KgRUWSBHqEMA--SpeechNoise2--Cafe-mic.wav,10.0,16000,1,2.815907,3.8798199,2.7151492,2.650549092891704,3.4778389225068764,3.0023831837938486,3.2676811
250,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-sa_d4790ad0-85b0-44e9-b336-6b30256bf19e_uploaded.wav,39.541375,16000,30,2.20669,3.545776,2.1262224,2.176247801029467,3.2766153122724955,2.425837657489791,3.0792742
251,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-mt-and_mobile--3df94b5--A2TBSQTRSLDCGS--005--TwoSpeakers--No_Noise--Regular--6--48000--Type_15--mic.wav,36.0,16000,27,3.3022404,3.6381497,4.1560755,2.9897382395397303,3.3326917850789086,4.014347895870955,3.8926654
252,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-mt-win_OcV12R80GEeVIC7t35UJCA--TwoSpeakers_mic.wav,34.48525,16000,25,2.1480172,2.9953947,1.9894414,2.0904807527493214,2.7849716549506285,2.2242916768868994,3.2090325
253,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-sa_93480110-4b54-42f7-bc23-e3bccd179fb6_uploaded.wav,24.016,16000,15,2.300434,3.9225807,1.8295119,2.2530335614005312,3.501350173627056,2.1033036398910583,2.8612666
254,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-mt_A58GP5CIF6DJ5_Water_Neighbor_clip_4_subset5.wav,19.040375,16000,10,3.1285913,3.9326415,3.019727,2.873053887427254,3.5071203702294858,3.2601195761524395,3.2589033
255,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-mt-and_mobile--f616cb4--ABJWQGIXLD08J--005--TwoSpeakers--No_Noise--Regular--6--48000--Type_15--mic.wav,23.76,16000,14,3.4511092,4.0364738,3.6661243,3.0886077490846544,3.5637954112577814,3.731389049479147,3.7153008
256,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-ap_mobile-Logitech_ZONE_TRUE_WIRELESS_BT-pid_900001-mobile-9467b484-d1eb-4910-84f3-8ac4b8095b49-TalkWithBackgroundNoise-mic.wav,10.0,16000,1,2.019228,3.3953633,1.938797,2.022522429732148,3.1823581380922286,2.22884509035869,3.01718
257,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900051-euMhj96CP0u9lsDgoa0EkQ--TwoSpeakersNoise2--Blender-mic.wav,10.0,16000,1,0.9737302,1.0220149,1.0455128,1.0680324560753132,1.165249261753936,1.1424199702929603,2.2471812
258,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900060-vHLyopgi3EeienY33x00nQ--TwoSpeakersNoise2--Airport-mic.wav,10.0,16000,1,1.0421861,1.1661377,1.1144623,1.1350550653690723,1.3147182332639076,1.2337610199886684,2.6088164
259,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-sa_cae2e01c-9c17-4b67-b172-8d5a0f4e62f1_uploaded.wav,30.4106875,16000,21,2.3495018,3.0853577,2.6155956,2.2871246233508917,2.9674428251940697,2.8948667911500645,2.958186
260,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900062-SSmSbdwUh0y4MC3HNWS62w--TwoSpeakersNoise1--Fire_Alarm-mic.wav,10.0,16000,1,1.9874002,3.0652425,1.9971968,1.99564814692662,2.958429111681207,2.2925538515043176,2.811878
261,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-mt-win_767bBBIIL0OuMlgQoL09Lg---02-01-15-34-36--TwoSpeakersNoise1--Kitchen_utensils_mic.wav,29.8985625,16000,20,2.1146128,3.6355138,1.8296283,2.0974952608396533,3.3312783141528852,2.083719206663878,2.7385213
262,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-sa_ed4c77a6-8e79-4323-a540-db414ff89102_uploaded.wav,37.968,16000,28,1.8123466,3.035037,1.8658319,1.8421678684371146,2.9254929210326437,2.135198263558674,3.4388773
263,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-sa_9ea71311-2197-44e3-a42e-e1a0d526db04_uploaded.wav,29.301375,16000,20,1.088761,1.1538035,1.1216094,1.1794480898932702,1.2985827274857173,1.2405492502798203,2.9971902
264,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-ap_mobile-Poly_Blackwire_5220_USB-pid_900004-mobile-996f64a0-fe0b-4d40-96a6-e18254148503-TwoSpeakersWithBackgroundNoise-mic.wav,10.0,16000,1,2.439781,3.975641,2.0975277,2.3647497282855765,3.5316132340540265,2.39990870382774,2.858446
265,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-mt-and_mobile--a4ac736--A3EQ6C5226X6XN--005--TwoSpeakers--No_Noise--Regular--5--48000--Type_15--mic.wav,20.64,16000,11,2.8093753,3.8713145,2.8162558,2.644376907370205,3.472750163475751,3.08582739917435,3.2972095
266,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-ap_desktop-Echo_Cancelling_Speakerphone_P2418HZm-pid_900122-00RUTexyKEaW0VCzjL9QYg--TwoSpeakersNoise1--Airport-mic.wav,10.0,16000,1,1.5248067,2.3523328,1.4195193,1.589574922222179,2.41240396956145,1.6228639171019303,2.816842
267,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-sa_11983b7b-cafd-489d-8ffc-6f3eaf8a60d1_uploaded.wav,46.048,16000,37,1.6925085,2.1780057,1.8986899,1.720639646174171,2.214871467562331,2.1360640244676627,2.4161441
268,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/lk-p232_sample_2-mixed_7ch.wav,360.456125,16000,351,2.3326008,3.0241954,2.786385,2.2502922150752918,2.876944157855475,2.954713861691662,2.7020671
269,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-ap_desktop-Microphone_HD_Pro_Webcam_C920-pid_900133-vWbrXh6uWEOGNTKLSJvIwQ--TwoSpeakers-mic.wav,10.0,16000,1,2.3793716,3.763885,2.1826928,2.317063395570538,3.4107153833501407,2.488955830416959,3.130688
270,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900051-euMhj96CP0u9lsDgoa0EkQ--TwoSpeakersNoise1--Blender-mic.wav,10.0,16000,1,1.024458,1.0919403,1.0737995,1.1177590142206402,1.238204197152645,1.1800443207655669,2.249754
271,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-ap_desktop-Echo_Cancelling_Speakerphone_Plantronics_P610-pid_900129-6CEp0YTDG0KgRUWSBHqEMA--TwoSpeakersNoise1--Cafe-mic.wav,10.0,16000,1,1.3752965,2.177455,1.336596,1.452139781155538,2.265425989887905,1.5195198904559648,2.9855971
272,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-ap_mobile-Logitech_ZONE_TRUE_WIRELESS_BT-pid_900053-mobile-6b0ad56a-14c9-4dc7-8d37-994d5d168be7-TwoSpeakersWithBackgroundNoise-mic.wav,10.0,16000,1,1.0237157,1.1629301,1.0818851,1.1170338607379333,1.311429641889659,1.1907603277913599,2.5147502
273,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-ap_desktop-Echo_Cancelling_Speakerphone_P2418HZm-pid_900128-UHNRfFK07keQuKo5btGqmQ--TwoSpeakersNoise1--Baby-mic.wav,10.0,16000,1,1.0042663,1.0314299,1.0285116,1.0980074983784835,1.175120036823355,1.1197052297822865,2.685748
274,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-sa_104153d8-4867-4da3-89b7-23d0e1c55f53_uploaded.wav,24.576,16000,15,2.2721016,2.744845,2.9817245,2.2291078406893674,2.721392214831483,3.2223877105745626,3.0823135
275,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-mt_A58GP5CIF6DJ5_Fan_Neighbor_clip_3_subset5.wav,23.061375,16000,14,2.9874797,3.7042446,3.2027168,2.773730222497857,3.3747176101738874,3.4021466976825794,3.577396
276,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-sa_59a387c5-a729-4ca8-8933-b160674a5762_uploaded.wav,33.024,16000,24,2.861441,3.8139865,2.802706,2.6831456723388754,3.4394864152264177,3.0732401061630283,3.27158
277,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-ap_desktop-Echo_Cancelling_Speakerphone_EPOS_EXPAND_20-pid_900077-kNnkiThALk2BlCVfGoOXSg--TwoSpeakersNoise1--Typing-mic.wav,10.0,16000,1,1.9885424,3.5464666,1.5739071,1.9966150056841927,3.278749138755934,1.8104472991272365,3.297069
278,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-ap_desktop-Desktop_Mic_MSFT_LifeCam_HD-3000-pid_900083-KVbGTrqdIU0FIbN1ZuX68g--TwoSpeakersNoise2--Blender-mic.wav,10.0,16000,1,1.5990938,3.1957848,1.325792,1.656737310268579,3.0491669161199306,1.5059218879759992,2.3099425
279,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-ap_desktop-Echo_Cancelling_Speakerphone_Plantronics_P610-pid_900123-7DqrcOKEG06HzoBRBVuf4A--TwoSpeakers-mic.wav,10.0,16000,1,2.9244738,3.7360113,2.9906678,2.729483020311141,3.39424053416195,3.2387441937099637,3.4432814
280,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-mt_A2HWF3DPE0MDCN_RunningWater_NoNeighbor_clip_4_subset2.wav,29.282,16000,20,3.2425117,3.7902932,3.4826024,2.950182516824453,3.4254563787103884,3.6078375021701503,3.4845886
281,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900081-PP0Eibawp0KhHKWYBl7qKQ--TwoSpeakers-mic.wav,10.0,16000,1,1.2625232,1.6526893,1.206241,1.346473191636007,1.7935506305781097,1.3534029553697522,2.7772844
282,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900067-ZTexrSugp0CuPqLXYA3wVw--SpeechNoise2--Traffic-mic.wav,10.0,16000,1,1.4414258,2.0407355,1.3791573,1.5133012930488527,2.1469412983443115,1.5727885378511846,2.7264957
283,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-ap_desktop-Echo_Cancelling_Speakerphone_Plantronics_P610-pid_900120-DJk7Z90tpUS6H1RCtdT5hw--TwoSpeakersNoise2--Kids-mic.wav,10.0,16000,1,2.451995,4.020992,2.0814419,2.3743312421170173,3.5565262389474883,2.3828751438526288,3.0753436
284,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-mt-win_767bBBIIL0OuMlgQoL09Lg---02-01-15-34-36--SpeechNoise1--Kitchen_utensils_mic.wav,29.42925,16000,20,2.6245723,3.748645,2.4826682,2.5060135939156374,3.4015647672786096,2.782131060653691,2.9441495
285,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-mt_A3OK13TYU0OUUQ_NoNoise_Neighbor_clip_3_subset2.wav,41.912625,16000,32,1.1309433,1.3297588,1.2040989,1.214784990664691,1.4565366296555384,1.3388292987472334,2.5804846
286,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-sa_9d9f05be-e43c-4708-987a-159ddad6cd08_uploaded.wav,38.384,16000,29,2.8532307,4.2489614,2.5895965,2.67742355807401,3.6759756277008537,2.8868910432308748,2.969045
287,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-ap_mobile-Logitech_ZONE_TRUE_WIRELESS_BT-pid_900042-mobile-d983f334-1842-42b5-83a5-36805a116dc1-TalkWithBackgroundNoise-mic.wav,10.0,16000,1,3.2065928,4.0742636,3.0777996,2.9271410801363613,3.5853493795176496,3.3093319535499672,2.9643743
288,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-mt-and_mobile--b8b33b8--A3S10B7I20LGTN--005--TwoSpeakers--No_Noise--Regular--5--48000--Type_15--mic.wav,30.96,16000,21,2.4265063,4.0579433,1.9219984,2.352195190920221,3.5761645801765196,2.2042640998685137,2.8573856
289,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900051-euMhj96CP0u9lsDgoa0EkQ--TwoSpeakers-mic.wav,10.0,16000,1,1.0502152,1.1848638,1.1432309,1.1428745037169825,1.333882897959279,1.271502255268031,2.843777
290,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-sa_e7db5912-0968-4e16-9ede-92f875bff73f_uploaded.wav,26.06,16000,17,2.9600635,3.9382412,3.0351431,2.7548951380666273,3.5103936803690963,3.274569379843475,3.4972553
291,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-sa_c5281eb3-4063-4f29-8330-7c87829d3172_uploaded.wav,27.776,16000,18,2.3132339,3.451834,2.3005004,2.2634194143648974,3.2184055284738555,2.604884313046336,3.3419309
292,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-ap_desktop-Echo_Cancelling_Speakerphone_P2418HZm-pid_900122-00RUTexyKEaW0VCzjL9QYg--SpeechNoise1--Airport-mic.wav,10.0,16000,1,2.7273123,3.9025543,2.561233,2.584954058562006,3.4907368757700192,2.8616392349905246,3.1324258
293,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-ap_desktop-Desktop_Mic_MSFT_LifeCam_HD-3000-pid_900083-KVbGTrqdIU0FIbN1ZuX68g--Talk-mic.wav,10.0,16000,1,3.2288036,4.024726,3.3110797,2.942245060696996,3.558562144826781,3.4884768000887667,3.369204
294,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900062-SSmSbdwUh0y4MC3HNWS62w--SpeechNoise2--Fire_Alarm-mic.wav,10.0,16000,1,3.2305107,3.7947116,3.5100083,2.943403157442229,3.428783549141935,3.629921021118686,3.2064378
295,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/lk-p243_sample_2-mixed_7ch.wav,361.026875,16000,352,2.263995,2.9651275,2.7383294,2.2037592412187768,2.8460620875140865,2.9385780118426563,2.687848
296,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-sa_af9e53da-55b3-408e-a0f3-3b4b4b78b544_uploaded.wav,23.1786875,16000,14,2.046511,3.2011013,2.1787214,2.0413696866603024,3.04003881347523,2.477914344181507,2.4573274
297,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900062-SSmSbdwUh0y4MC3HNWS62w--TwoSpeakers-mic.wav,10.0,16000,1,2.7228422,3.895247,2.6961384,2.5816162641264193,3.4866006824719507,2.9853370334022244,2.9496748
298,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-ap_mobile-Jabra_Evolve_65_USB_USB-pid_900053-mobile-0070467b-afc2-44be-9802-86fb8fc3d79b-TwoSpeakers-mic.wav,10.0,16000,1,2.7854395,4.0481744,2.4803872,2.6281109377717073,3.571293153626499,2.7852131914822977,3.2850587
299,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-sa_ba795b9c-84c3-428d-b19b-e7e61541035a_uploaded.wav,26.496,16000,17,2.1741567,3.7074132,1.8348559,2.14634444924534,3.376808284714254,2.096698015274341,3.1140952
300,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-ap_mobile-Jabra_Evolve_65_USB_USB-pid_900053-mobile-0070467b-afc2-44be-9802-86fb8fc3d79b-TwoSpeakersWithBackgroundNoise-mic.wav,10.0,16000,1,2.0380185,3.7318385,1.7193558,2.0383240970905088,3.3917629604174504,1.9814273033721232,2.951882
301,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-mt-and_mobile--f616cb4--ABJWQGIXLD08J--005--TwoSpeakers--No_Noise--Regular--5--48000--Type_15--mic.wav,25.2,16000,16,3.607469,4.0602427,3.9068992,3.1891828685416033,3.5766872822224944,3.877498856222421,3.6091123
302,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-ap_mobile-Plantronics_Blackwire_C3210_USB-pid_900053-mobile-23710419-1b4d-4651-9623-962593d3b6e4-TwoSpeakers-mic.wav,10.0,16000,1,2.8280802,4.1112795,2.5373323,2.659479049023628,3.605096508521837,2.8392243313743957,3.326145
303,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-lk-RPABS_csameroom_ff_person4_0.5_female_1m_202212182343560017-in.trim.wav,127.0,16000,118,1.5931594,2.5052223,1.3548527,1.6304586421468448,2.38247809304441,1.5273156168965045,2.7593505
304,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-mt_A2HWF3DPE0MDCN_NoNoise_Neighbor_clip_1_subset2.wav,39.7358125,16000,30,2.276985,3.6937578,1.9181086,2.233639579911552,3.3672580185214875,2.197795019681414,2.9813972
305,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-mt-and_mobile--eed536c--AENYI38BKY5MT--005--TwoSpeakers--No_Noise--Regular--6--48000--Type_15--mic.wav,22.56,16000,13,1.8945453,3.520639,1.6359075,1.916216759026329,3.262142615822424,1.8837570528845975,2.7963154
306,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-sa_31e0253c-91f6-47b1-a682-b7891758b644_uploaded.wav,20.709375,16000,11,3.057082,3.563553,3.504448,2.821109433803926,3.2861292728147697,3.6183037778091736,3.0530114
307,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-ap_desktop-Echo_Cancelling_Speakerphone_EPOS_EXPAND_20-pid_900117-CWjRg4XHh00f0e1ohLmSnA--Talk-mic.wav,10.0,16000,1,3.3253977,3.5917783,4.0992813,3.0071552173372758,3.3069067860501633,3.9877561487121325,3.724625
308,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-ap_mobile-Logitech_ZONE_TRUE_WIRELESS_BT-pid_900042-mobile-d983f334-1842-42b5-83a5-36805a116dc1-TwoSpeakers-mic.wav,10.0,16000,1,2.1921704,3.7873058,1.8230219,2.1661527442539406,3.424457427901887,2.0998900672136696,3.1676924
309,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-sa_6e892a68-c59e-492d-adf5-d509559cd27c_uploaded.wav,29.9306875,16000,20,2.4100127,3.7683063,2.126936,2.339638006261693,3.4125011479819123,2.4270123224399285,3.1175086
310,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-ap_desktop-Echo_Cancelling_Speakerphone_EPOS_EXPAND_20-pid_900077-kNnkiThALk2BlCVfGoOXSg--SpeechNoise2--Typing-mic.wav,10.0,16000,1,3.4160056,3.9155302,3.738409,3.066895009825097,3.498059625074784,3.7794696142610693,3.43289
311,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-sa_679813de-c972-4be1-a1ff-b61089a040a4_uploaded.wav,39.509375,16000,30,1.3766524,1.7914855,1.463848,1.4472209994576148,1.894453016933016,1.664011475284101,2.4290721
312,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900116-osmy1O3s0EmaR0A4gvS1Fg--Talk-mic.wav,10.0,16000,1,1.7585055,2.2335534,1.6260531,1.7983395093501402,2.3131340788388983,1.8723873088220906,3.059082
313,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-ap_desktop-Echo_Cancelling_Speakerphone_Plantronics_P610-pid_900120-DJk7Z90tpUS6H1RCtdT5hw--TwoSpeakers-mic.wav,10.0,16000,1,3.603249,4.1299543,3.7889578,3.186828574497971,3.614971773462733,3.8107105456498775,3.370527
314,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-ap_mobile-Poly_Blackwire_5220_USB-pid_900004-mobile-996f64a0-fe0b-4d40-96a6-e18254148503-TwoSpeakers-mic.wav,10.0,16000,1,2.0872846,3.1611257,2.309073,2.0795270608926417,3.0253549698819096,2.6175766777622513,3.2791212
315,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-mt-and_mobile--a201734--A2BOJK59PWBNXP--005--TwoSpeakers--No_Noise--Regular--6--48000--Type_15--mic.wav,18.96,16000,9,2.0306468,3.6107788,1.7624122,2.031982394372991,3.3181240754278787,2.0307726954651115,2.3882098
316,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-sa_cb9b53a7-ecbc-449d-a3d0-c9d48fc78eba_uploaded.wav,24.576,16000,15,1.8802708,2.1654298,2.9811072,1.9032113721621304,2.253296018626906,3.22956082568133,2.7089336
317,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-ap_desktop-Desktop_Mic_MSFT_LifeCam_HD-3000-pid_900083-KVbGTrqdIU0FIbN1ZuX68g--TwoSpeakers-mic.wav,10.0,16000,1,2.6576228,3.7648957,2.5602403,2.5326099363458323,3.4113102828529667,2.8607111725888537,3.0628052
318,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/lk-p247_sample_2-mixed_7ch.wav,361.9515625,16000,352,2.3366337,3.0086968,2.7035477,2.2504365833328945,2.8575871298171696,2.8979755131505063,2.7713034
319,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-lk-RPABS_csameroom_mm_person5_0.5_male_1m_202212161553010019-in.trim.wav,119.4,16000,110,1.3945534,1.988562,1.2985432,1.453447825436635,1.979215077415499,1.4538820368295797,2.9115045
320,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-mt_A3OK13TYU0OUUQ_FanNoise_NoNeighbor_clip_4_subset2.wav,30.199375,16000,21,1.6043588,3.00475,1.4021149,1.6593512703077924,2.9084583872741225,1.5995404481763915,2.407558
321,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/lk-p288_sample_0-mixed_7ch.wav,361.909875,16000,352,2.2515156,2.8880131,2.937344,2.1962052394143328,2.792530494688339,3.1155139554639355,2.6864686
322,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-mt-and_mobile--73f3075--A2182AUQII1AXG--005--TwoSpeakers--No_Noise--Regular--6--48000--Type_15--mic.wav,17.16,16000,8,2.0376518,3.7915032,1.6554556,2.0379339843556528,3.4265510561825727,1.9069227508697568,2.5203755
323,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-mt-win_O8DswbYqH0CO0WOcXONjGA--SpeechNoise1--AC_mic.wav,18.175875,16000,9,2.1368613,3.3081756,1.9896044,2.119904783211815,3.123141028765994,2.2824999847864444,3.1358364
324,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-mt-and_mobile--5afd575--AYGM2YBXK5FQW--005--TwoSpeakers--No_Noise--Regular--5--48000--Type_15--mic.wav,23.28,16000,14,1.7321703,3.3063552,1.5730356,1.7746406121458385,3.1212894461503318,1.8091437871267801,2.508489
325,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-sa_98faa9a2-c760-419e-94d7-6d1cc2a6a6ba_uploaded.wav,21.8346875,16000,12,2.181347,3.2827876,2.2358022,2.1569030902539135,3.107836027955995,2.5411497262404095,2.8327339
326,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-ap_desktop-Echo_Cancelling_Speakerphone_Plantronics_P610-pid_900123-7DqrcOKEG06HzoBRBVuf4A--TwoSpeakersNoise2--Announcements-mic.wav,10.0,16000,1,1.3190267,1.9827604,1.2067015,1.3996311352513584,2.095750752447878,1.353997673198752,2.8297544
327,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900081-PP0Eibawp0KhHKWYBl7qKQ--TwoSpeakersNoise1--Typing-mic.wav,10.0,16000,1,1.0486593,1.12514,1.0623343,1.1413598954683704,1.2725547361915832,1.1648197751110982,2.7011356
328,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-sa_ea639af0-aa2b-41be-9216-1b1d308f354a_uploaded.wav,24.416,16000,15,2.6416175,3.0013835,3.3128355,2.5194475147127666,2.9092478756742897,3.4877589633922157,3.3139217
329,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900081-PP0Eibawp0KhHKWYBl7qKQ--TwoSpeakersNoise2--Squeaking_chair-mic.wav,10.0,16000,1,1.0048181,1.027158,1.0226294,1.0985480193093649,1.170643232715254,1.1118283870416974,2.4499164
330,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-sa_fc15c33e-e574-451c-88af-1d885c73f238_uploaded.wav,40.5546875,16000,31,2.2793772,3.6897826,1.9346056,2.2357347247101025,3.3632411376681475,2.221840076251402,2.880422
331,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-mt-win_5i9kq2L0lkuNg2OYxgqmkQ--TwoSpeakers_mic.wav,33.599875,16000,24,2.9313397,4.2069125,2.6611743,2.733850944777316,3.654943089068706,2.9514721566063864,3.2348778
332,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-lk-RPABS_nextroom_ff_person2_0.5_secon_202301061059450013-in.trim.wav,130.94,16000,121,1.5555179,2.0775292,1.4616606,1.5853324142820497,2.0427715379494997,1.6389569979546268,2.663744
333,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900067-ZTexrSugp0CuPqLXYA3wVw--Talk-mic.wav,10.0,16000,1,2.394082,3.164967,2.9317186,2.328721103827842,3.0280040760118436,3.1898539905026353,2.921475
334,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-mt-win_8IWBCCJmq0a3W6jY3SyK0Q--TwoSpeakersNoise1--Announcements_mic.wav,26.16525,16000,17,1.5739444,2.6963012,1.5152313,1.6340644997951561,2.6848837467946507,1.7396148853719549,2.789301
335,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-mt-win_PQgdyCXftUCAvyKRlx5s4A--TwoSpeakersNoise1--Kids_mic.wav,28.799875,16000,19,1.6920389,2.9782555,1.5350296,1.7352718930146902,2.8723267438678595,1.7594482422918056,2.7526011
336,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900067-ZTexrSugp0CuPqLXYA3wVw--TwoSpeakers-mic.wav,10.0,16000,1,2.735014,3.8026989,2.739495,2.5906984636577586,3.43343903476961,3.0240740982556744,3.1588018
337,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-mt-win_ypDUTCRp0UWFxi6aiNrYVQ--SpeechNoise1--Radiators_mic.wav,20.7465625,16000,11,1.0166328,1.0577985,1.0840942,1.110110734933041,1.202678808888146,1.1936547516658798,3.031172
338,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-sa_4cec2587-98a1-4a13-8fef-4b1189196fb1_uploaded.wav,23.573375,16000,14,2.4988,3.9147427,2.1514714,2.4099774068145114,3.496804648454717,2.454625435376047,3.096616
339,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-ap_desktop-Echo_Cancelling_Speakerphone_EPOS_EXPAND_20-pid_900117-CWjRg4XHh00f0e1ohLmSnA--TwoSpeakers-mic.wav,10.0,16000,1,2.410007,3.2102869,2.6400902,2.3413082711584723,3.059070421355377,2.9345271449722197,3.5288146
340,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-sa_7fe982e4-75bf-4244-8bb7-7b57c60200ad_uploaded.wav,38.0906875,16000,29,3.296479,4.1735535,3.3878267,2.9857825329315495,3.637145989941357,3.5393927905412252,3.5605495
341,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-ap_desktop-Echo_Cancelling_Speakerphone_P2418HZm-pid_900128-UHNRfFK07keQuKo5btGqmQ--TwoSpeakersNoise2--Baby-mic.wav,10.0,16000,1,2.0779343,3.2361827,2.0452275,2.0717323312970595,3.076666939921469,2.3442778443639702,2.8027081
342,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-mt-win_0BZq3LcM1kOXnMcRcz3jSQ--TwoSpeakers_mic.wav,30.335875,16000,21,3.1837754,4.171037,2.9889805,2.9058802013540013,3.6349971101830088,3.222761207910446,3.4951482
343,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-sa_dbe61655-cde1-4150-9423-5471c5710636_uploaded.wav,28.565375,16000,19,2.3579705,3.4084496,2.4728954,2.296428988008015,3.186859573424992,2.7712830331718576,3.1040378
344,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-lk-RPABS_csameroom_fm_person1_0.5_male_1m_202212191127510019-in.trim.wav,122.42,16000,113,1.1839812,1.5407166,1.1299453,1.2640365092981474,1.6175713686018731,1.2485737037022762,2.7950604
345,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-ap_mobile-Logitech_ZONE_TRUE_WIRELESS_BT-pid_900052-mobile-bdc7698c-6ce2-4e33-aefd-bd310710efaa-TwoSpeakers-mic.wav,10.0,16000,1,3.2901921,4.061796,3.2518215,2.983643678478586,3.578646515069944,3.4443279261153177,3.4339006
346,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-ap_desktop-Echo_Cancelling_Speakerphone_P2418HZm-pid_900122-00RUTexyKEaW0VCzjL9QYg--TwoSpeakersNoise2--Airport-mic.wav,10.0,16000,1,2.4144084,3.5347087,2.3190205,2.344781148357793,3.2713862133372427,2.6275220202668867,3.0951283
347,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-ap_mobile-Sennheiser_CX_TWS_BT-pid_900053-mobile-f47e6000-0add-4f72-b7d2-cade802c35d8-TwoSpeakers-mic.wav,10.0,16000,1,2.0170982,3.5071893,1.6292841,2.020728386896168,3.25406238633012,1.8762016538631456,3.1064973
348,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-sa_addeeb8f-e842-4a7f-a1ec-cb107cb4ec3d_uploaded.wav,32.373375,16000,23,2.036881,3.3449728,1.8796806,2.035839262245029,3.146515267760942,2.155234722224283,3.0418434
349,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-mt-win_mL0M7JFd1EabCGrg8j3xVg---02-01-14-01-00--TwoSpeakers_mic.wav,29.6105625,16000,20,2.8894942,3.9632466,2.6795375,2.703069015957482,3.523486586730285,2.963484917370151,3.2298884
350,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-sa_a2067154-5205-46e1-b1ed-7fa136796eb7_uploaded.wav,37.056,16000,28,2.7176015,3.694056,2.7193096,2.5689626333804423,3.368738742069286,2.966139599012387,3.5423844
351,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-ap_mobile-Moto_G_Stylus_UNK-pid_900017-mobile-f90f1976-6c62-410c-bed6-b2ee6530dd74-TalkWithBackgroundNoise-mic.wav,10.0,16000,1,0.9939039,1.121002,1.0663005,1.087849635824814,1.268283397549401,1.170090395984253,2.6583054
352,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-mt-and_mobile--a74a759--A3785TR8D5I81Q--005--TwoSpeakers--No_Noise--Regular--5--48000--Type_15--mic.wav,21.0,16000,12,1.8638147,3.2784617,1.8519413,1.8836869896051425,3.102747364083913,2.1180906512173574,2.9058673
353,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-sa_ab590a93-6da7-40a1-a3ec-f3b9efd198c8_uploaded.wav,34.496,16000,25,2.0838199,3.3798223,2.0883827,2.0761189314508126,3.1695409278350577,2.3900157637956396,2.8290298
354,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-sa_79f648b6-0c25-41a1-a2fc-7debf874ba54_uploaded.wav,21.582125,16000,12,2.4297767,3.934862,2.0685961,2.3566086492750524,3.5086548258308343,2.368742739636462,3.1681979
355,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-ap_desktop-Microphone_Array_RealtekR_Audio-pid_900062-SSmSbdwUh0y4MC3HNWS62w--Talk-mic.wav,10.0,16000,1,3.0335627,3.5738869,3.5311859,2.80718999566238,3.295829881276916,3.644365134172899,3.7922325
356,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-mt-and_mobile--bfa1bfa--A1P9IF475VLU2C--005--TwoSpeakers--No_Noise--Regular--6--48000--Type_15--mic.wav,31.68,16000,22,1.8269796,3.6579773,1.3177875,1.857125180354504,3.3456264145792005,1.4953356852215054,2.742646
357,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/lk-p246_sample_1-mixed_7ch.wav,363.47575,16000,354,2.2045317,2.9825678,2.6373298,2.1585017176567876,2.85989076762617,2.866333630535311,2.6311927
358,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-sa_75cab439-6051-43c2-b7df-430b35313d10_uploaded.wav,40.7466875,16000,31,2.7261155,3.4784184,2.8928764,2.581365429847473,3.230262445328566,3.1511654154514472,3.1319356
359,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/lk-p236_sample_2-mixed_7ch.wav,363.09975,16000,354,2.223596,2.9124682,2.6106985,2.166622130645821,2.790674995951508,2.824030030186092,2.6570332
360,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-lk-RPABS_csameroom_ff_person1_0.5_female_1m_202212191124050017-in.trim.wav,125.96,16000,116,1.3298731,1.8808172,1.2210118,1.3961814526415999,1.8921941100436,1.3632798300190958,2.836869
361,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/spns-lk-RPABS_sameroom_mm_person3_0.5_secon_2m_202212161520030007-in.trim.wav,127.84,16000,118,1.759392,2.5796094,1.739262,1.7775980176168318,2.5064840372394475,1.9838324741478677,2.9498503
362,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/lk-p229_sample_1-mixed_7ch.wav,360.9765,16000,351,2.232635,2.9199626,2.7153623,2.1795363502303293,2.8104808726092503,2.9308546383279017,2.7368083
363,/tmp/DNS5/V5_BlindTestSet_mono/Track2_Speakerphone/noisy/lk-p280_sample_1-mixed_7ch.wav,361.8870625,16000,352,2.2056422,2.8102057,2.6772099,2.150830749713961,2.7126182356741806,2.868625429267451,2.6707468


==> assets/sivantos_multitalker_fb2-df-4_dnsmos5.csv <==
,filename,len_in_sec,sr,num_hops,OVRL_raw,SIG_raw,BAK_raw,OVRL,SIG,BAK,P808_MOS
0,/home/schroeter/data/evaluation_2022/sivantos_multitalker_fb2-df-4/SUP_007_P2_Ch1_fb2-df-4.wav,53.577,16000,44,1.6179688,1.8346543,3.3828359,1.6724711295467212,1.9595862179166441,3.5203766719960896,2.8044484
1,/home/schroeter/data/evaluation_2022/sivantos_multitalker_fb2-df-4/SUP_003_P1_Ch1_fb2-df-4.wav,69.314,16000,60,1.6974196,2.0770967,2.796295,1.7421994865276442,2.173770003595838,3.0454161101437265,2.8953178
2,/home/schroeter/data/evaluation_2022/sivantos_multitalker_fb2-df-4/SUP_005_P2_Ch1_fb2-df-4.wav,93.376,16000,84,1.6695436,1.9476781,3.2344337,1.714960932779559,2.0532688680789883,3.4229724591916666,2.8791595
3,/home/schroeter/data/evaluation_2022/sivantos_multitalker_fb2-df-4/SUP_010_P2_Ch1_fb2-df-4.wav,27.0,16000,18,1.5208693,1.7747123,3.1119614,1.5855714756873442,1.9062777860763116,3.329435816580694,2.7863724
4,/home/schroeter/data/evaluation_2022/sivantos_multitalker_fb2-df-4/SUP_008_P1_Ch1_fb2-df-4.wav,49.0,16000,40,1.7740679,2.102343,3.1308932,1.8064781545817752,2.1924686489900274,3.33662035325632,2.9122345
5,/home/schroeter/data/evaluation_2022/sivantos_multitalker_fb2-df-4/SUP_004_P1_Ch1_fb2-df-4.wav,105.0,16000,96,1.5874356,1.835253,3.218046,1.6414942784361994,1.9536041654671101,3.4013605830473725,2.8560271
6,/home/schroeter/data/evaluation_2022/sivantos_multitalker_fb2-df-4/SUP_006_P1_Ch1_fb2-df-4.wav,90.03,16000,81,1.9035649,2.2666068,3.052838,1.92052473487474,2.331104110989036,3.277033277353298,2.8802679
7,/home/schroeter/data/evaluation_2022/sivantos_multitalker_fb2-df-4/SUP_006_P2_Ch1_fb2-df-4.wav,90.03,16000,81,1.8787749,2.1961205,3.2973347,1.8988269230066375,2.274744589533584,3.4731908502765236,2.894925
8,/home/schroeter/data/evaluation_2022/sivantos_multitalker_fb2-df-4/SUP_008_P2_Ch1_fb2-df-4.wav,49.0,16000,40,2.155859,2.510179,3.3261907,2.1337805426841014,2.536137886091334,3.4882432451416703,2.8833263
9,/home/schroeter/data/evaluation_2022/sivantos_multitalker_fb2-df-4/SUP_012_P2_Ch1_fb2-df-4.wav,96.0,16000,87,1.8973713,2.2849274,3.2380805,1.9151762604459597,2.346991608376339,3.4267111721895347,2.7824807
10,/home/schroeter/data/evaluation_2022/sivantos_multitalker_fb2-df-4/SUP_007_P1_Ch1_fb2-df-4.wav,53.577,16000,44,1.5341283,1.7763857,3.0859168,1.5968637188418238,1.9065800677286406,3.3088576839687645,2.8505092
11,/home/schroeter/data/evaluation_2022/sivantos_multitalker_fb2-df-4/SUP_002_P2_Ch1_fb2-df-4.wav,60.256,16000,51,1.8277277,2.1554313,3.5018837,1.854959209375637,2.2344657162919535,3.6172995978812974,2.6835098
12,/home/schroeter/data/evaluation_2022/sivantos_multitalker_fb2-df-4/SUP_013_P2_Ch1_fb2-df-4.wav,139.562,16000,130,1.9326342,2.3539536,3.1611035,1.9451136969963065,2.4042541027434514,3.3658278026515775,2.975934
13,/home/schroeter/data/evaluation_2022/sivantos_multitalker_fb2-df-4/SUP_013_P1_Ch1_fb2-df-4.wav,139.562,16000,130,1.8158684,2.1922066,3.067046,1.8443965126627984,2.2674894372712444,3.289114138697836,2.887051
14,/home/schroeter/data/evaluation_2022/sivantos_multitalker_fb2-df-4/SUP_010_P1_Ch1_fb2-df-4.wav,27.0,16000,18,1.4939702,1.7307322,3.2839847,1.5605168253000798,1.8639307904422389,3.4604571001767317,2.6830733
15,/home/schroeter/data/evaluation_2022/sivantos_multitalker_fb2-df-4/SUP_005_P1_Ch1_fb2-df-4.wav,93.376,16000,84,1.6976883,1.9914303,3.001223,1.7423524697519333,2.095957006137969,3.235274462386721,2.9388664
16,/home/schroeter/data/evaluation_2022/sivantos_multitalker_fb2-df-4/SUP_009_P2_Ch1_fb2-df-4.wav,142.503,16000,133,1.4811554,1.6840036,3.3478885,1.5473507337735068,1.8165424296056336,3.504130698156179,2.5296903
17,/home/schroeter/data/evaluation_2022/sivantos_multitalker_fb2-df-4/SUP_004_P2_Ch1_fb2-df-4.wav,105.0,16000,96,1.6650854,1.9906133,2.9230907,1.7140379549204927,2.098933670508386,3.1694335820493293,3.035996
18,/home/schroeter/data/evaluation_2022/sivantos_multitalker_fb2-df-4/SUP_009_P1_Ch1_fb2-df-4.wav,142.503,16000,133,1.550432,1.7741225,3.2217171,1.6090029775842776,1.899117727721155,3.4078564809746594,2.6450121
19,/home/schroeter/data/evaluation_2022/sivantos_multitalker_fb2-df-4/SUP_001_P1_Ch1_fb2-df-4.wav,79.595,16000,70,1.5384731,1.829505,2.7304635,1.598601077523607,1.9529291068246102,2.9798913256299215,2.8765311
20,/home/schroeter/data/evaluation_2022/sivantos_multitalker_fb2-df-4/SUP_001_P2_Ch1_fb2-df-4.wav,79.595,16000,70,1.523268,1.8819642,2.7031047,1.585282781571766,1.9963613247024738,2.968261103686432,2.766406
21,/home/schroeter/data/evaluation_2022/sivantos_multitalker_fb2-df-4/SUP_003_P2_Ch1_fb2-df-4.wav,69.314,16000,60,1.4464275,1.7649368,2.5402975,1.516172791808981,1.896234580514762,2.797180526476996,2.964119
22,/home/schroeter/data/evaluation_2022/sivantos_multitalker_fb2-df-4/SUP_002_P1_Ch1_fb2-df-4.wav,60.256,16000,51,1.8434701,2.2366452,3.1381783,1.8680277289723184,2.3018625481903725,3.352187177508256,2.9511178
23,/home/schroeter/data/evaluation_2022/sivantos_multitalker_fb2-df-4/SUP_012_P1_Ch1_fb2-df-4.wav,96.0,16000,87,1.734148,2.06253,3.1325269,1.773679185714342,2.155394705998597,3.341529800610324,2.8104255
24,/home/schroeter/data/evaluation_2022/sivantos_multitalker_fb2-df-4/SUP_014_P2_Ch1_fb2-df-4.wav,294.32,16000,285,1.6105915,1.9030795,3.3695319,1.6626389511455595,2.01463090139969,3.5155330804484954,2.6551712
25,/home/schroeter/data/evaluation_2022/sivantos_multitalker_fb2-df-4/SUP_011_P2_Ch1_fb2-df-4.wav,251.392,16000,242,2.1579273,2.5409784,3.262715,2.1214545546997714,2.5371626363791187,3.436602215779538,3.107924
26,/home/schroeter/data/evaluation_2022/sivantos_multitalker_fb2-df-4/SUP_011_P1_Ch1_fb2-df-4.wav,251.392,16000,242,1.6624274,2.0033004,3.139375,1.7104125610616083,2.1061276825500377,3.347937688565755,2.721741
27,/home/schroeter/data/evaluation_2022/sivantos_multitalker_fb2-df-4/SUP_014_P1_Ch1_fb2-df-4.wav,294.32,16000,285,1.9646877,2.3640413,3.1708853,1.9711377234164456,2.412941498611174,3.3675223158828165,3.0774927


==> assets/sivantos_multitalker_fb2-df-7_dnsmos5.csv <==
,filename,len_in_sec,sr,num_hops,OVRL_raw,SIG_raw,BAK_raw,OVRL,SIG,BAK,P808_MOS
0,/home/schroeter/data/evaluation_2022/sivantos_multitalker_fb2-df-7/SUP_001_P1_Ch1_fb2-df-7.wav,79.595,16000,70,1.1800522,1.6779433,1.5115625,1.2662326247947684,1.8119638820871782,1.7315353594395364,2.5459244
1,/home/schroeter/data/evaluation_2022/sivantos_multitalker_fb2-df-7/SUP_001_P2_Ch1_fb2-df-7.wav,79.595,16000,70,1.2345082,1.8240167,2.0180812,1.3194685331578835,1.9514192655361928,2.295096424631915,2.4924812


==> assets/sivantos_multitalker_fb2-mvdr-c1-i1-3_dnsmos5.csv <==
,filename,len_in_sec,sr,num_hops,OVRL_raw,SIG_raw,BAK_raw,OVRL,SIG,BAK,P808_MOS
0,/home/schroeter/data/evaluation_2022/sivantos_multitalker_fb2-mvdr-c1-i1-3/SUP_008_P1_Ch1_fb2-mvdr-c1-i1-3.wav,49.0,16000,40,1.4059343,1.971434,1.5516696,1.4754325925263734,2.0569826435200294,1.7624404973884729,2.8413663
1,/home/schroeter/data/evaluation_2022/sivantos_multitalker_fb2-mvdr-c1-i1-3/SUP_010_P1_Ch1_fb2-mvdr-c1-i1-3.wav,27.0,16000,18,1.2311107,1.685248,1.4324886,1.316282580020264,1.8219609442243774,1.6337202820070775,2.622457
2,/home/schroeter/data/evaluation_2022/sivantos_multitalker_fb2-mvdr-c1-i1-3/SUP_003_P1_Ch1_fb2-mvdr-c1-i1-3.wav,69.314,16000,60,1.3971566,1.8251262,1.5874327,1.4688513788723356,1.9379545654943457,1.7926568018273072,2.8191118
3,/home/schroeter/data/evaluation_2022/sivantos_multitalker_fb2-mvdr-c1-i1-3/SUP_007_P2_Ch1_fb2-mvdr-c1-i1-3.wav,53.577,16000,44,1.2905525,1.6385226,1.50651,1.37029675456342,1.763413816001812,1.705139285623319,2.748349
4,/home/schroeter/data/evaluation_2022/sivantos_multitalker_fb2-mvdr-c1-i1-3/SUP_010_P2_Ch1_fb2-mvdr-c1-i1-3.wav,27.0,16000,18,1.589892,2.1672606,1.760841,1.6414926528338554,2.2366898968662263,2.0002219244060413,2.6476989
5,/home/schroeter/data/evaluation_2022/sivantos_multitalker_fb2-mvdr-c1-i1-3/SUP_012_P1_Ch1_fb2-mvdr-c1-i1-3.wav,96.0,16000,87,1.5149969,2.0445957,1.6121081,1.567680308283822,2.0975541371221147,1.8263852031554886,2.7404842
6,/home/schroeter/data/evaluation_2022/sivantos_multitalker_fb2-mvdr-c1-i1-3/SUP_001_P2_Ch1_fb2-mvdr-c1-i1-3.wav,79.595,16000,70,1.3563969,1.8038515,1.3782709,1.429029820985885,1.9011759680679368,1.5626325991742922,2.7098906
7,/home/schroeter/data/evaluation_2022/sivantos_multitalker_fb2-mvdr-c1-i1-3/SUP_008_P2_Ch1_fb2-mvdr-c1-i1-3.wav,49.0,16000,40,1.64627,2.2033951,1.8657446,1.6807809746632432,2.2290712326130993,2.105066087738607,2.8827922
8,/home/schroeter/data/evaluation_2022/sivantos_multitalker_fb2-mvdr-c1-i1-3/SUP_005_P1_Ch1_fb2-mvdr-c1-i1-3.wav,93.376,16000,84,1.4921511,1.9355221,1.6804825,1.5483955495187447,2.0123339560276183,1.8971200341615382,2.6899922
9,/home/schroeter/data/evaluation_2022/sivantos_multitalker_fb2-mvdr-c1-i1-3/SUP_006_P2_Ch1_fb2-mvdr-c1-i1-3.wav,90.03,16000,81,1.7186042,2.2750368,2.160398,1.7536700965530605,2.3259033543919925,2.4085087476197864,2.8333485
10,/home/schroeter/data/evaluation_2022/sivantos_multitalker_fb2-mvdr-c1-i1-3/SUP_004_P1_Ch1_fb2-mvdr-c1-i1-3.wav,105.0,16000,96,1.2385023,1.5534976,1.3276284,1.321015079372363,1.682731605217835,1.500248722206622,2.7208703
11,/home/schroeter/data/evaluation_2022/sivantos_multitalker_fb2-mvdr-c1-i1-3/SUP_013_P2_Ch1_fb2-mvdr-c1-i1-3.wav,139.562,16000,130,1.7558762,2.5166647,1.8777971,1.7868285551318208,2.515957986140629,2.13638258243659,2.6483576
12,/home/schroeter/data/evaluation_2022/sivantos_multitalker_fb2-mvdr-c1-i1-3/SUP_009_P2_Ch1_fb2-mvdr-c1-i1-3.wav,142.503,16000,133,1.2388376,1.5781982,1.3516253,1.3220928217948626,1.7099743584037894,1.5311763625335983,2.5774744
13,/home/schroeter/data/evaluation_2022/sivantos_multitalker_fb2-mvdr-c1-i1-3/SUP_006_P1_Ch1_fb2-mvdr-c1-i1-3.wav,90.03,16000,81,1.6392939,2.2291734,1.7674392,1.676493634234457,2.2533790820201656,1.9824816036421433,2.840261
14,/home/schroeter/data/evaluation_2022/sivantos_multitalker_fb2-mvdr-c1-i1-3/SUP_003_P2_Ch1_fb2-mvdr-c1-i1-3.wav,69.314,16000,60,1.1740977,1.3885775,1.2775146,1.2608060216854609,1.5295513680436124,1.4340249403385459,2.7890096
15,/home/schroeter/data/evaluation_2022/sivantos_multitalker_fb2-mvdr-c1-i1-3/SUP_013_P1_Ch1_fb2-mvdr-c1-i1-3.wav,139.562,16000,130,1.4583781,2.007185,1.5289766,1.5198452869144663,2.074141940961226,1.734725592535196,2.627592
16,/home/schroeter/data/evaluation_2022/sivantos_multitalker_fb2-mvdr-c1-i1-3/SUP_007_P1_Ch1_fb2-mvdr-c1-i1-3.wav,53.577,16000,44,1.1814759,1.4953209,1.3288218,1.2685484847365112,1.635444918554211,1.5059713199268234,2.782851
17,/home/schroeter/data/evaluation_2022/sivantos_multitalker_fb2-mvdr-c1-i1-3/SUP_002_P2_Ch1_fb2-mvdr-c1-i1-3.wav,60.256,16000,51,1.7791532,2.5708523,2.052572,1.806203303958106,2.5621833487155126,2.3350846398760687,2.6853936
18,/home/schroeter/data/evaluation_2022/sivantos_multitalker_fb2-mvdr-c1-i1-3/SUP_004_P2_Ch1_fb2-mvdr-c1-i1-3.wav,105.0,16000,96,1.2617812,1.6207258,1.3268383,1.3432999904743812,1.7466914659116932,1.5019406807123235,2.8043432
19,/home/schroeter/data/evaluation_2022/sivantos_multitalker_fb2-mvdr-c1-i1-3/SUP_002_P1_Ch1_fb2-mvdr-c1-i1-3.wav,60.256,16000,51,1.9019709,2.5146632,2.299705,1.9074162691145142,2.5054541674255812,2.5629696592525653,2.8000932
20,/home/schroeter/data/evaluation_2022/sivantos_multitalker_fb2-mvdr-c1-i1-3/SUP_005_P2_Ch1_fb2-mvdr-c1-i1-3.wav,93.376,16000,84,1.4841802,2.0408683,1.6479237,1.5444020187826797,2.1140398397544855,1.8742651841494489,2.7490206
21,/home/schroeter/data/evaluation_2022/sivantos_multitalker_fb2-mvdr-c1-i1-3/SUP_001_P1_Ch1_fb2-mvdr-c1-i1-3.wav,79.595,16000,70,1.4759346,1.9984496,1.6146117,1.5394316219834585,2.084373709100827,1.831624165359403,2.7747471
22,/home/schroeter/data/evaluation_2022/sivantos_multitalker_fb2-mvdr-c1-i1-3/SUP_012_P2_Ch1_fb2-mvdr-c1-i1-3.wav,96.0,16000,87,1.5696948,2.222819,1.758599,1.6212289996730123,2.274350852911286,2.0042254574389466,2.6445374
23,/home/schroeter/data/evaluation_2022/sivantos_multitalker_fb2-mvdr-c1-i1-3/SUP_009_P1_Ch1_fb2-mvdr-c1-i1-3.wav,142.503,16000,133,1.3697622,1.7599566,1.5843264,1.442933173527672,1.8773494029567757,1.799368005377429,2.6665242
24,/home/schroeter/data/evaluation_2022/sivantos_multitalker_fb2-mvdr-c1-i1-3/SUP_011_P1_Ch1_fb2-mvdr-c1-i1-3.wav,251.392,16000,242,1.3760114,1.8587569,1.4572544,1.4465539554954423,1.9546673975092859,1.6545744295715286,2.6537285
25,/home/schroeter/data/evaluation_2022/sivantos_multitalker_fb2-mvdr-c1-i1-3/SUP_014_P1_Ch1_fb2-mvdr-c1-i1-3.wav,294.32,16000,285,1.7447325,2.411409,1.9942923,1.7751014615734957,2.4296441569967766,2.249185605734339,2.8360837
26,/home/schroeter/data/evaluation_2022/sivantos_multitalker_fb2-mvdr-c1-i1-3/SUP_011_P2_Ch1_fb2-mvdr-c1-i1-3.wav,251.392,16000,242,1.9687779,2.6101413,2.1944163,1.9543579620672284,2.559551335382894,2.437513152274109,2.9528682
27,/home/schroeter/data/evaluation_2022/sivantos_multitalker_fb2-mvdr-c1-i1-3/SUP_014_P2_Ch1_fb2-mvdr-c1-i1-3.wav,294.32,16000,285,1.3283551,1.804319,1.4963299,1.4028224299803678,1.908426510564276,1.7026695070397362,2.6447074


==> assets/sivantos_multitalker_fb2-mvdr-c1-i1-4_dnsmos5.csv <==
,filename,len_in_sec,sr,num_hops,OVRL_raw,SIG_raw,BAK_raw,OVRL,SIG,BAK,P808_MOS
0,/home/schroeter/data/evaluation_2022/sivantos_multitalker_fb2-mvdr-c1-i1-4/SUP_010_P2_Ch1_fb2-mvdr-c1-i1-4.wav,27.0,16000,18,1.5639969,1.8873475,2.8297362,1.623433711446566,2.006709790414902,3.0984536439762373,2.6192682
1,/home/schroeter/data/evaluation_2022/sivantos_multitalker_fb2-mvdr-c1-i1-4/SUP_002_P2_Ch1_fb2-mvdr-c1-i1-4.wav,60.256,16000,51,1.8405159,2.3581898,2.762174,1.8633120483211199,2.400296740562684,3.0158757082788705,2.7310045
2,/home/schroeter/data/evaluation_2022/sivantos_multitalker_fb2-mvdr-c1-i1-4/SUP_010_P1_Ch1_fb2-mvdr-c1-i1-4.wav,27.0,16000,18,1.2294061,1.5013446,2.641981,1.3149689087052623,1.6481938716681432,2.930343542923954,2.7435968
3,/home/schroeter/data/evaluation_2022/sivantos_multitalker_fb2-mvdr-c1-i1-4/SUP_002_P1_Ch1_fb2-mvdr-c1-i1-4.wav,60.256,16000,51,1.7212285,2.1989233,2.5363739,1.7592122529669096,2.2716339774025984,2.8175561963661098,2.7827144
4,/home/schroeter/data/evaluation_2022/sivantos_multitalker_fb2-mvdr-c1-i1-4/SUP_001_P2_Ch1_fb2-mvdr-c1-i1-4.wav,79.595,16000,70,1.2376543,1.5558083,1.3250219,1.3209934471101505,1.690182679826086,1.4882219162190127,2.7907934
5,/home/schroeter/data/evaluation_2022/sivantos_multitalker_fb2-mvdr-c1-i1-4/SUP_008_P1_Ch1_fb2-mvdr-c1-i1-4.wav,49.0,16000,40,1.8264034,2.4429374,2.5125828,1.8517641692540954,2.4658502078657314,2.8088735426852587,2.937988
6,/home/schroeter/data/evaluation_2022/sivantos_multitalker_fb2-mvdr-c1-i1-4/SUP_007_P2_Ch1_fb2-mvdr-c1-i1-4.wav,53.577,16000,44,1.5267808,1.9748988,2.0685995,1.5851991673906427,2.072166867708492,2.294248030617317,2.7915995
7,/home/schroeter/data/evaluation_2022/sivantos_multitalker_fb2-mvdr-c1-i1-4/SUP_004_P2_Ch1_fb2-mvdr-c1-i1-4.wav,105.0,16000,96,1.1922879,1.4014463,1.3599095,1.2774478603137995,1.5408487390038392,1.5186649185876384,2.827384
8,/home/schroeter/data/evaluation_2022/sivantos_multitalker_fb2-mvdr-c1-i1-4/SUP_004_P1_Ch1_fb2-mvdr-c1-i1-4.wav,105.0,16000,96,1.1974512,1.4041371,1.3841695,1.281705260639653,1.5394980657531447,1.5254159125082085,2.7778149
9,/home/schroeter/data/evaluation_2022/sivantos_multitalker_fb2-mvdr-c1-i1-4/SUP_012_P1_Ch1_fb2-mvdr-c1-i1-4.wav,96.0,16000,87,1.4422519,1.8887358,1.5282706,1.506405315032674,1.9766316015147904,1.7326325416884305,2.8111403
10,/home/schroeter/data/evaluation_2022/sivantos_multitalker_fb2-mvdr-c1-i1-4/SUP_012_P2_Ch1_fb2-mvdr-c1-i1-4.wav,96.0,16000,87,1.6554725,2.2766616,1.9880561,1.6970605218144188,2.3123470519580436,2.2392955392143654,2.671451
11,/home/schroeter/data/evaluation_2022/sivantos_multitalker_fb2-mvdr-c1-i1-4/SUP_006_P1_Ch1_fb2-mvdr-c1-i1-4.wav,90.03,16000,81,1.5838985,2.2388508,1.7284558,1.6345665923410446,2.284320133168019,1.9478216103505792,2.8461466
12,/home/schroeter/data/evaluation_2022/sivantos_multitalker_fb2-mvdr-c1-i1-4/SUP_007_P1_Ch1_fb2-mvdr-c1-i1-4.wav,53.577,16000,44,1.3427945,1.6188133,1.7004068,1.4146691329588876,1.7387785096958237,1.8955282279378862,2.8632884
13,/home/schroeter/data/evaluation_2022/sivantos_multitalker_fb2-mvdr-c1-i1-4/SUP_009_P2_Ch1_fb2-mvdr-c1-i1-4.wav,142.503,16000,133,1.11562,1.2738575,1.3109854,1.205543374894376,1.4194236937352684,1.451666974142002,2.6107545
14,/home/schroeter/data/evaluation_2022/sivantos_multitalker_fb2-mvdr-c1-i1-4/SUP_006_P2_Ch1_fb2-mvdr-c1-i1-4.wav,90.03,16000,81,1.8721678,2.343444,2.7265978,1.894246001116757,2.400998710950331,2.98652920458141,2.8642545
15,/home/schroeter/data/evaluation_2022/sivantos_multitalker_fb2-mvdr-c1-i1-4/SUP_005_P1_Ch1_fb2-mvdr-c1-i1-4.wav,93.376,16000,84,1.21948,1.4731573,1.4010875,1.3028773426726545,1.6067268377948563,1.5512629079311417,2.7701719
16,/home/schroeter/data/evaluation_2022/sivantos_multitalker_fb2-mvdr-c1-i1-4/SUP_009_P1_Ch1_fb2-mvdr-c1-i1-4.wav,142.503,16000,133,1.3268416,1.6712445,1.482695,1.4011911508901582,1.7838839624266971,1.6656419579846353,2.6212754
17,/home/schroeter/data/evaluation_2022/sivantos_multitalker_fb2-mvdr-c1-i1-4/SUP_003_P2_Ch1_fb2-mvdr-c1-i1-4.wav,69.314,16000,60,1.2552577,1.5629919,1.451164,1.3377001388121186,1.6939075484569315,1.631693228735868,2.8387818
18,/home/schroeter/data/evaluation_2022/sivantos_multitalker_fb2-mvdr-c1-i1-4/SUP_013_P1_Ch1_fb2-mvdr-c1-i1-4.wav,139.562,16000,130,1.4544808,1.9721373,1.5228591,1.5144622115596458,2.0359514822893803,1.7225782975646458,2.6958623
19,/home/schroeter/data/evaluation_2022/sivantos_multitalker_fb2-mvdr-c1-i1-4/SUP_013_P2_Ch1_fb2-mvdr-c1-i1-4.wav,139.562,16000,130,1.7828171,2.4505894,2.05602,1.808909978689059,2.453520711123939,2.308393162604762,2.7401454
20,/home/schroeter/data/evaluation_2022/sivantos_multitalker_fb2-mvdr-c1-i1-4/SUP_008_P2_Ch1_fb2-mvdr-c1-i1-4.wav,49.0,16000,40,1.9826987,2.4996262,2.80769,1.9858099580258586,2.51261487023054,3.074999148566475,2.91859
21,/home/schroeter/data/evaluation_2022/sivantos_multitalker_fb2-mvdr-c1-i1-4/SUP_005_P2_Ch1_fb2-mvdr-c1-i1-4.wav,93.376,16000,84,1.5312883,1.9757508,1.8705353,1.5850389069854696,2.0538886049833636,2.0985460457482263,2.7913253
22,/home/schroeter/data/evaluation_2022/sivantos_multitalker_fb2-mvdr-c1-i1-4/SUP_003_P1_Ch1_fb2-mvdr-c1-i1-4.wav,69.314,16000,60,1.497911,1.8824024,1.8857512,1.558548932049764,1.9877385873457356,2.1068574234279227,2.8674333
23,/home/schroeter/data/evaluation_2022/sivantos_multitalker_fb2-mvdr-c1-i1-4/SUP_001_P1_Ch1_fb2-mvdr-c1-i1-4.wav,79.595,16000,70,1.5302861,2.0964808,1.7383862,1.5861634270127687,2.1598575568220584,1.9720042307817134,2.9057732
24,/home/schroeter/data/evaluation_2022/sivantos_multitalker_fb2-mvdr-c1-i1-4/SUP_011_P1_Ch1_fb2-mvdr-c1-i1-4.wav,251.392,16000,242,1.3009627,1.7146808,1.3601388,1.378705082097765,1.8268402851119525,1.5353305528749666,2.687179
25,/home/schroeter/data/evaluation_2022/sivantos_multitalker_fb2-mvdr-c1-i1-4/SUP_011_P2_Ch1_fb2-mvdr-c1-i1-4.wav,251.392,16000,242,1.9469693,2.5550146,2.261287,1.9420258186700734,2.5290857226842425,2.507295581943693,2.9931052
26,/home/schroeter/data/evaluation_2022/sivantos_multitalker_fb2-mvdr-c1-i1-4/SUP_014_P1_Ch1_fb2-mvdr-c1-i1-4.wav,294.32,16000,285,1.7347152,2.3562598,2.0039313,1.7669409217236134,2.386266203426373,2.2485139606644604,2.871244


==> assets/sivantos_multitalker_fb2-wf-c1-i1-3_dnsmos5.csv <==
,filename,len_in_sec,sr,num_hops,OVRL_raw,SIG_raw,BAK_raw,OVRL,SIG,BAK,P808_MOS
0,/home/schroeter/data/evaluation_2022/sivantos_multitalker_fb2-wf-c1-i1-3/SUP_008_P1_Ch1_fb2-wf-c1-i1-3.wav,49.0,16000,40,1.851663,2.1532853,3.2588296,1.8698172049031572,2.2253653150622057,3.445124557822475,2.93117
1,/home/schroeter/data/evaluation_2022/sivantos_multitalker_fb2-wf-c1-i1-3/SUP_002_P2_Ch1_fb2-wf-c1-i1-3.wav,60.256,16000,51,1.7997593,2.0730965,3.650204,1.8314837375635182,2.1683578859865387,3.7194904739893904,2.8473415
2,/home/schroeter/data/evaluation_2022/sivantos_multitalker_fb2-wf-c1-i1-3/SUP_002_P1_Ch1_fb2-wf-c1-i1-3.wav,60.256,16000,51,2.0235736,2.3632212,3.4639037,2.021428751593058,2.412420651260549,3.59608634547355,2.89103
3,/home/schroeter/data/evaluation_2022/sivantos_multitalker_fb2-wf-c1-i1-3/SUP_007_P1_Ch1_fb2-wf-c1-i1-3.wav,53.577,16000,44,1.5910571,1.767681,3.589937,1.6486802920382833,1.8989577896406775,3.6795125870622747,2.66716
4,/home/schroeter/data/evaluation_2022/sivantos_multitalker_fb2-wf-c1-i1-3/SUP_001_P1_Ch1_fb2-wf-c1-i1-3.wav,79.595,16000,70,1.6650195,1.9105387,3.21506,1.7125760220390445,2.0208259818045504,3.403649160788196,2.9027896
5,/home/schroeter/data/evaluation_2022/sivantos_multitalker_fb2-wf-c1-i1-3/SUP_003_P1_Ch1_fb2-wf-c1-i1-3.wav,69.314,16000,60,1.7453098,1.9941242,3.3824537,1.7845512721809065,2.099756042780595,3.5295170818584873,2.8621943
6,/home/schroeter/data/evaluation_2022/sivantos_multitalker_fb2-wf-c1-i1-3/SUP_006_P2_Ch1_fb2-wf-c1-i1-3.wav,90.03,16000,81,2.1051104,2.4136715,3.583912,2.08859471486931,2.4548272766902537,3.6747532574506945,2.8126225
7,/home/schroeter/data/evaluation_2022/sivantos_multitalker_fb2-wf-c1-i1-3/SUP_012_P1_Ch1_fb2-wf-c1-i1-3.wav,96.0,16000,87,1.7461361,1.9746543,3.536816,1.783766372947135,2.0795068316774916,3.6412284715252983,2.8491218
8,/home/schroeter/data/evaluation_2022/sivantos_multitalker_fb2-wf-c1-i1-3/SUP_004_P1_Ch1_fb2-wf-c1-i1-3.wav,105.0,16000,96,1.5424639,1.7505238,3.6635299,1.6029896430121022,1.8801912542831176,3.7271254673171663,2.6069643
9,/home/schroeter/data/evaluation_2022/sivantos_multitalker_fb2-wf-c1-i1-3/SUP_008_P2_Ch1_fb2-wf-c1-i1-3.wav,49.0,16000,40,2.1782753,2.5643868,3.2822344,2.1492799365956903,2.5750093285407663,3.4516215302207085,3.0086102
10,/home/schroeter/data/evaluation_2022/sivantos_multitalker_fb2-wf-c1-i1-3/SUP_004_P2_Ch1_fb2-wf-c1-i1-3.wav,105.0,16000,96,1.659728,1.8532522,3.3419874,1.7088785466664977,1.9738751332763764,3.5030344634257546,3.0329165
11,/home/schroeter/data/evaluation_2022/sivantos_multitalker_fb2-wf-c1-i1-3/SUP_013_P1_Ch1_fb2-wf-c1-i1-3.wav,139.562,16000,130,1.7020797,1.937991,3.4644856,1.7450212095180846,2.048099988946344,3.5905276831975645,2.7861695
12,/home/schroeter/data/evaluation_2022/sivantos_multitalker_fb2-wf-c1-i1-3/SUP_010_P2_Ch1_fb2-wf-c1-i1-3.wav,27.0,16000,18,1.439781,1.5884413,3.5371063,1.5116629962983423,1.7323311554854328,3.6460614695081945,2.7679694
13,/home/schroeter/data/evaluation_2022/sivantos_multitalker_fb2-wf-c1-i1-3/SUP_005_P2_Ch1_fb2-wf-c1-i1-3.wav,93.376,16000,84,1.7520432,1.9775236,3.4996507,1.7854932803921157,2.0777760511850927,3.618331716459224,2.8946006
14,/home/schroeter/data/evaluation_2022/sivantos_multitalker_fb2-wf-c1-i1-3/SUP_009_P2_Ch1_fb2-wf-c1-i1-3.wav,142.503,16000,133,1.5409489,1.7506343,3.6711938,1.6023078957928836,1.8798503606929249,3.732254946836968,2.460243
15,/home/schroeter/data/evaluation_2022/sivantos_multitalker_fb2-wf-c1-i1-3/SUP_005_P1_Ch1_fb2-wf-c1-i1-3.wav,93.376,16000,84,1.7879145,1.9933887,3.4880302,1.8218037975350616,2.100096645142326,3.608844012451104,2.8719664
16,/home/schroeter/data/evaluation_2022/sivantos_multitalker_fb2-wf-c1-i1-3/SUP_006_P1_Ch1_fb2-wf-c1-i1-3.wav,90.03,16000,81,1.9463816,2.2500274,3.324554,1.9590118892251756,2.3224591896919318,3.4941441565296176,2.8856483
17,/home/schroeter/data/evaluation_2022/sivantos_multitalker_fb2-wf-c1-i1-3/SUP_009_P1_Ch1_fb2-wf-c1-i1-3.wav,142.503,16000,133,1.6829442,1.9009024,3.4799178,1.727534242426291,2.016011280151794,3.599456020469346,2.6535916
18,/home/schroeter/data/evaluation_2022/sivantos_multitalker_fb2-wf-c1-i1-3/SUP_007_P2_Ch1_fb2-wf-c1-i1-3.wav,53.577,16000,44,1.7133665,1.9004896,3.7164745,1.7555775657078811,2.016467221360332,3.7598111246739334,2.8026752
19,/home/schroeter/data/evaluation_2022/sivantos_multitalker_fb2-wf-c1-i1-3/SUP_010_P1_Ch1_fb2-wf-c1-i1-3.wav,27.0,16000,18,1.4287399,1.7034457,3.0872645,1.5010667232406985,1.8402796707399074,3.3108030331985305,2.7771962
20,/home/schroeter/data/evaluation_2022/sivantos_multitalker_fb2-wf-c1-i1-3/SUP_001_P2_Ch1_fb2-wf-c1-i1-3.wav,79.595,16000,70,1.5403819,1.7167884,3.4179492,1.602729175303958,1.8513648578855324,3.552906726197672,2.702531
21,/home/schroeter/data/evaluation_2022/sivantos_multitalker_fb2-wf-c1-i1-3/SUP_011_P2_Ch1_fb2-wf-c1-i1-3.wav,251.392,16000,242,2.2396264,2.5782175,3.4782693,2.185158586122311,2.556396902792077,3.600933150106036,3.083439
22,/home/schroeter/data/evaluation_2022/sivantos_multitalker_fb2-wf-c1-i1-3/SUP_011_P1_Ch1_fb2-wf-c1-i1-3.wav,251.392,16000,242,1.5597706,1.7679181,3.6125388,1.6178538075107103,1.8936625508592306,3.693803988442907,2.519135
23,/home/schroeter/data/evaluation_2022/sivantos_multitalker_fb2-wf-c1-i1-3/SUP_012_P2_Ch1_fb2-wf-c1-i1-3.wav,96.0,16000,87,1.8694413,2.1174278,3.6612964,1.8916934072107507,2.2079355196469437,3.7266685199248504,2.856125
24,/home/schroeter/data/evaluation_2022/sivantos_multitalker_fb2-wf-c1-i1-3/SUP_003_P2_Ch1_fb2-wf-c1-i1-3.wav,69.314,16000,60,1.633986,1.8567975,3.2702718,1.6849230337765952,1.9770181894033845,3.443113969951584,2.8619936
25,/home/schroeter/data/evaluation_2022/sivantos_multitalker_fb2-wf-c1-i1-3/SUP_013_P2_Ch1_fb2-wf-c1-i1-3.wav,139.562,16000,130,1.9012764,2.228774,3.4778283,1.9190735254818763,2.3029538079444354,3.6013008878915076,2.9246137
26,/home/schroeter/data/evaluation_2022/sivantos_multitalker_fb2-wf-c1-i1-3/SUP_014_P2_Ch1_fb2-wf-c1-i1-3.wav,294.32,16000,285,1.5371262,1.769534,3.7248845,1.5979446276959957,1.8944282148356317,3.7676067193617544,2.490303
27,/home/schroeter/data/evaluation_2022/sivantos_multitalker_fb2-wf-c1-i1-3/SUP_014_P1_Ch1_fb2-wf-c1-i1-3.wav,294.32,16000,285,1.9098887,2.2365482,3.366971,1.9238302247275978,2.3022920776557445,3.5211069763181633,3.0015473


==> assets/sivantos_multitalker_fb2-wf-c1-i1-4_dnsmos5.csv <==
,filename,len_in_sec,sr,num_hops,OVRL_raw,SIG_raw,BAK_raw,OVRL,SIG,BAK,P808_MOS
0,/home/schroeter/data/evaluation_2022/sivantos_multitalker_fb2-wf-c1-i1-4/SUP_007_P1_Ch1_fb2-wf-c1-i1-4.wav,53.577,16000,44,1.462472,1.6938382,2.9354372,1.5319567411573567,1.8296400548526008,3.149818067993556,2.8491044
1,/home/schroeter/data/evaluation_2022/sivantos_multitalker_fb2-wf-c1-i1-4/SUP_002_P1_Ch1_fb2-wf-c1-i1-4.wav,60.256,16000,51,1.9341906,2.2896676,3.1254063,1.942634128149435,2.3464184532442602,3.338794364393924,2.8112607
2,/home/schroeter/data/evaluation_2022/sivantos_multitalker_fb2-wf-c1-i1-4/SUP_007_P2_Ch1_fb2-wf-c1-i1-4.wav,53.577,16000,44,1.6432246,1.8621496,3.3555987,1.6933952141107855,1.9818325729517359,3.515830875586116,2.6418993
3,/home/schroeter/data/evaluation_2022/sivantos_multitalker_fb2-wf-c1-i1-4/SUP_001_P1_Ch1_fb2-wf-c1-i1-4.wav,79.595,16000,70,1.4915439,1.751054,2.920517,1.5571352737931248,1.8800385044805914,3.153665116522732,2.82591
4,/home/schroeter/data/evaluation_2022/sivantos_multitalker_fb2-wf-c1-i1-4/SUP_001_P2_Ch1_fb2-wf-c1-i1-4.wav,79.595,16000,70,1.5933665,1.9653126,2.79426,1.6471834833297927,2.06963669639771,3.015579587970856,2.6978567
5,/home/schroeter/data/evaluation_2022/sivantos_multitalker_fb2-wf-c1-i1-4/SUP_008_P1_Ch1_fb2-wf-c1-i1-4.wav,49.0,16000,40,1.8910204,2.2012877,3.1232207,1.9076828802099823,2.271647406453326,3.340889978700022,2.952056
6,/home/schroeter/data/evaluation_2022/sivantos_multitalker_fb2-wf-c1-i1-4/SUP_006_P1_Ch1_fb2-wf-c1-i1-4.wav,90.03,16000,81,1.8890263,2.2241778,3.0098953,1.9085539101388969,2.2966758213569407,3.2485951930666204,2.9013636
7,/home/schroeter/data/evaluation_2022/sivantos_multitalker_fb2-wf-c1-i1-4/SUP_012_P1_Ch1_fb2-wf-c1-i1-4.wav,96.0,16000,87,1.7046604,1.9457084,3.164056,1.7463806411353153,2.0502808995077935,3.3644533780227817,2.8030462
8,/home/schroeter/data/evaluation_2022/sivantos_multitalker_fb2-wf-c1-i1-4/SUP_005_P2_Ch1_fb2-wf-c1-i1-4.wav,93.376,16000,84,1.6058254,1.9166605,2.8130252,1.654952039202034,2.0258291384387013,3.029390305501203,2.8858964
9,/home/schroeter/data/evaluation_2022/sivantos_multitalker_fb2-wf-c1-i1-4/SUP_013_P2_Ch1_fb2-wf-c1-i1-4.wav,139.562,16000,130,1.9113477,2.2490847,3.2232492,1.9289624773736758,2.321730556076139,3.415286993520995,2.898886
10,/home/schroeter/data/evaluation_2022/sivantos_multitalker_fb2-wf-c1-i1-4/SUP_003_P1_Ch1_fb2-wf-c1-i1-4.wav,69.314,16000,60,1.669361,1.9121319,3.1139615,1.7172597842493185,2.0276834202946357,3.332332889373769,2.9318347
11,/home/schroeter/data/evaluation_2022/sivantos_multitalker_fb2-wf-c1-i1-4/SUP_008_P2_Ch1_fb2-wf-c1-i1-4.wav,49.0,16000,40,1.9906007,2.3192387,3.202619,1.9926358611344028,2.3751512336964664,3.4036705078432528,2.8678646
12,/home/schroeter/data/evaluation_2022/sivantos_multitalker_fb2-wf-c1-i1-4/SUP_010_P2_Ch1_fb2-wf-c1-i1-4.wav,27.0,16000,18,1.657214,1.9095194,3.2648067,1.708564041288906,2.029938762526753,3.4499582734503584,2.602032
13,/home/schroeter/data/evaluation_2022/sivantos_multitalker_fb2-wf-c1-i1-4/SUP_005_P1_Ch1_fb2-wf-c1-i1-4.wav,93.376,16000,84,1.719434,2.0722446,2.6897228,1.759924224872839,2.1657767072517906,2.952763327824606,2.7666242
14,/home/schroeter/data/evaluation_2022/sivantos_multitalker_fb2-wf-c1-i1-4/SUP_002_P2_Ch1_fb2-wf-c1-i1-4.wav,60.256,16000,51,1.7769548,2.1018155,3.3516884,1.8106680646805577,2.1919342061752882,3.506323528942393,2.6308787
15,/home/schroeter/data/evaluation_2022/sivantos_multitalker_fb2-wf-c1-i1-4/SUP_006_P2_Ch1_fb2-wf-c1-i1-4.wav,90.03,16000,81,1.9218011,2.2331178,3.3066092,1.9372146298102941,2.308176293809406,3.4814493367447046,2.8320951
16,/home/schroeter/data/evaluation_2022/sivantos_multitalker_fb2-wf-c1-i1-4/SUP_013_P1_Ch1_fb2-wf-c1-i1-4.wav,139.562,16000,130,1.8026099,2.0914207,3.174416,1.8328874799223702,2.1800345094922076,3.376078839106229,2.7068927
17,/home/schroeter/data/evaluation_2022/sivantos_multitalker_fb2-wf-c1-i1-4/SUP_010_P1_Ch1_fb2-wf-c1-i1-4.wav,27.0,16000,18,1.3983308,1.5953735,2.9666538,1.47169031306134,1.7383107742475556,3.1799179693539057,2.8470337
18,/home/schroeter/data/evaluation_2022/sivantos_multitalker_fb2-wf-c1-i1-4/SUP_009_P2_Ch1_fb2-wf-c1-i1-4.wav,142.503,16000,133,1.4725058,1.6596807,3.3131573,1.5396680267537255,1.7939496332026803,3.482737603140471,2.4772213
19,/home/schroeter/data/evaluation_2022/sivantos_multitalker_fb2-wf-c1-i1-4/SUP_012_P2_Ch1_fb2-wf-c1-i1-4.wav,96.0,16000,87,1.7885935,2.044223,3.2594059,1.8191431289851874,2.138658408780905,3.4431668786220513,2.7178042
20,/home/schroeter/data/evaluation_2022/sivantos_multitalker_fb2-wf-c1-i1-4/SUP_009_P1_Ch1_fb2-wf-c1-i1-4.wav,142.503,16000,133,1.484905,1.727475,2.987968,1.5488163305132903,1.8551140922819938,3.2137334205734427,2.620086
21,/home/schroeter/data/evaluation_2022/sivantos_multitalker_fb2-wf-c1-i1-4/SUP_003_P2_Ch1_fb2-wf-c1-i1-4.wav,69.314,16000,60,1.5072896,1.7453363,2.834601,1.5722493220933211,1.8777188826861622,3.081299161822844,2.8891478
22,/home/schroeter/data/evaluation_2022/sivantos_multitalker_fb2-wf-c1-i1-4/SUP_011_P1_Ch1_fb2-wf-c1-i1-4.wav,251.392,16000,242,1.6258616,1.9245468,3.1501808,1.6769806808311354,2.0333624133440513,3.3510033491920606,2.6511176
23,/home/schroeter/data/evaluation_2022/sivantos_multitalker_fb2-wf-c1-i1-4/SUP_004_P1_Ch1_fb2-wf-c1-i1-4.wav,105.0,16000,96,1.5593278,1.8048615,3.134523,1.6171531840945064,1.9257685326067409,3.3411978727805782,2.7808003
24,/home/schroeter/data/evaluation_2022/sivantos_multitalker_fb2-wf-c1-i1-4/SUP_004_P2_Ch1_fb2-wf-c1-i1-4.wav,105.0,16000,96,1.6106758,1.878568,2.88731,1.6650931956603279,1.9984409450763616,3.1218200866315313,2.8947682
25,/home/schroeter/data/evaluation_2022/sivantos_multitalker_fb2-wf-c1-i1-4/SUP_014_P2_Ch1_fb2-wf-c1-i1-4.wav,294.32,16000,285,1.5727446,1.8091049,3.2954643,1.6285548920410886,1.9283301163511872,3.4612072414228265,2.6243706
26,/home/schroeter/data/evaluation_2022/sivantos_multitalker_fb2-wf-c1-i1-4/SUP_011_P2_Ch1_fb2-wf-c1-i1-4.wav,251.392,16000,242,2.1550362,2.5422297,3.1317415,2.123669938578429,2.5462279195966784,3.3328463213651816,3.0554338
27,/home/schroeter/data/evaluation_2022/sivantos_multitalker_fb2-wf-c1-i1-4/SUP_014_P1_Ch1_fb2-wf-c1-i1-4.wav,294.32,16000,285,1.9451038,2.2949247,3.108204,1.9562051684057193,2.356206356784175,3.3229459192100004,2.9761467


==> assets/sivantos_multitalker_fb2-wf_4_dnsmos5.csv <==
,filename,len_in_sec,sr,num_hops,OVRL_raw,SIG_raw,BAK_raw,OVRL,SIG,BAK,P808_MOS
0,/home/schroeter/data/evaluation_2022/sivantos_multitalker_fb2-wf-c1-i1-4/SUP_007_P1_Ch1_fb2-wf-c1-i1-4.wav,53.577,16000,44,1.462472,1.6938382,2.9354372,1.5319567411573567,1.8296400548526008,3.149818067993556,2.8491044
1,/home/schroeter/data/evaluation_2022/sivantos_multitalker_fb2-wf-c1-i1-4/SUP_002_P1_Ch1_fb2-wf-c1-i1-4.wav,60.256,16000,51,1.9341906,2.2896676,3.1254063,1.942634128149435,2.3464184532442602,3.338794364393924,2.8112607
2,/home/schroeter/data/evaluation_2022/sivantos_multitalker_fb2-wf-c1-i1-4/SUP_007_P2_Ch1_fb2-wf-c1-i1-4.wav,53.577,16000,44,1.6432246,1.8621496,3.3555987,1.6933952141107855,1.9818325729517359,3.515830875586116,2.6418993
3,/home/schroeter/data/evaluation_2022/sivantos_multitalker_fb2-wf-c1-i1-4/SUP_001_P1_Ch1_fb2-wf-c1-i1-4.wav,79.595,16000,70,1.4915439,1.751054,2.920517,1.5571352737931248,1.8800385044805914,3.153665116522732,2.82591
4,/home/schroeter/data/evaluation_2022/sivantos_multitalker_fb2-wf-c1-i1-4/SUP_001_P2_Ch1_fb2-wf-c1-i1-4.wav,79.595,16000,70,1.5933665,1.9653126,2.79426,1.6471834833297927,2.06963669639771,3.015579587970856,2.6978567
5,/home/schroeter/data/evaluation_2022/sivantos_multitalker_fb2-wf-c1-i1-4/SUP_008_P1_Ch1_fb2-wf-c1-i1-4.wav,49.0,16000,40,1.8910204,2.2012877,3.1232207,1.9076828802099823,2.271647406453326,3.340889978700022,2.952056
6,/home/schroeter/data/evaluation_2022/sivantos_multitalker_fb2-wf-c1-i1-4/SUP_006_P1_Ch1_fb2-wf-c1-i1-4.wav,90.03,16000,81,1.8890263,2.2241778,3.0098953,1.9085539101388969,2.2966758213569407,3.2485951930666204,2.9013636
7,/home/schroeter/data/evaluation_2022/sivantos_multitalker_fb2-wf-c1-i1-4/SUP_012_P1_Ch1_fb2-wf-c1-i1-4.wav,96.0,16000,87,1.7046604,1.9457084,3.164056,1.7463806411353153,2.0502808995077935,3.3644533780227817,2.8030462
8,/home/schroeter/data/evaluation_2022/sivantos_multitalker_fb2-wf-c1-i1-4/SUP_005_P2_Ch1_fb2-wf-c1-i1-4.wav,93.376,16000,84,1.6058254,1.9166605,2.8130252,1.654952039202034,2.0258291384387013,3.029390305501203,2.8858964
9,/home/schroeter/data/evaluation_2022/sivantos_multitalker_fb2-wf-c1-i1-4/SUP_013_P2_Ch1_fb2-wf-c1-i1-4.wav,139.562,16000,130,1.9113477,2.2490847,3.2232492,1.9289624773736758,2.321730556076139,3.415286993520995,2.898886
10,/home/schroeter/data/evaluation_2022/sivantos_multitalker_fb2-wf-c1-i1-4/SUP_003_P1_Ch1_fb2-wf-c1-i1-4.wav,69.314,16000,60,1.669361,1.9121319,3.1139615,1.7172597842493185,2.0276834202946357,3.332332889373769,2.9318347
11,/home/schroeter/data/evaluation_2022/sivantos_multitalker_fb2-wf-c1-i1-4/SUP_008_P2_Ch1_fb2-wf-c1-i1-4.wav,49.0,16000,40,1.9906007,2.3192387,3.202619,1.9926358611344028,2.3751512336964664,3.4036705078432528,2.8678646
12,/home/schroeter/data/evaluation_2022/sivantos_multitalker_fb2-wf-c1-i1-4/SUP_010_P2_Ch1_fb2-wf-c1-i1-4.wav,27.0,16000,18,1.657214,1.9095194,3.2648067,1.708564041288906,2.029938762526753,3.4499582734503584,2.602032
13,/home/schroeter/data/evaluation_2022/sivantos_multitalker_fb2-wf-c1-i1-4/SUP_005_P1_Ch1_fb2-wf-c1-i1-4.wav,93.376,16000,84,1.719434,2.0722446,2.6897228,1.759924224872839,2.1657767072517906,2.952763327824606,2.7666242
14,/home/schroeter/data/evaluation_2022/sivantos_multitalker_fb2-wf-c1-i1-4/SUP_002_P2_Ch1_fb2-wf-c1-i1-4.wav,60.256,16000,51,1.7769548,2.1018155,3.3516884,1.8106680646805577,2.1919342061752882,3.506323528942393,2.6308787
15,/home/schroeter/data/evaluation_2022/sivantos_multitalker_fb2-wf-c1-i1-4/SUP_006_P2_Ch1_fb2-wf-c1-i1-4.wav,90.03,16000,81,1.9218011,2.2331178,3.3066092,1.9372146298102941,2.308176293809406,3.4814493367447046,2.8320951
16,/home/schroeter/data/evaluation_2022/sivantos_multitalker_fb2-wf-c1-i1-4/SUP_013_P1_Ch1_fb2-wf-c1-i1-4.wav,139.562,16000,130,1.8026099,2.0914207,3.174416,1.8328874799223702,2.1800345094922076,3.376078839106229,2.7068927
17,/home/schroeter/data/evaluation_2022/sivantos_multitalker_fb2-wf-c1-i1-4/SUP_010_P1_Ch1_fb2-wf-c1-i1-4.wav,27.0,16000,18,1.3983308,1.5953735,2.9666538,1.47169031306134,1.7383107742475556,3.1799179693539057,2.8470337
18,/home/schroeter/data/evaluation_2022/sivantos_multitalker_fb2-wf-c1-i1-4/SUP_009_P2_Ch1_fb2-wf-c1-i1-4.wav,142.503,16000,133,1.4725058,1.6596807,3.3131573,1.5396680267537255,1.7939496332026803,3.482737603140471,2.4772213
19,/home/schroeter/data/evaluation_2022/sivantos_multitalker_fb2-wf-c1-i1-4/SUP_012_P2_Ch1_fb2-wf-c1-i1-4.wav,96.0,16000,87,1.7885935,2.044223,3.2594059,1.8191431289851874,2.138658408780905,3.4431668786220513,2.7178042
20,/home/schroeter/data/evaluation_2022/sivantos_multitalker_fb2-wf-c1-i1-4/SUP_009_P1_Ch1_fb2-wf-c1-i1-4.wav,142.503,16000,133,1.484905,1.727475,2.987968,1.5488163305132903,1.8551140922819938,3.2137334205734427,2.620086
21,/home/schroeter/data/evaluation_2022/sivantos_multitalker_fb2-wf-c1-i1-4/SUP_003_P2_Ch1_fb2-wf-c1-i1-4.wav,69.314,16000,60,1.5072896,1.7453363,2.834601,1.5722493220933211,1.8777188826861622,3.081299161822844,2.8891478
22,/home/schroeter/data/evaluation_2022/sivantos_multitalker_fb2-wf-c1-i1-4/SUP_011_P1_Ch1_fb2-wf-c1-i1-4.wav,251.392,16000,242,1.6258616,1.9245468,3.1501808,1.6769806808311354,2.0333624133440513,3.3510033491920606,2.6511176
23,/home/schroeter/data/evaluation_2022/sivantos_multitalker_fb2-wf-c1-i1-4/SUP_004_P1_Ch1_fb2-wf-c1-i1-4.wav,105.0,16000,96,1.5593278,1.8048615,3.134523,1.6171531840945064,1.9257685326067409,3.3411978727805782,2.7808003
24,/home/schroeter/data/evaluation_2022/sivantos_multitalker_fb2-wf-c1-i1-4/SUP_004_P2_Ch1_fb2-wf-c1-i1-4.wav,105.0,16000,96,1.6106758,1.878568,2.88731,1.6650931956603279,1.9984409450763616,3.1218200866315313,2.8947682
25,/home/schroeter/data/evaluation_2022/sivantos_multitalker_fb2-wf-c1-i1-4/SUP_014_P2_Ch1_fb2-wf-c1-i1-4.wav,294.32,16000,285,1.5727446,1.8091049,3.2954643,1.6285548920410886,1.9283301163511872,3.4612072414228265,2.6243706
26,/home/schroeter/data/evaluation_2022/sivantos_multitalker_fb2-wf-c1-i1-4/SUP_011_P2_Ch1_fb2-wf-c1-i1-4.wav,251.392,16000,242,2.1550362,2.5422297,3.1317415,2.123669938578429,2.5462279195966784,3.3328463213651816,3.0554338
27,/home/schroeter/data/evaluation_2022/sivantos_multitalker_fb2-wf-c1-i1-4/SUP_014_P1_Ch1_fb2-wf-c1-i1-4.wav,294.32,16000,285,1.9451038,2.2949247,3.108204,1.9562051684057193,2.356206356784175,3.3229459192100004,2.9761467


==> assets/sivantos_sim_convrnn9_76_dnsmos5.csv <==
,filename,len_in_sec,sr,num_hops,OVRL_raw,SIG_raw,BAK_raw,OVRL,SIG,BAK,P808_MOS
0,/home/schroeter/data/evaluation_2022/sivantos_sim_convrnn9_76/SIN_STREETNOISE_002_P2_Ch1.wav,30.792,16000,21,1.9074465,2.5053508,3.6476521,1.9272913485364638,2.5364476308906942,3.718905138330997,2.7899797
1,/home/schroeter/data/evaluation_2022/sivantos_sim_convrnn9_76/SIN_CAFETERIA_002_P2_Ch1.wav,32.28,16000,23,1.9340245,2.3497634,3.9991355,1.9498862600411349,2.409332695868713,3.93315312760675,2.828293
2,/home/schroeter/data/evaluation_2022/sivantos_sim_convrnn9_76/SIN_STREETNOISE_007_P2_Ch1.wav,31.392,16000,22,2.5629888,2.8363361,4.2792997,2.460172982286512,2.7918850953883907,4.078485881096902,3.4511144
3,/home/schroeter/data/evaluation_2022/sivantos_sim_convrnn9_76/SIN_CAFETERIA_001_P1_Ch1.wav,31.44,16000,22,2.1038783,2.4337246,4.1443515,2.0918336670734976,2.475432219308398,4.011113113466737,2.9417398
4,/home/schroeter/data/evaluation_2022/sivantos_sim_convrnn9_76/SIN_STREETNOISE_007_P1_Ch1.wav,31.392,16000,22,2.8304634,3.084325,4.355209,2.6611169615727794,2.9717104439897972,4.114563804501979,3.3417583
5,/home/schroeter/data/evaluation_2022/sivantos_sim_convrnn9_76/SIN_CAFETERIA_004_P2_Ch1.wav,30.456,16000,21,2.3560545,2.7685268,4.009442,2.2968930007001136,2.739486522455096,3.9375788953618716,3.2094557
6,/home/schroeter/data/evaluation_2022/sivantos_sim_convrnn9_76/SIN_EUHA_SIEMENSBOOTH_001_P2_Ch1.wav,46.9,16000,37,2.5608795,2.9052305,3.9753585,2.4559055947081188,2.8378071741154485,3.917030723323106,3.296846
7,/home/schroeter/data/evaluation_2022/sivantos_sim_convrnn9_76/SIN_STREETNOISE_004_P1_Ch1.wav,30.384,16000,21,1.6337851,1.9411405,3.7801378,1.685682820016359,2.0556298637949557,3.798837834081831,3.0820854
8,/home/schroeter/data/evaluation_2022/sivantos_sim_convrnn9_76/SIN_CAFETERIA_002_P1_Ch1.wav,32.28,16000,23,2.2322743,2.4657085,4.211046,2.1979304333653475,2.5032520009527977,4.045193790877379,3.3575056
9,/home/schroeter/data/evaluation_2022/sivantos_sim_convrnn9_76/SIN_CAFETERIA_004_P1_Ch1.wav,30.456,16000,21,2.5533538,2.9464018,4.0997744,2.4528216664876874,2.8731662173057475,3.9871687941466942,3.1436372
10,/home/schroeter/data/evaluation_2022/sivantos_sim_convrnn9_76/SIN_STREETNOISE_006_P2_Ch1.wav,31.176,16000,22,2.2729259,2.7625275,3.8531516,2.231352308000609,2.7362248988156077,3.8476372836397337,3.197127
11,/home/schroeter/data/evaluation_2022/sivantos_sim_convrnn9_76/SIN_CAFETERIA_001_P2_Ch1.wav,31.44,16000,22,2.2185862,2.5374548,4.2532473,2.183986339130843,2.5542429112085268,4.066053793937859,3.4992516
12,/home/schroeter/data/evaluation_2022/sivantos_sim_convrnn9_76/SIN_STREETNOISE_006_P1_Ch1.wav,31.176,16000,22,2.489547,3.0472977,3.720019,2.4022695487643526,2.944696182402821,3.762576472845901,3.2132077
13,/home/schroeter/data/evaluation_2022/sivantos_sim_convrnn9_76/SIN_EUHA_SIEMENSBOOTH_001_P1_Ch1.wav,46.9,16000,37,2.1251266,2.4435115,3.9121203,2.107854273015779,2.4794670386848363,3.875166699523104,2.9242237
14,/home/schroeter/data/evaluation_2022/sivantos_sim_convrnn9_76/SIN_DISHCLATTER_002_P2_Ch1.wav,70.47,16000,61,2.2647882,2.7041953,4.1367946,2.2142510406306406,2.679000450947345,4.001184231180293,2.629145
15,/home/schroeter/data/evaluation_2022/sivantos_sim_convrnn9_76/SIN_DISHCLATTER_001_P1_Ch1.wav,77.811,16000,68,2.520192,2.935509,4.123065,2.42140984922984,2.857332043032836,3.995479907645855,2.796029
16,/home/schroeter/data/evaluation_2022/sivantos_sim_convrnn9_76/SIN_STREETNOISE_001_P1_Ch1.wav,32.184,16000,23,2.4602716,2.9109628,4.320666,2.3801752796441007,2.8465885175028,4.098504501096207,2.9864316
17,/home/schroeter/data/evaluation_2022/sivantos_sim_convrnn9_76/SIN_DISHCLATTER_002_P1_Ch1.wav,70.47,16000,61,2.2777605,2.7212617,4.1437373,2.227739939190807,2.6959682379538736,4.006948944521221,2.589359
18,/home/schroeter/data/evaluation_2022/sivantos_sim_convrnn9_76/SIN_STREETNOISE_003_P1_Ch1.wav,31.584,16000,22,2.4093091,2.8034823,4.3455358,2.3384568433160493,2.764139680264949,4.109977812230814,3.7491415
19,/home/schroeter/data/evaluation_2022/sivantos_sim_convrnn9_76/SIN_STREETNOISE_003_P2_Ch1.wav,31.584,16000,22,2.1123664,2.5733583,4.057323,2.099895324552891,2.5896473897488237,3.964364084296328,3.200306
20,/home/schroeter/data/evaluation_2022/sivantos_sim_convrnn9_76/SIN_STREETNOISE_005_P1_Ch1.wav,36.0,16000,27,2.9071,3.2224452,4.3840737,2.710654281107368,3.0605897960441424,4.127622244583905,3.462787
21,/home/schroeter/data/evaluation_2022/sivantos_sim_convrnn9_76/SIN_STREETNOISE_002_P1_Ch1.wav,30.792,16000,21,2.3667393,2.8441353,3.6504552,2.3053324910725546,2.796099066597215,3.720213712476943,3.093292
22,/home/schroeter/data/evaluation_2022/sivantos_sim_convrnn9_76/SIN_CAFETERIA_003_P1_Ch1.wav,31.296,16000,22,2.2738287,2.7397046,3.6570065,2.231684159819507,2.7184933096010773,3.7252816535231923,3.2251
23,/home/schroeter/data/evaluation_2022/sivantos_sim_convrnn9_76/SIN_STREETNOISE_004_P2_Ch1.wav,30.384,16000,21,1.5180789,1.8633357,3.7534611,1.582777365236605,1.9874191877461185,3.787838725345521,3.0151227
24,/home/schroeter/data/evaluation_2022/sivantos_sim_convrnn9_76/SIN_CAFETERIA_003_P2_Ch1.wav,31.296,16000,22,2.1416955,2.5486197,3.9276917,2.124020898415874,2.5705199809483292,3.892481559990429,3.0844147
25,/home/schroeter/data/evaluation_2022/sivantos_sim_convrnn9_76/SIN_STREETNOISE_005_P2_Ch1.wav,36.0,16000,27,2.6877198,3.0275588,4.322778,2.5482790437789173,2.9233399224905483,4.0992801537707075,3.4802518
26,/home/schroeter/data/evaluation_2022/sivantos_sim_convrnn9_76/SIN_RESTAURANT_002_P1_Ch1.wav,76.503,16000,67,2.3661833,2.7335334,3.7067955,2.3017010615866726,2.7085085473553674,3.751261411163676,3.157267
27,/home/schroeter/data/evaluation_2022/sivantos_sim_convrnn9_76/SIN_STREETNOISE_001_P2_Ch1.wav,32.184,16000,23,2.3838956,2.8639455,4.2384777,2.320111133213404,2.8119699571882815,4.058703029467821,3.020081
28,/home/schroeter/data/evaluation_2022/sivantos_sim_convrnn9_76/SIN_DISHCLATTER_001_P2_Ch1.wav,77.811,16000,68,2.5361218,2.9921308,4.13171,2.4333704431895793,2.898480387540655,3.9980687375389508,2.8730998
29,/home/schroeter/data/evaluation_2022/sivantos_sim_convrnn9_76/SIN_RESTAURANT_002_P2_Ch1.wav,76.503,16000,67,2.5962913,2.9335623,3.882405,2.480869193985924,2.8572056192202124,3.861258669182295,3.0954175


==> assets/sivantos_sim_dnsmos5.csv <==
,filename,len_in_sec,sr,num_hops,OVRL_raw,SIG_raw,BAK_raw,OVRL,SIG,BAK,P808_MOS
0,/home/schroeter/data/evaluation_2022/sivantos_sim/SIN_CAFETERIA_002_P2_Ch1.wav,32.28,16000,23,1.6309118,2.3110044,2.4106748,1.6850688302519905,2.3779687721491007,2.7153236312075606,2.1827278
1,/home/schroeter/data/evaluation_2022/sivantos_sim/SIN_STREETNOISE_007_P2_Ch1.wav,31.392,16000,22,2.6623323,3.259981,3.3740125,2.5348729991226997,3.0919967149969207,3.5289805085368693,2.6663725
2,/home/schroeter/data/evaluation_2022/sivantos_sim/SIN_CAFETERIA_001_P1_Ch1.wav,31.44,16000,22,1.3112742,2.0395186,1.7288786,1.3918263775426334,2.1456101438295923,1.9911300838614647,2.1777332
3,/home/schroeter/data/evaluation_2022/sivantos_sim/SIN_CAFETERIA_004_P2_Ch1.wav,30.456,16000,21,1.9856985,2.7244046,2.335567,1.9925024925926909,2.7058295430333716,2.630458226978412,2.2349803
4,/home/schroeter/data/evaluation_2022/sivantos_sim/SIN_STREETNOISE_002_P2_Ch1.wav,30.792,16000,21,1.5732508,2.3113275,2.2710063,1.631849216640015,2.37562301738187,2.5672254553008123,2.3233292
5,/home/schroeter/data/evaluation_2022/sivantos_sim/SIN_STREETNOISE_007_P1_Ch1.wav,31.392,16000,22,2.615872,3.430927,3.0383103,2.4999851367156323,3.2041307546380957,3.2740527303614835,2.5982177
6,/home/schroeter/data/evaluation_2022/sivantos_sim/SIN_STREETNOISE_004_P1_Ch1.wav,30.384,16000,21,1.4775525,2.1784444,2.0208228,1.5452728937725604,2.2643905027166635,2.315161652057126,2.358158
7,/home/schroeter/data/evaluation_2022/sivantos_sim/SIN_CAFETERIA_002_P1_Ch1.wav,32.28,16000,23,1.5672661,2.207275,2.0505962,1.6263961319453466,2.2859790742555837,2.3356286980944447,2.4382646
8,/home/schroeter/data/evaluation_2022/sivantos_sim/SIN_EUHA_SIEMENSBOOTH_001_P2_Ch1.wav,46.900625,16000,37,1.7215322,2.479656,1.8522505,1.7607951901591328,2.505242679311875,2.1157367256056836,2.4949746
9,/home/schroeter/data/evaluation_2022/sivantos_sim/SIN_EUHA_SIEMENSBOOTH_001_P1_Ch1.wav,46.900625,16000,37,1.4644477,2.173708,1.6684698,1.528690145013288,2.2320458257259164,1.9118117784337945,2.2877555
10,/home/schroeter/data/evaluation_2022/sivantos_sim/SIN_CAFETERIA_004_P1_Ch1.wav,30.456,16000,21,1.8703187,2.5102258,1.8700335,1.894845299756859,2.5373405513821146,2.1492816421472694,2.3877816
11,/home/schroeter/data/evaluation_2022/sivantos_sim/SIN_STREETNOISE_006_P2_Ch1.wav,31.176,16000,22,1.9710187,2.791666,2.509637,1.9779222645167605,2.754542878498196,2.8029026061697415,2.5907958
12,/home/schroeter/data/evaluation_2022/sivantos_sim/SIN_DISHCLATTER_002_P2_Ch1.wav,70.4708125,16000,61,1.923225,2.3886716,2.7117414,1.9178227480304626,2.3897612245846975,2.915169184408164,2.5433142
13,/home/schroeter/data/evaluation_2022/sivantos_sim/SIN_STREETNOISE_006_P1_Ch1.wav,31.176,16000,22,2.4307292,3.3106506,2.8992653,2.356636953691362,3.1247582291139815,3.1595579244415535,2.559009
14,/home/schroeter/data/evaluation_2022/sivantos_sim/SIN_DISHCLATTER_001_P1_Ch1.wav,77.8115625,16000,68,1.7526914,2.1298463,2.3537388,1.773459377941289,2.1800965765050093,2.580037730017431,2.552818
15,/home/schroeter/data/evaluation_2022/sivantos_sim/SIN_CAFETERIA_001_P2_Ch1.wav,31.44,16000,22,1.5222273,2.2773035,2.1307101,1.5869739685484527,2.3493126140589324,2.431299769932668,2.541424
16,/home/schroeter/data/evaluation_2022/sivantos_sim/SIN_STREETNOISE_001_P1_Ch1.wav,32.184,16000,23,1.6958998,2.2794368,1.9983752,1.7423079242097859,2.3464625727689965,2.2849932032416453,2.291388
17,/home/schroeter/data/evaluation_2022/sivantos_sim/SIN_STREETNOISE_002_P1_Ch1.wav,30.792,16000,21,1.9561863,2.5871873,2.2915976,1.967830140869043,2.5980669074079343,2.586427383995507,2.6538854
18,/home/schroeter/data/evaluation_2022/sivantos_sim/SIN_STREETNOISE_003_P1_Ch1.wav,31.584,16000,22,2.2239993,2.6844041,4.0478444,2.1903924744572434,2.674547265554498,3.959516178526166,3.110405
19,/home/schroeter/data/evaluation_2022/sivantos_sim/SIN_STREETNOISE_005_P1_Ch1.wav,36.0,16000,27,2.6397815,3.2475827,3.376431,2.5105928166210343,3.069046154803444,3.5345137386811407,2.8056777
20,/home/schroeter/data/evaluation_2022/sivantos_sim/SIN_STREETNOISE_003_P2_Ch1.wav,31.584,16000,22,2.0087526,2.61763,3.8103013,2.013392071093091,2.6249956234275436,3.8228038721064013,2.7686925
21,/home/schroeter/data/evaluation_2022/sivantos_sim/SIN_DISHCLATTER_002_P1_Ch1.wav,70.4708125,16000,61,1.9687885,2.4278758,2.9295282,1.9701371567527488,2.4535514358346835,3.1482401295415645,2.5167387
22,/home/schroeter/data/evaluation_2022/sivantos_sim/SIN_CAFETERIA_003_P1_Ch1.wav,31.296,16000,22,1.5348483,2.02049,1.5285946,1.5958054414232035,2.1187355634502496,1.7522681137267924,2.2965012
23,/home/schroeter/data/evaluation_2022/sivantos_sim/SIN_STREETNOISE_004_P2_Ch1.wav,30.384,16000,21,1.4777774,2.0673666,2.355482,1.5464260483180519,2.1699279969412304,2.6610634504185504,2.3830724
24,/home/schroeter/data/evaluation_2022/sivantos_sim/SIN_CAFETERIA_003_P2_Ch1.wav,31.296,16000,22,1.7530333,2.2837396,1.8328379,1.7934670797332244,2.3551658828462343,2.11090781794931,2.3383465
25,/home/schroeter/data/evaluation_2022/sivantos_sim/SIN_STREETNOISE_001_P2_Ch1.wav,32.184,16000,23,1.8600607,2.6139188,2.6387885,1.8855971058539676,2.621848011680812,2.9252035781806343,2.4094143
26,/home/schroeter/data/evaluation_2022/sivantos_sim/SIN_STREETNOISE_005_P2_Ch1.wav,36.0,16000,27,2.701198,3.3847344,3.4602818,2.5628157109638776,3.171329928983547,3.593486519292285,2.7847178
27,/home/schroeter/data/evaluation_2022/sivantos_sim/SIN_RESTAURANT_002_P1_Ch1.wav,76.5033125,16000,67,1.6863642,2.507605,1.6515614,1.7309110009465973,2.5236205491729624,1.8972313877690925,2.5949664
28,/home/schroeter/data/evaluation_2022/sivantos_sim/SIN_DISHCLATTER_001_P2_Ch1.wav,77.8115625,16000,68,1.81866,2.2588544,2.3390288,1.8365687844245864,2.29624969806482,2.5825576885750956,2.618825
29,/home/schroeter/data/evaluation_2022/sivantos_sim/SIN_RESTAURANT_002_P2_Ch1.wav,76.5033125,16000,67,1.6702135,2.4193137,1.6402123,1.7130909657645252,2.43634934943532,1.878760949289348,2.5367124


==> assets/sivantos_sim_fb2-df-7_dnsmos5.csv <==
,filename,len_in_sec,sr,num_hops,OVRL_raw,SIG_raw,BAK_raw,OVRL,SIG,BAK,P808_MOS
0,/home/schroeter/data/evaluation_2022/sivantos_sim_fb2-df-7/SIN_CAFETERIA_004_P1_Ch1_fb2-df-7.wav,30.456,16000,21,2.3858376,2.764817,4.016216,2.3211798085764044,2.73714439658439,3.9421294784879186,3.1277962
1,/home/schroeter/data/evaluation_2022/sivantos_sim_fb2-df-7/SIN_STREETNOISE_001_P1_Ch1_fb2-df-7.wav,32.184,16000,23,2.3245807,2.7519176,4.2266665,2.2728031941953444,2.728078354604017,4.052914651692257,3.065125
2,/home/schroeter/data/evaluation_2022/sivantos_sim_fb2-df-7/SIN_EUHA_SIEMENSBOOTH_001_P1_Ch1_fb2-df-7.wav,46.9,16000,37,1.9333404,2.1999583,3.856277,1.943937828705057,2.274467921285233,3.848734132850821,2.9801881
3,/home/schroeter/data/evaluation_2022/sivantos_sim_fb2-df-7/SIN_EUHA_SIEMENSBOOTH_001_P2_Ch1_fb2-df-7.wav,46.9,16000,37,2.3416104,2.6479993,3.9365058,2.28376605567578,2.6450671929120726,3.8955644621301433,3.243993
4,/home/schroeter/data/evaluation_2022/sivantos_sim_fb2-df-7/SIN_STREETNOISE_004_P2_Ch1_fb2-df-7.wav,30.384,16000,21,1.5637778,1.9550457,3.6610081,1.624461073038473,2.070625374353306,3.7297958685491213,2.610229
5,/home/schroeter/data/evaluation_2022/sivantos_sim_fb2-df-7/SIN_STREETNOISE_002_P2_Ch1_fb2-df-7.wav,30.792,16000,21,1.6437864,2.1616883,3.5442042,1.6967585102691953,2.251832040157937,3.65308848739901,2.4893212
6,/home/schroeter/data/evaluation_2022/sivantos_sim_fb2-df-7/SIN_CAFETERIA_001_P2_Ch1_fb2-df-7.wav,31.44,16000,22,2.0594602,2.3680253,4.168667,2.052664514773121,2.418209012995321,4.023809643180416,3.269067
7,/home/schroeter/data/evaluation_2022/sivantos_sim_fb2-df-7/SIN_CAFETERIA_003_P1_Ch1_fb2-df-7.wav,31.296,16000,22,1.8994458,2.2787862,3.7361596,1.9205026718521323,2.3508675423252607,3.777542053502657,3.1211991
8,/home/schroeter/data/evaluation_2022/sivantos_sim_fb2-df-7/SIN_STREETNOISE_005_P2_Ch1_fb2-df-7.wav,36.0,16000,27,2.5347211,2.8940573,4.2968264,2.4316874246481004,2.8275505060972397,4.086698204507494,3.235822
9,/home/schroeter/data/evaluation_2022/sivantos_sim_fb2-df-7/SIN_STREETNOISE_007_P2_Ch1_fb2-df-7.wav,31.392,16000,22,2.5688112,2.911607,4.2634516,2.464673033241911,2.8473321864332086,4.07096435722553,3.057984
10,/home/schroeter/data/evaluation_2022/sivantos_sim_fb2-df-7/SIN_STREETNOISE_006_P2_Ch1_fb2-df-7.wav,31.176,16000,22,1.9130305,2.3822806,3.6859524,1.9318532025021995,2.4367095885185077,3.7433527155535478,3.00961
11,/home/schroeter/data/evaluation_2022/sivantos_sim_fb2-df-7/SIN_STREETNOISE_003_P2_Ch1_fb2-df-7.wav,31.584,16000,22,2.0166595,2.4921076,4.0382047,2.0201777692653384,2.5261331833350242,3.954614508638547,2.867242
12,/home/schroeter/data/evaluation_2022/sivantos_sim_fb2-df-7/SIN_CAFETERIA_002_P2_Ch1_fb2-df-7.wav,32.28,16000,23,1.8459485,2.2755523,3.8570802,1.8743591894674427,2.3482400514716053,3.851316685080633,2.6576648
13,/home/schroeter/data/evaluation_2022/sivantos_sim_fb2-df-7/SIN_DISHCLATTER_002_P1_Ch1_fb2-df-7.wav,70.47,16000,61,2.1428957,2.4953187,4.0930843,2.1181715813535136,2.517764815768882,3.9807306232198485,2.721357
14,/home/schroeter/data/evaluation_2022/sivantos_sim_fb2-df-7/SIN_STREETNOISE_003_P1_Ch1_fb2-df-7.wav,31.584,16000,22,2.3927243,2.8157878,4.3137317,2.327058328250206,2.776063444270627,4.095241653320181,3.5109725
15,/home/schroeter/data/evaluation_2022/sivantos_sim_fb2-df-7/SIN_CAFETERIA_001_P1_Ch1_fb2-df-7.wav,31.44,16000,22,2.019663,2.3960023,4.18596,2.0226129483081374,2.447778986674297,4.032412761546256,2.7650924
16,/home/schroeter/data/evaluation_2022/sivantos_sim_fb2-df-7/SIN_STREETNOISE_006_P1_Ch1_fb2-df-7.wav,31.176,16000,22,2.3311102,2.686333,4.0758033,2.2777547488183916,2.6778139362363405,3.9727235405757964,3.0745392
17,/home/schroeter/data/evaluation_2022/sivantos_sim_fb2-df-7/SIN_STREETNOISE_001_P2_Ch1_fb2-df-7.wav,32.184,16000,23,2.1118667,2.5277252,4.140984,2.0982420278408305,2.551559396067934,4.009089452485097,2.785609
18,/home/schroeter/data/evaluation_2022/sivantos_sim_fb2-df-7/SIN_STREETNOISE_007_P1_Ch1_fb2-df-7.wav,31.392,16000,22,2.8972862,3.1294994,4.353674,2.7084816459513776,3.0017913240893774,4.113578145787317,3.27541
19,/home/schroeter/data/evaluation_2022/sivantos_sim_fb2-df-7/SIN_STREETNOISE_005_P1_Ch1_fb2-df-7.wav,36.0,16000,27,2.8541448,3.155386,4.3410044,2.6741562092604023,3.0161639470505635,4.107982250389944,3.4653664
20,/home/schroeter/data/evaluation_2022/sivantos_sim_fb2-df-7/SIN_CAFETERIA_002_P1_Ch1_fb2-df-7.wav,32.28,16000,23,1.8704605,2.0380073,4.045115,1.8940256378523832,2.141152213805444,3.957873156193966,3.2853088
21,/home/schroeter/data/evaluation_2022/sivantos_sim_fb2-df-7/SIN_STREETNOISE_004_P1_Ch1_fb2-df-7.wav,30.384,16000,21,1.574736,1.9737661,3.7722588,1.6345621639160233,2.087565728671813,3.7979673868671,2.973803
22,/home/schroeter/data/evaluation_2022/sivantos_sim_fb2-df-7/SIN_CAFETERIA_003_P2_Ch1_fb2-df-7.wav,31.296,16000,22,1.8428104,2.244656,3.8472464,1.8717372662759229,2.322394245264454,3.845347229661851,2.9321039
23,/home/schroeter/data/evaluation_2022/sivantos_sim_fb2-df-7/SIN_RESTAURANT_002_P2_Ch1_fb2-df-7.wav,76.503,16000,67,2.1100225,2.3723993,3.8313644,2.092817034670847,2.4203512792293727,3.8274208087614223,2.9848058
24,/home/schroeter/data/evaluation_2022/sivantos_sim_fb2-df-7/SIN_STREETNOISE_002_P1_Ch1_fb2-df-7.wav,30.792,16000,21,2.212543,2.6722617,3.7208655,2.18029549440097,2.6653879503688707,3.765040675966012,3.0972269
25,/home/schroeter/data/evaluation_2022/sivantos_sim_fb2-df-7/SIN_DISHCLATTER_001_P2_Ch1_fb2-df-7.wav,77.811,16000,68,2.4269245,2.8808172,3.9517977,2.349259333648659,2.8159565006606178,3.9005369064186475,2.7997215
26,/home/schroeter/data/evaluation_2022/sivantos_sim_fb2-df-7/SIN_DISHCLATTER_001_P1_Ch1_fb2-df-7.wav,77.811,16000,68,2.3143249,2.6824505,3.9726787,2.2566790754754495,2.663575824372974,3.9143709785395595,2.7191224
27,/home/schroeter/data/evaluation_2022/sivantos_sim_fb2-df-7/SIN_CAFETERIA_004_P2_Ch1_fb2-df-7.wav,30.456,16000,21,1.9604609,2.3338792,4.0294533,1.972134353692074,2.3956039516845054,3.9497516310454692,2.9681609
28,/home/schroeter/data/evaluation_2022/sivantos_sim_fb2-df-7/SIN_DISHCLATTER_002_P2_Ch1_fb2-df-7.wav,70.47,16000,61,2.2064304,2.5900438,4.019359,2.1706027700033363,2.590502783355676,3.933760939470502,2.7119348
29,/home/schroeter/data/evaluation_2022/sivantos_sim_fb2-df-7/SIN_RESTAURANT_002_P1_Ch1_fb2-df-7.wav,76.503,16000,67,2.1813395,2.520383,3.6788142,2.154970827356119,2.5453777977323666,3.7315408853413463,3.0732388


==> assets/sivantos_sim_fb2-mvdr-c1-i1-4_dnsmos5.csv <==
,filename,len_in_sec,sr,num_hops,OVRL_raw,SIG_raw,BAK_raw,OVRL,SIG,BAK,P808_MOS
0,/home/schroeter/data/evaluation_2022/sivantos_sim_fb2-mvdr-c1-i1-4/SIN_STREETNOISE_007_P1_Ch1_fb2-mvdr-c1-i1-4.wav,31.392,16000,22,3.0661547,3.3295512,4.358436,2.8289138990609177,3.137688425745556,4.11595282980431,3.1274536
1,/home/schroeter/data/evaluation_2022/sivantos_sim_fb2-mvdr-c1-i1-4/SIN_CAFETERIA_001_P1_Ch1_fb2-mvdr-c1-i1-4.wav,31.44,16000,22,1.9106658,2.2116961,4.146975,1.9294596075199422,2.2924475204759474,4.012405996793533,2.915377
2,/home/schroeter/data/evaluation_2022/sivantos_sim_fb2-mvdr-c1-i1-4/SIN_CAFETERIA_002_P2_Ch1_fb2-mvdr-c1-i1-4.wav,32.28,16000,23,1.8256027,2.1980317,3.9181101,1.8564606508186485,2.282408938198023,3.887348464893526,2.7005246
3,/home/schroeter/data/evaluation_2022/sivantos_sim_fb2-mvdr-c1-i1-4/SIN_STREETNOISE_004_P2_Ch1_fb2-mvdr-c1-i1-4.wav,30.384,16000,21,1.3899659,1.712073,3.7477207,1.4651698785236058,1.8485626381921192,3.783441405168349,2.8598692
4,/home/schroeter/data/evaluation_2022/sivantos_sim_fb2-mvdr-c1-i1-4/SIN_STREETNOISE_002_P1_Ch1_fb2-mvdr-c1-i1-4.wav,30.792,16000,21,2.2715268,2.7272484,3.7659602,2.228991856509622,2.7088566330906896,3.7903905093747094,3.0253394
5,/home/schroeter/data/evaluation_2022/sivantos_sim_fb2-mvdr-c1-i1-4/SIN_STREETNOISE_007_P2_Ch1_fb2-mvdr-c1-i1-4.wav,31.392,16000,22,2.6289022,2.9632595,4.2501764,2.510514217586151,2.8848085372779413,4.064462355343673,3.2368808
6,/home/schroeter/data/evaluation_2022/sivantos_sim_fb2-mvdr-c1-i1-4/SIN_STREETNOISE_005_P2_Ch1_fb2-mvdr-c1-i1-4.wav,36.0,16000,27,2.5952358,2.9372754,4.3129797,2.477343564161406,2.8574357628535125,4.094009433655032,3.330098
7,/home/schroeter/data/evaluation_2022/sivantos_sim_fb2-mvdr-c1-i1-4/SIN_STREETNOISE_001_P2_Ch1_fb2-mvdr-c1-i1-4.wav,32.184,16000,23,2.210977,2.642224,4.138991,2.1796392910086935,2.641145787960163,4.007830620057418,2.8660514
8,/home/schroeter/data/evaluation_2022/sivantos_sim_fb2-mvdr-c1-i1-4/SIN_STREETNOISE_003_P2_Ch1_fb2-mvdr-c1-i1-4.wav,31.584,16000,22,1.9539844,2.377442,4.107598,1.9661589354215903,2.4310277508986444,3.9916903924017895,3.0396419
9,/home/schroeter/data/evaluation_2022/sivantos_sim_fb2-mvdr-c1-i1-4/SIN_STREETNOISE_001_P1_Ch1_fb2-mvdr-c1-i1-4.wav,32.184,16000,23,2.343308,2.786057,4.1937037,2.288093633266451,2.7544050876369783,4.036229323771248,2.917588
10,/home/schroeter/data/evaluation_2022/sivantos_sim_fb2-mvdr-c1-i1-4/SIN_RESTAURANT_002_P1_Ch1_fb2-mvdr-c1-i1-4.wav,76.503,16000,67,2.07302,2.5756369,3.1620045,2.0661975492429807,2.589581505510124,3.366289522189092,3.0241067
11,/home/schroeter/data/evaluation_2022/sivantos_sim_fb2-mvdr-c1-i1-4/SIN_CAFETERIA_003_P2_Ch1_fb2-mvdr-c1-i1-4.wav,31.296,16000,22,1.8693691,2.2852569,3.7721944,1.8946411076009058,2.356411734023911,3.79921214742814,2.6862411
12,/home/schroeter/data/evaluation_2022/sivantos_sim_fb2-mvdr-c1-i1-4/SIN_DISHCLATTER_002_P2_Ch1_fb2-mvdr-c1-i1-4.wav,70.47,16000,61,2.293566,2.6774015,4.144435,2.2412089914876057,2.6598673672682143,4.006209700209085,2.8609502
13,/home/schroeter/data/evaluation_2022/sivantos_sim_fb2-mvdr-c1-i1-4/SIN_DISHCLATTER_002_P1_Ch1_fb2-mvdr-c1-i1-4.wav,70.47,16000,61,2.182377,2.5585577,4.143656,2.1513103276607417,2.5688432729907555,4.006922445742513,2.8033998
14,/home/schroeter/data/evaluation_2022/sivantos_sim_fb2-mvdr-c1-i1-4/SIN_STREETNOISE_006_P1_Ch1_fb2-mvdr-c1-i1-4.wav,31.176,16000,22,2.3747005,2.7491302,4.058324,2.312413497355935,2.7253876133473582,3.96261916194824,3.015068
15,/home/schroeter/data/evaluation_2022/sivantos_sim_fb2-mvdr-c1-i1-4/SIN_STREETNOISE_006_P2_Ch1_fb2-mvdr-c1-i1-4.wav,31.176,16000,22,2.005798,2.4043732,3.8920572,2.0106222491520764,2.4544410853850396,3.871100180208555,3.0152109
16,/home/schroeter/data/evaluation_2022/sivantos_sim_fb2-mvdr-c1-i1-4/SIN_EUHA_SIEMENSBOOTH_001_P2_Ch1_fb2-mvdr-c1-i1-4.wav,46.9,16000,37,2.2547786,2.6286297,3.7170818,2.211740515696685,2.6289970916111822,3.7514754628055464,3.0795372
17,/home/schroeter/data/evaluation_2022/sivantos_sim_fb2-mvdr-c1-i1-4/SIN_CAFETERIA_003_P1_Ch1_fb2-mvdr-c1-i1-4.wav,31.296,16000,22,1.9828517,2.3889747,3.624562,1.991703136987179,2.4424385453815725,3.7058762976209967,2.9026313
18,/home/schroeter/data/evaluation_2022/sivantos_sim_fb2-mvdr-c1-i1-4/SIN_STREETNOISE_005_P1_Ch1_fb2-mvdr-c1-i1-4.wav,36.0,16000,27,2.9106648,3.210891,4.377722,2.714546761163052,3.0537592974361507,4.124872620348845,3.489016
19,/home/schroeter/data/evaluation_2022/sivantos_sim_fb2-mvdr-c1-i1-4/SIN_RESTAURANT_002_P2_Ch1_fb2-mvdr-c1-i1-4.wav,76.503,16000,67,2.1815681,2.66547,3.277984,2.1537199135157437,2.652614463407529,3.458429568399491,2.8702843
20,/home/schroeter/data/evaluation_2022/sivantos_sim_fb2-mvdr-c1-i1-4/SIN_STREETNOISE_004_P1_Ch1_fb2-mvdr-c1-i1-4.wav,30.384,16000,21,1.5122292,1.815582,3.7022648,1.5776603535299205,1.9438412713247455,3.7553117393487914,2.8891485
21,/home/schroeter/data/evaluation_2022/sivantos_sim_fb2-mvdr-c1-i1-4/SIN_CAFETERIA_004_P1_Ch1_fb2-mvdr-c1-i1-4.wav,30.456,16000,21,2.3994038,2.7858307,3.9937305,2.3304707121127985,2.751557509220852,3.929184285316164,2.841409
22,/home/schroeter/data/evaluation_2022/sivantos_sim_fb2-mvdr-c1-i1-4/SIN_STREETNOISE_002_P2_Ch1_fb2-mvdr-c1-i1-4.wav,30.792,16000,21,1.7401361,2.2280896,3.6921241,1.7815823501775292,2.3067983938514702,3.749824301335335,2.613191
23,/home/schroeter/data/evaluation_2022/sivantos_sim_fb2-mvdr-c1-i1-4/SIN_CAFETERIA_004_P2_Ch1_fb2-mvdr-c1-i1-4.wav,30.456,16000,21,2.0969567,2.5422835,3.877365,2.086241946662619,2.5636667331979663,3.863548157999591,2.760939
24,/home/schroeter/data/evaluation_2022/sivantos_sim_fb2-mvdr-c1-i1-4/SIN_DISHCLATTER_001_P2_Ch1_fb2-mvdr-c1-i1-4.wav,77.811,16000,68,2.470668,2.886053,4.1497383,2.384012879123439,2.822399276493423,4.010264978600697,2.968116
25,/home/schroeter/data/evaluation_2022/sivantos_sim_fb2-mvdr-c1-i1-4/SIN_EUHA_SIEMENSBOOTH_001_P1_Ch1_fb2-mvdr-c1-i1-4.wav,46.9,16000,37,1.9087594,2.2439191,3.6191876,1.9251440287305428,2.314400899801955,3.695633701560432,2.82938
26,/home/schroeter/data/evaluation_2022/sivantos_sim_fb2-mvdr-c1-i1-4/SIN_CAFETERIA_001_P2_Ch1_fb2-mvdr-c1-i1-4.wav,31.44,16000,22,2.3056233,2.6371703,4.176744,2.255716410300903,2.6362381319065524,4.027831753267409,3.195956
27,/home/schroeter/data/evaluation_2022/sivantos_sim_fb2-mvdr-c1-i1-4/SIN_CAFETERIA_002_P1_Ch1_fb2-mvdr-c1-i1-4.wav,32.28,16000,23,2.0659,2.2464437,4.070244,2.061003911425113,2.3226721337130463,3.9718863411604666,3.1038613
28,/home/schroeter/data/evaluation_2022/sivantos_sim_fb2-mvdr-c1-i1-4/SIN_STREETNOISE_003_P1_Ch1_fb2-mvdr-c1-i1-4.wav,31.584,16000,22,2.3399882,2.7464576,4.3284535,2.28508169688183,2.723665794663926,4.102138321359619,3.6552336
29,/home/schroeter/data/evaluation_2022/sivantos_sim_fb2-mvdr-c1-i1-4/SIN_DISHCLATTER_001_P1_Ch1_fb2-mvdr-c1-i1-4.wav,77.811,16000,68,2.4032836,2.7751434,4.097808,2.3310074325548835,2.7398356924641996,3.980831619984569,2.9381752


==> assets/sivantos_sim_fb2-wf-c1-i1-4_dnsmos5.csv <==
,filename,len_in_sec,sr,num_hops,OVRL_raw,SIG_raw,BAK_raw,OVRL,SIG,BAK,P808_MOS
0,/home/schroeter/data/evaluation_2022/sivantos_sim_fb2-wf-c1-i1-4/SIN_STREETNOISE_007_P2_Ch1_fb2-wf-c1-i1-4.wav,31.392,16000,22,2.451065,2.7746234,4.263999,2.37341717421662,2.7458679996064297,4.0711838403199545,3.2922986
1,/home/schroeter/data/evaluation_2022/sivantos_sim_fb2-wf-c1-i1-4/SIN_STREETNOISE_001_P1_Ch1_fb2-wf-c1-i1-4.wav,32.184,16000,23,2.2257335,2.6401267,4.2428102,2.192300005578682,2.6408500284504224,4.060963870702601,3.0677063
2,/home/schroeter/data/evaluation_2022/sivantos_sim_fb2-wf-c1-i1-4/SIN_STREETNOISE_006_P2_Ch1_fb2-wf-c1-i1-4.wav,31.176,16000,22,1.9248792,2.3582797,3.8016944,1.9421026230074385,2.4168352709402057,3.816803096956399,3.037596
3,/home/schroeter/data/evaluation_2022/sivantos_sim_fb2-wf-c1-i1-4/SIN_STREETNOISE_004_P2_Ch1_fb2-wf-c1-i1-4.wav,30.384,16000,21,1.6997156,2.1230772,3.8917844,1.7456398632342405,2.216714056867184,3.8714235291682786,2.4467514
4,/home/schroeter/data/evaluation_2022/sivantos_sim_fb2-wf-c1-i1-4/SIN_STREETNOISE_006_P1_Ch1_fb2-wf-c1-i1-4.wav,31.176,16000,22,2.3789756,2.7657933,4.036635,2.3160082623376215,2.738858638058898,3.951358528672007,3.135132
5,/home/schroeter/data/evaluation_2022/sivantos_sim_fb2-wf-c1-i1-4/SIN_STREETNOISE_005_P2_Ch1_fb2-wf-c1-i1-4.wav,36.0,16000,27,2.563879,2.911543,4.2888756,2.4560651200556722,2.8423613556372263,4.083150837554255,3.4357915
6,/home/schroeter/data/evaluation_2022/sivantos_sim_fb2-wf-c1-i1-4/SIN_CAFETERIA_001_P2_Ch1_fb2-wf-c1-i1-4.wav,31.44,16000,22,2.1977828,2.5201352,4.219741,2.167081814167298,2.5424346148309334,4.049609440111387,3.276965
7,/home/schroeter/data/evaluation_2022/sivantos_sim_fb2-wf-c1-i1-4/SIN_STREETNOISE_007_P1_Ch1_fb2-wf-c1-i1-4.wav,31.392,16000,22,2.9197538,3.1684012,4.338686,2.725548543988634,3.0297475786155226,4.106862260904509,3.2490392
8,/home/schroeter/data/evaluation_2022/sivantos_sim_fb2-wf-c1-i1-4/SIN_STREETNOISE_004_P1_Ch1_fb2-wf-c1-i1-4.wav,30.384,16000,21,1.4274,1.7593242,3.614397,1.4992189646195606,1.8911952713956708,3.695161116527036,3.0122924
9,/home/schroeter/data/evaluation_2022/sivantos_sim_fb2-wf-c1-i1-4/SIN_STREETNOISE_002_P1_Ch1_fb2-wf-c1-i1-4.wav,30.792,16000,21,2.199654,2.6278589,3.800621,2.1710555313568256,2.632586144165231,3.8156318541473433,3.0495515
10,/home/schroeter/data/evaluation_2022/sivantos_sim_fb2-wf-c1-i1-4/SIN_CAFETERIA_002_P1_Ch1_fb2-wf-c1-i1-4.wav,32.28,16000,23,1.9845747,2.1406853,4.1304026,1.9918213483563854,2.231170164890938,4.003657327626023,3.3024755
11,/home/schroeter/data/evaluation_2022/sivantos_sim_fb2-wf-c1-i1-4/SIN_STREETNOISE_005_P1_Ch1_fb2-wf-c1-i1-4.wav,36.0,16000,27,2.8768923,3.1935887,4.352828,2.6890975322760275,3.040989566324053,4.113412781583385,3.4758255
12,/home/schroeter/data/evaluation_2022/sivantos_sim_fb2-wf-c1-i1-4/SIN_DISHCLATTER_001_P1_Ch1_fb2-wf-c1-i1-4.wav,77.811,16000,68,2.2291021,2.5532367,4.1208587,2.1861274221633216,2.5608758270609955,3.9952316394834404,2.7531033
13,/home/schroeter/data/evaluation_2022/sivantos_sim_fb2-wf-c1-i1-4/SIN_STREETNOISE_003_P1_Ch1_fb2-wf-c1-i1-4.wav,31.584,16000,22,2.2913232,2.6904435,4.3081326,2.245956144171759,2.6808895981714684,4.092545235846139,3.5825288
14,/home/schroeter/data/evaluation_2022/sivantos_sim_fb2-wf-c1-i1-4/SIN_STREETNOISE_003_P2_Ch1_fb2-wf-c1-i1-4.wav,31.584,16000,22,1.8912098,2.276899,4.0611663,1.9135141958785042,2.3493419798402257,3.966814642835121,3.0561013
15,/home/schroeter/data/evaluation_2022/sivantos_sim_fb2-wf-c1-i1-4/SIN_EUHA_SIEMENSBOOTH_001_P2_Ch1_fb2-wf-c1-i1-4.wav,46.9,16000,37,2.3464558,2.625835,4.034422,2.2886626064374647,2.6283477103510053,3.9489950358354617,3.328031
16,/home/schroeter/data/evaluation_2022/sivantos_sim_fb2-wf-c1-i1-4/SIN_CAFETERIA_001_P1_Ch1_fb2-wf-c1-i1-4.wav,31.44,16000,22,1.9759285,2.2998369,4.210471,1.9857591198945728,2.3683278559371823,4.044980387753102,2.82041
17,/home/schroeter/data/evaluation_2022/sivantos_sim_fb2-wf-c1-i1-4/SIN_CAFETERIA_004_P2_Ch1_fb2-wf-c1-i1-4.wav,30.456,16000,21,2.0517273,2.4870503,3.8907952,2.0496582148422613,2.5217514491020525,3.870847570381263,2.9864528
18,/home/schroeter/data/evaluation_2022/sivantos_sim_fb2-wf-c1-i1-4/SIN_CAFETERIA_002_P2_Ch1_fb2-wf-c1-i1-4.wav,32.28,16000,23,1.8334583,2.2302952,3.959257,1.8634072177481846,2.309725737686209,3.910894294866847,2.8235762
19,/home/schroeter/data/evaluation_2022/sivantos_sim_fb2-wf-c1-i1-4/SIN_CAFETERIA_004_P1_Ch1_fb2-wf-c1-i1-4.wav,30.456,16000,21,2.3929884,2.8311753,3.8016758,2.3268961868581926,2.7869032518913173,3.8180666185859917,3.0883873
20,/home/schroeter/data/evaluation_2022/sivantos_sim_fb2-wf-c1-i1-4/SIN_CAFETERIA_003_P1_Ch1_fb2-wf-c1-i1-4.wav,31.296,16000,22,2.034115,2.4446716,3.7019374,2.0345652105419094,2.4872434064367903,3.7557730728650944,3.0949156
21,/home/schroeter/data/evaluation_2022/sivantos_sim_fb2-wf-c1-i1-4/SIN_STREETNOISE_001_P2_Ch1_fb2-wf-c1-i1-4.wav,32.184,16000,23,2.1176326,2.522539,4.180056,2.101812759247385,2.5446889713406473,4.02937239972805,2.8270793
22,/home/schroeter/data/evaluation_2022/sivantos_sim_fb2-wf-c1-i1-4/SIN_DISHCLATTER_001_P2_Ch1_fb2-wf-c1-i1-4.wav,77.811,16000,68,2.2167509,2.576794,4.1478825,2.1731776528022952,2.5738453494701377,4.006233380145763,2.690277
23,/home/schroeter/data/evaluation_2022/sivantos_sim_fb2-wf-c1-i1-4/SIN_RESTAURANT_002_P1_Ch1_fb2-wf-c1-i1-4.wav,76.503,16000,67,2.2349422,2.608333,3.6150472,2.195595346247053,2.611398688287983,3.690196173690662,3.1453247
24,/home/schroeter/data/evaluation_2022/sivantos_sim_fb2-wf-c1-i1-4/SIN_CAFETERIA_003_P2_Ch1_fb2-wf-c1-i1-4.wav,31.296,16000,22,1.9434918,2.3658214,3.8456726,1.9580576637681502,2.423057770314315,3.8439027798159695,2.8338695
25,/home/schroeter/data/evaluation_2022/sivantos_sim_fb2-wf-c1-i1-4/SIN_DISHCLATTER_002_P2_Ch1_fb2-wf-c1-i1-4.wav,70.47,16000,61,2.291731,2.6771262,4.169541,2.240451065977195,2.6606790955227377,4.018684980012933,2.6783717
26,/home/schroeter/data/evaluation_2022/sivantos_sim_fb2-wf-c1-i1-4/SIN_RESTAURANT_002_P2_Ch1_fb2-wf-c1-i1-4.wav,76.503,16000,67,2.2720885,2.5704665,3.791238,2.225439612301251,2.579170742874338,3.8076492469647776,3.1466095
27,/home/schroeter/data/evaluation_2022/sivantos_sim_fb2-wf-c1-i1-4/SIN_STREETNOISE_002_P2_Ch1_fb2-wf-c1-i1-4.wav,30.792,16000,21,2.0366447,2.6765797,3.8139484,2.03646230063806,2.6701591953545756,3.8240725064577505,2.3732803
28,/home/schroeter/data/evaluation_2022/sivantos_sim_fb2-wf-c1-i1-4/SIN_EUHA_SIEMENSBOOTH_001_P1_Ch1_fb2-wf-c1-i1-4.wav,46.9,16000,37,2.0101745,2.3255632,3.977763,2.0101578980493153,2.384543805106441,3.9188674666396857,2.8818812
29,/home/schroeter/data/evaluation_2022/sivantos_sim_fb2-wf-c1-i1-4/SIN_DISHCLATTER_002_P1_Ch1_fb2-wf-c1-i1-4.wav,70.47,16000,61,2.2062159,2.5887082,4.1571445,2.168255826351553,2.590063965604451,4.014047393604982,2.7244627

